Automated Controller Calibration by Kalman Filtering

This paper proposes a method for calibrating control parameters. Examples of such control parameters are gains of PID controllers, weights of a cost function for optimal control, filter coefficients, the sliding surface of a sliding mode controller, or weights of a neural network. Hence, the proposed method can be applied to a wide range of controllers. The method uses a Kalman filter that estimates control parameters, using data of closed-loop system operation. The control parameter calibration is driven by a training objective, which encompasses specifications on the performance of the dynamical system. The performance-driven calibration method tunes the parameters online and robustly, is computationally efficient, has low data storage requirements, and is easy to implement making it appealing for many real-time applications. Simulation results show that the method is able to learn control parameters quickly, is able to tune the parameters to compensate for disturbances, and is robust to noise. A simulation study with the high-fidelity vehicle simulator CarSim shows that the method can calibrate controllers of a complex dynamical system online, which indicates its applicability to a real-world system. We also verify the real-time feasibility on an embedded platform with automotive-grade processors by implementing our method on a dSPACE MicroAutoBox-II rapid prototyping unit.

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_FSF_Over.txt <==
0	0
0	0.0920819893766711
0.00920819893766711	0.171397176479237
0.0263479165855908	0.238867718483778
0.0502346884339686	0.295405478389887
0.0797752362729573	0.341904960860643
0.113965732359022	0.379237322271158
0.151889464586137	0.408245371079120
0.192714001694049	0.429739476369805
0.235687949331030	0.444494304698332
0.280137379800863	0.453246308063987
0.325462010607262	0.456691888922935
0.371131199499555	0.455486171501861
0.416679816649741	0.450242312248263
0.461704047874568	0.441531285982223
0.505857176472790	0.429882088145044
0.548845385287294	0.415782297423730
0.590423615029667	0.399678946924296
0.630391509722097	0.381979655934060
0.668589475315503	0.363053978121367
0.704894873127640	0.343234925743055
0.739218365701945	0.322820633042401
0.771500429006185	0.302076125504131
0.801708041556599	0.281235164972931
0.829831558053892	0.260502143825643
0.855881772436456	0.240054004405814
0.879887172877037	0.220042162776178
0.901891389154655	0.200594418515850
0.921950831006240	0.181816834782799
0.940132514484520	0.163795575178404
0.956512072002360	0.146598686091312
0.971171940611492	0.130277815165483
0.984199722128040	0.114869858336354
0.995686707961676	0.100398529514883
1.00572656091316	0.0868758484777990
1.01441414576094	0.0743035438504806
1.02184450014599	0.0626743692537388
1.02811193707137	0.0519733317350453
1.03330927024487	0.0421788325262743
1.03752715349750	0.0332637209719004
1.04085352559469	0.0251962631619000
1.04337315191088	0.0179410273904298
1.04516725464992	0.0114596890526945
1.04631322355519	0.00571175799609749
1.04688439935480	0.000655231665432355
1.04694992252134	-0.00375282236711955
1.04657464028463	-0.00755575071095850
1.04581906521354	-0.0107968614020982
1.04473937907333	-0.0135190301070099
1.04338747606262	-0.0157643612799321
1.04181103993463	-0.0175739002807182
1.04005364990656	-0.0189873925078781
1.03815491065577	-0.0200430856792186
1.03615060208785	-0.0207775714957908
1.03407284493827	-0.0212256630494452
1.03195027863333	-0.0214203044762730
1.02980824818570	-0.0213925095140279
1.02766899723430	-0.0211713257880330
1.02555186465549	-0.0207838218241969
1.02347348247307	-0.0202550939669782
1.02144797307637	-0.0196082905621431
1.01948714402016	-0.0188646509469177
1.01760067892547	-0.0180435569718714
1.01579632322828	-0.0171625949580251
1.01408006373248	-0.0162376261679590
1.01245630111568	-0.0152828640399753
1.01092801471169	-0.0143109565987308
1.00949691905181	-0.0133330726134570
1.00816361179047	-0.0123589902253257
1.00692771276793	-0.0113971869082591
1.00578799407711	-0.0104549297622120
1.00474250110089	-0.00953836526445063
1.00378866457444	-0.00865260772253774
1.00292340380219	-0.00780182578257894
1.00214322122393	-0.00698932644786816
1.00144428857914	-0.00621763615652021
1.00082252496349	-0.00548857855218991
1.00027366710827	-0.00480334865978923
0.999793332242294	-0.00416258324850688
0.999377073917443	-0.00356642722772100
0.999020431194671	-0.00301459597791193
0.998718971596880	-0.00250643356878433
0.998468328240002	-0.00204096686086534
0.998264231553915	-0.00161695552523441
0.998102536001392	-0.00123293804914135
0.997979242196477	-0.000887273823461738
0.997890514814131	-0.000578181431598341
0.997832696670971	-0.000303773278933435
0.997802319343078	-6.20867176282592e-05
0.997796110671315	0.000148888166199089
0.997810999487935	0.000331183926772668
0.997844117880612	0.000486834111978262
0.997892801291810	0.000617854409432478
0.997954586732753	0.000726226397424688
0.998027209372496	0.000813883713187257
0.998108597743815	0.000882700452965688
0.998196867789111	0.000934481621823775
0.998290315951294	0.000970955455810609
0.998387411496875	0.000993767444833980
0.998486788241358	0.00100447589114304
0.998587235830472	0.00100454884555262
0.998687690715028	0.000995362271289196
0.998787226942156	0.000978199293465494
0.998885046871503	0.000954250400573287
0.998980471911560	0.000924614472911822
0.999072933358851	0.000890300521445191
0.999161963410996	0.000852230029120475
0.999247186413908	0.000811239795106126
0.999328310393419	0.000768085190663422
0.999405118912485	0.000723443743389296
0.999477463286824	0.000677918974322551
0.999545255184256	0.000632044419850436
0.999608459626241	0.000586287777460960
0.999667088403987	0.000541055121135715
0.999721193916101	0.000496695138552890
0.999770863429956	0.000453503348260414
0.999816213764782	0.000411726260579288
0.999857386390840	0.000371565451206120
0.999894542935961	0.000333181521304313
0.999927861088091	0.000296697922311344
0.999957530880322	0.000262204627753296
0.999983751343098	0.000229761638058995
1.00000672750690	0.000199402307716823
1.00002666773768	0.000171136487132694
1.00004378138639	0.000144953474243007
1.00005827673381	0.000120824773328465
1.00007035921115	9.87066605805217e-05
1.00008022987720	7.85425578097739e-05
1.00008808413298	6.02652172723461e-05
1.00009411065471	4.37987219445016e-05
1.00009849052691	2.90603067144533e-05
1.00010139655758	1.59620069016644e-05
1.00010299275827	4.41214127403510e-06
1.00010343397240	-5.68336267070453e-06
1.00010286563613	-1.44197929458804e-05
1.00010142365683	-2.18926183117279e-05
1.00009923439500	-2.81965857846105e-05
1.00009641473642	-3.34249416085922e-05
1.00009307224226	-3.76687668821779e-05
1.00008930536558	-4.10164191171850e-05
1.00008520372366	-4.35530711603529e-05
1.00008084841655	-4.53603391209619e-05
1.00007631238264	-4.65159912098466e-05
1.00007166078351	-4.70937296978884e-05
1.00006695141054	-4.71630385372622e-05
1.00006223510669	-4.67890895494263e-05
1.00005755619774	-4.60327004628756e-05
1.00005295292769	-4.49503384757295e-05
1.00004845789384	-4.35941634177741e-05
1.00004409847750	-4.20121049887728e-05
1.00003989726700	-4.02479689511315e-05

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_FSF_Over_MARKS.txt <==
0	0
0	0.0920819893766711
0.00920819893766711	0.171397176479237
0.0263479165855908	0.238867718483778
0.0502346884339686	0.295405478389887
0.0797752362729573	0.341904960860643
0.113965732359022	0.379237322271158
0.151889464586137	0.408245371079120
0.192714001694049	0.429739476369805
0.235687949331030	0.444494304698332
0.280137379800863	0.453246308063987
0.325462010607262	0.456691888922935
0.371131199499555	0.455486171501861
0.416679816649741	0.450242312248263
0.461704047874568	0.441531285982223
0.505857176472790	0.429882088145044
0.548845385287294	0.415782297423730
0.590423615029667	0.399678946924296
0.630391509722097	0.381979655934060
0.668589475315503	0.363053978121367
0.704894873127640	0.343234925743055
0.739218365701945	0.322820633042401
0.771500429006185	0.302076125504131
0.801708041556599	0.281235164972931
0.829831558053892	0.260502143825643
0.855881772436456	0.240054004405814
0.879887172877037	0.220042162776178
0.901891389154655	0.200594418515850
0.921950831006240	0.181816834782799
0.940132514484520	0.163795575178404
0.956512072002360	0.146598686091312
0.971171940611492	0.130277815165483
0.984199722128040	0.114869858336354 

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_FSF_noOver.txt <==
0	0
0	0.0903260468125817
0.00903260468125817	0.168453972360106
0.0258780019172688	0.235215197894254
0.0493995217066942	0.291439045820311
0.0785434262887253	0.337945513237327
0.112337977612458	0.375539040336813
0.149891881646139	0.405003204582621
0.190392202104401	0.427096271937063
0.233101829298108	0.442547537318454
0.277356583029953	0.452054387891986
0.322562021819152	0.456280024633778
0.368190024282529	0.455851779797453
0.413775202262275	0.451359970389518
0.458911199301227	0.443357230465661
0.503246922347793	0.432358267941492
0.546482749141942	0.418839994620082
0.588366748603950	0.403241981231703
0.628690946727120	0.385967192419866
0.667287665969107	0.367382959758000
0.704025961944907	0.347822154012957
0.738808177346203	0.327584520959114
0.771566629442114	0.306938148067703
0.802260444248885	0.286121032331391
0.830872547482024	0.265342722318226
0.857406819713846	0.244786010269075
0.881885420740754	0.224608652648376
0.904346286005591	0.204945100021686
0.924840796007760	0.185908219459401
0.943431617953700	0.167590994850677
0.960190717438768	0.150068192552881
0.975197536694056	0.133397981699575
0.988537334864013	0.117623500245062
1.00029968488852	0.102774359437898
1.01057712083231	0.0888680808928146
1.01946392892159	0.0759114617740074
1.02705507509899	0.0639018648175199
1.03344526158074	0.0528284310117030
1.03872810468191	0.0426732137281609
1.04299542605473	0.0334122339572741
1.04633664945046	0.0250164570586112
1.04883829515632	0.0174526920937602
1.05058356436569	0.0106844153738719
1.05165200590308	0.00467252033305410
1.05211925793639	-0.000624003761803453
1.05205685756021	-0.00524746142776816
1.05153211141743	-0.00924090581249322
1.05060802083618	-0.0126476554750875
1.04934325528867	-0.0155108696614443
1.04779216832253	-0.0178731785393453
1.04600485046859	-0.0197763648076443
1.04402721398783	-0.0212610930816326
1.04190110467967	-0.0223666834785316
1.03966443633181	-0.0231309258784390
1.03735134374397	-0.0235899314128094
1.03499235060269	-0.0237780178307647
1.03261454881961	-0.0237276255096360
1.03024178626865	-0.0234692610068132
1.02789486016797	-0.0230314651922164
1.02559171364874	-0.0224408031517640
1.02334763333357	-0.0217218732096087
1.02117544601261	-0.0208973325784379
1.01908571275476	-0.0199879373107989
1.01708691902368	-0.0190125943884722
1.01518565958484	-0.0179884239498404
1.01338681718985	-0.0169308298156596
1.01169373420829	-0.0158535766304960
1.01010837654524	-0.0147688720893821
1.00863148933630	-0.0136874528661678
1.00726274404968	-0.0126186730009484
1.00600087674959	-0.0115705936383259
1.00484381738575	-0.0105500731357115
1.00378881007218	-0.00956285668112477
1.00283252440407	-0.00861366467282008
1.00197115793679	-0.00770627921846458
1.00120053001494	-0.00684362820951771
1.00051616719399	-0.00602786651695646
0.999913380542295	-0.00526045393768490
0.999387335148526	-0.00454222959702467
0.998933112188824	-0.00387348258181715
0.998545763930642	-0.00325401864112800
0.998220362066529	-0.00268322284760542
0.997952039781769	-0.00216011816250638
0.997736027965518	-0.00168341989158664
0.997567685976359	-0.00125158605777976
0.997442527370581	-0.000862863750205792
0.997356240995561	-0.000515331537891443
0.997304707841771	-0.000206938060992246
0.997284014035672	6.44630673786988e-05
0.997290460342410	0.000301081899058890
0.997320568532316	0.000505164165710528
0.997371084948887	0.000678966497898107
0.997438981598677	0.000824734668434980
0.997521455065520	0.000944684675421399
0.997615923533062	0.00104098647800588
0.997720022180863	0.00111575019750119
0.997831597200613	0.00117101459782834
0.997948698660396	0.00120873766211576
0.998069572426608	0.00123078908642892
0.998192651335251	0.00123894451684850
0.998316545786935	0.00123488136226712
0.998440033923162	0.00122017602216510
0.998562051525379	0.00119630237610015
0.998681681762989	0.00116463138956269
0.998798144901945	0.00112643169908062
0.998910788071853	0.00108287104789032
0.999019075176642	0.00103501845202395
0.999122577021844	0.000983846985205800
0.999220961720365	0.000930237079424750
0.999313985428307	0.000874980246388493
0.999401483452946	0.000818783133208428
0.999483361766267	0.000762271833564576
0.999559588949624	0.000705996383215602
0.999630188587945	0.000650435376018033
0.999695232125547	0.000596000643574201
0.999754832189904	0.000543041948221526
0.999809136384727	0.000491851645292014
0.999858321549256	0.000442669276401978
0.999902588476896	0.000395686060973658
0.999942157082993	0.000351049258242769
0.999977262008817	0.000308866376672019
1.00000814864648	0.000269209211977521
1.00003506956768	0.000232117698891130
1.00005828133757	0.000197603565338957
1.00007804169411	0.000165653780927390
1.00009460707220	0.000136233794507666
1.00010823045165	0.000109290558154266
1.00011915950746	8.47553371572504e-05
1.00012763504118	6.25463076119766e-05
1.00013388967194	4.25709449087104e-05
1.00013814676643	2.47282078971064e-05
1.00014061958722	8.91052474441947e-06
1.00014151063970	-4.99441246076509e-06
1.00014101119845	-1.71020364688678e-05
1.00013930099480	-2.75294684410479e-05
1.00013654804796	-3.63942472786437e-05
1.00013290862323	-4.38132153001115e-05
1.00012852730170	-4.99015506289247e-05
1.00012353714664	-5.47719365450589e-05
1.00011805995298	-5.85338580437950e-05
1.00011220656718	-6.12930159259948e-05
1.00010607726559	-6.31508489016109e-05
1.00009976218070	-6.42041544121195e-05
1.00009334176526	-6.45447991569178e-05
1.00008688728534	-6.42595106345662e-05
1.00008046133428	-6.34297413729037e-05
1.00007411836014	-6.21315979145723e-05
1.00006790520035	-6.04358270395150e-05
1.00006186161764	-5.84078521361799e-05
1.00005602083243	-5.61078530736466e-05
1.00005041004712	-5.35908833713675e-05

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_FSF_noOver_MARKS.txt <==
0	0
0	0.0903260468125817
0.00903260468125817	0.168453972360106
0.0258780019172688	0.235215197894254
0.0493995217066942	0.291439045820311
0.0785434262887253	0.337945513237327
0.112337977612458	0.375539040336813
0.149891881646139	0.405003204582621
0.190392202104401	0.427096271937063
0.233101829298108	0.442547537318454
0.277356583029953	0.452054387891986
0.322562021819152	0.456280024633778
0.368190024282529	0.455851779797453
0.413775202262275	0.451359970389518
0.458911199301227	0.443357230465661
0.503246922347793	0.432358267941492
0.546482749141942	0.418839994620082
0.588366748603950	0.403241981231703
0.628690946727120	0.385967192419866
0.667287665969107	0.367382959758000
0.704025961944907	0.347822154012957
0.738808177346203	0.327584520959114
0.771566629442114	0.306938148067703
0.802260444248885	0.286121032331391
0.830872547482024	0.265342722318226
0.857406819713846	0.244786010269075
0.881885420740754	0.224608652648376
0.904346286005591	0.204945100021686
0.924840796007760	0.185908219459401
0.943431617953700	0.167590994850677
0.960190717438768	0.150068192552881
0.975197536694056	0.133397981699575
0.988537334864013	0.117623500245062
1.00029968488852	0.102774359437898 

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_Hinf_Over.txt <==
0	0
0	0
0	0.0685425668977596
0.00685425668977596	0.160965485507001
0.0229508052404761	0.252758409232846
0.0482266461637607	0.331855043091140
0.0814121504728747	0.393580087795907
0.120770159252465	0.437409621520473
0.164511121404513	0.464949879505212
0.211006109355034	0.478719786275405
0.258878087982574	0.481452664335908
0.307023354416165	0.475724929049291
0.354595847321094	0.463784237332411
0.400974271054336	0.447494136528329
0.445723684707168	0.428342516067991
0.488557936313967	0.407481353976874
0.529306071711655	0.385778468127093
0.567883918524364	0.363870445569583
0.604270963081322	0.342211197304978
0.638492082811820	0.321113759016796
0.670603458713500	0.300784776402145
0.700681936353714	0.281352079652069
0.728817144318921	0.262886198504500
0.755105764169371	0.245416813465798
0.779647445515951	0.228945117481864
0.802541957264137	0.213452960028020
0.823887253266939	0.198909512314579
0.843778204498397	0.185276056086991
0.862305810107096	0.172509373654620
0.879556747472558	0.160564109408529
0.895613158413411	0.149394384587095
0.910552596872121	0.138954876334814
0.924448084505602	0.129201516948894
0.937368236200492	0.120091927034646
0.949377428903956	0.111585664573922
0.960535995361348	0.103644348402095
0.970900430201558	0.0962316973888238
0.980523599940440	0.0893135141811743
0.989454951358558	0.0828576334733716
0.997740714705895	0.0768338484719785
1.00542409955309	0.0712138248128499
1.01254548203438	0.0659710081227786
1.01914258284666	0.0610805293113659
1.02525063577779	0.0565191102419793
1.03090254680199	0.0522649714599107
1.03612904394798	0.0482977430057260
1.04095881824855	0.0445983789102937
1.04541865613958	0.0411490756842398
1.04953356370801	0.0379331949298611
1.05332688320099	0.0349351900846459
1.05682040220946	0.0321405372301373
1.06003445593247	0.0295356698529550
1.06298802291777	0.0271079174164958
1.06569881465942	0.0248454475856401
1.06818335941798	0.0227372119384832
1.07045708061183	0.0207728949959392
1.07253437011142	0.0189428664002561
1.07442865675145	0.0172381360758955
1.07615247035904	0.0156503122101138
1.07771750158005	0.0141715618954601
1.07913465776959	0.0127945742819255
1.08041411519779	0.0115125260924350
1.08156536780703	0.0103190493615863
1.08259727274319	0.00920820126389056
1.08351809286958	0.00817443590417817
1.08433553646000	0.00721257794920548
1.08505679425492	0.00631779798579798
1.08568857405350	0.00548558949703362
1.08623713300320	0.00471174735397765
1.08670830773860	0.00399234772629743
1.08710754251123	0.00332372932069283
1.08743991544330	0.00270247586145948
1.08771016302944	0.00212539973264996
1.08792270300271	0.00158952670620557
1.08808165567333	0.00109208168509749
1.08819086384184	0.000630475394942065
1.08825391138133	0.000202291961743678
1.08827414057751	-0.000194722682623910
1.08825466830924	-0.000562671621854494
1.08819840114706	-0.000903517054705758
1.08810804944159	-0.00121908972038947
1.08798614046955	-0.00151109769458239
1.08783503070009	-0.00178113459786746
1.08765691724030	-0.00203068725567840
1.08745384851474	-0.00226114284625575
1.08722773423011	-0.00247379557071924
1.08698035467304	-0.00266985287711156
1.08671336938533	-0.00285044126816288
1.08642832525851	-0.00301661172055563
1.08612666408646	-0.00316934474162713
1.08580972961229	-0.00330955508772495
1.08547877410352	-0.00343809616682104
1.08513496448684	-0.00355576414648588
1.08477938807219	-0.00366330178691910
1.08441305789350	-0.00376140201742038
1.08403691769176	-0.00385071127345852
1.08365184656441	-0.00393183261035182
1.08325866330338	-0.00400532860850404
1.08285813044252	-0.00407172408414226
1.08245095803411	-0.00413150861857135
1.08203780717225	-0.00418513891808983
1.08161929328044	-0.00423304101590058
1.08119598917885	-0.00427561232659164
1.08076842794619	-0.00431322356305544
1.08033710558989	-0.00434622052505480
1.07990248353738	-0.00437492576802777
1.07946499096058	-0.00439964016014902
1.07902502694457	-0.00442064433512842
1.07858296251105	-0.00443820004772751
1.07813914250628	-0.00445255143850674
1.07769388736243	-0.00446392621388105
1.07724749474104	-0.00447253674715413
1.07680024106633	-0.00447858110582239
1.07635238295574	-0.00448224401008533
1.07590415855474	-0.00448369772716866
1.07545578878202	-0.00448310290575805
1.07500747849144	-0.00448060935455366
1.07455941755599	-0.00447635676868714
1.07411178187912	-0.00447047540749226
1.07366473433837	-0.00446308672688667
1.07321842566568	-0.00445430396940392
1.07277299526874	-0.00444423271471180
1.07232857199727	-0.00443297139326270
1.07188527485794	-0.00442061176554499
1.07144321368139	-0.00440723936923868
1.07100248974447	-0.00439293393642471
1.07056319635082	-0.00437776978285317
1.07012541937254	-0.00436181617114146
1.06968923775542	-0.00434513764964812
1.06925472399046	-0.00432779436865128
1.06882194455359	-0.00430984237535132
1.06839096031606	-0.00429133388911599
1.06796182692715	-0.00427231755829089
1.06753459517132	-0.00425283869980980
1.06710931130134	-0.00423293952275669
1.06668601734906	-0.00421265933695411
1.06626475141537	-0.00419203474758062
1.06584554794061	-0.00417109983675275
1.06542843795693	-0.00414988633294462
1.06501344932364	-0.00412842376905952
1.06460060694673	-0.00410673962991334
1.06418993298374	-0.00408485948983909
1.06378144703476	-0.00406280714107378
1.06337516632065	-0.00404060471354520
1.06297110584929	-0.00401827278663435
1.06256927857063	-0.00399583049345094
1.06216969552129	-0.00397329561812327
1.06177236595947	-0.00395068468657038
1.06137729749082	-0.00392801305119286
1.06098449618570	-0.00390529496988967
1.06059396668871	-0.00388254367978079

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_Hinf_Over_MARKS.txt <==
0	0
0	0
0	0.0685425668977596
0.00685425668977596	0.160965485507001
0.0229508052404761	0.252758409232846
0.0482266461637607	0.331855043091140
0.0814121504728747	0.393580087795907
0.120770159252465	0.437409621520473
0.164511121404513	0.464949879505212
0.211006109355034	0.478719786275405
0.258878087982574	0.481452664335908
0.307023354416165	0.475724929049291
0.354595847321094	0.463784237332411
0.400974271054336	0.447494136528329
0.445723684707168	0.428342516067991
0.488557936313967	0.407481353976874
0.529306071711655	0.385778468127093
0.567883918524364	0.363870445569583
0.604270963081322	0.342211197304978
0.638492082811820	0.321113759016796
0.670603458713500	0.300784776402145
0.700681936353714	0.281352079652069
0.728817144318921	0.262886198504500
0.755105764169371	0.245416813465798
0.779647445515951	0.228945117481864
0.802541957264137	0.213452960028020
0.823887253266939	0.198909512314579
0.843778204498397	0.185276056086991
0.862305810107096	0.172509373654620
0.879556747472558	0.160564109408529
0.895613158413411	0.149394384587095
0.910552596872121	0.138954876334814
0.924448084505602	0.129201516948894
0.937368236200492	0.120091927034646
0.949377428903956	0.111585664573922 

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_Hinf_noOver.txt <==
0	0
0	0
0	0.0692583662018144
0.00692583662018144	0.160226726406889
0.0229485092608703	0.249488932312572
0.0478974024921275	0.326771753503496
0.0805745778424771	0.388686593831440
0.119443237225621	0.435239308261421
0.162967168051763	0.467937139705567
0.209760882022320	0.488801523163636
0.258641034338683	0.499883645976190
0.308629398936302	0.503051081688859
0.358934507105188	0.499914703172273
0.408925977422416	0.491823705349893
0.458108347957405	0.479890118721821
0.506097359829587	0.465023036973733
0.552599663526960	0.447963109416699
0.597395974468630	0.429313325859732
0.640327307054603	0.409564889873399
0.681283796041943	0.389118271297736
0.720195623171717	0.368300050394498
0.757025628211167	0.347376302737441
0.791763258484911	0.326563235371335
0.824419582022044	0.306035679668480
0.855023149988892	0.285933927789249
0.883616542767817	0.266369291108408
0.910253471878658	0.247428668587196
0.934996338737378	0.229178341764584
0.957914172913836	0.211667158648304
0.979080888778667	0.194929228189784
0.998573811597645	0.178986217140603
1.01647243331171	0.163849319251639
1.03285736523687	0.149520950858833
1.04780946032275	0.135996215269785
1.06140908184973	0.123264169811114
1.07373549883084	0.111308923036624
1.08486639113450	0.100110584799939
1.09487744961450	0.0896460882161569
1.10384205843611	0.0798898996612477
1.11183104840224	0.0708146306659235
1.11891251146883	0.0623915636989372
1.12515166783873	0.0545911022954803
1.13061077806827	0.0473831546936472
1.13534909353764	0.0407374590416559
1.13942283944180	0.0346238572916297
1.14288522517097	0.0290125240735579
1.14578647757832	0.0238741561241151
1.14817389319073	0.0191801272129219
1.15009190591203	0.0149026129507391
1.15158216720710	0.0110146893697661
1.15268363614408	0.00749040872731867
1.15343267701681	0.00430485559376069
1.15386316257618	0.00143418593783884
1.15400658116997	-0.00114434838745689
1.15389214633122	-0.00345238763199048
1.15354690756802	-0.00551046272892549
1.15299586129513	-0.00733800280936647
1.15226206101419	-0.00895335018890734
1.15136672599530	-0.0103737815395875
1.15032934784134	-0.0116155341177006
1.14916779442957	-0.0126938360579803
1.14789841082378	-0.0136229398696559
1.14653611683681	-0.0144161583813045
1.14509450099868	-0.0150859024807136
1.14358591075061	-0.0156437200843685
1.14202153874217	-0.0161003358498040
1.14041150515719	-0.0164656912139150
1.13876493603580	-0.0167489844023064
1.13709003759557	-0.0169587101096782
1.13539416658460	-0.0171026985998234
1.13368389672462	-0.0171881540167035
1.13196508132295	-0.0172216917358565
1.13024291214936	-0.0172093746186034
1.12852197468750	-0.0171567480606368
1.12680629988144	-0.0170688737520180
1.12509941250624	-0.0169503620877719
1.12340437629746	-0.0168054031874941
1.12172383597871	-0.0166377964989910
1.12006005632881	-0.0164509789752397
1.11841495843129	-0.0162480518261414
1.11679015324867	-0.0160318058568765
1.11518697266299	-0.0158047454133573
1.11360649812165	-0.0155691109625117
1.11204958702540	-0.0153269003410757
1.11051689699129	-0.0150798887113823
1.10900890812015	-0.0148296472664494
1.10752594339351	-0.0145775607295995
1.10606818732055	-0.0143248436960189
1.10463570295095	-0.0140725558651635
1.10322844736443	-0.0138216162138444
1.10184628574305	-0.0135728161602550
1.10048900412702	-0.0133268317691979
1.09915632095010	-0.0130842350484070
1.09784789744526	-0.0128455043851907
1.09656334700674	-0.0126110341716882
1.09530224358957	-0.0123811436658954
1.09406412922298	-0.0121560851342985
1.09284852070955	-0.0119360513205032
1.09165491557750	-0.0117211822826866
1.09048279734923	-0.0115115716410577
1.08933164018513	-0.0113072722748164
1.08820091295765	-0.0111083015063643
1.08709008280701	-0.0109146458087690
1.08599861822613	-0.0107262650707242
1.08492599171906	-0.0105430964515024
1.08387168207391	-0.0103650578566672
1.08283517628824	-0.0101920510636150
1.08181597118188	-0.0100239645243563
1.08081357472945	-0.00986067587132802
1.07982750714231	-0.00970205415046178
1.07885730172727	-0.00954796180421768
1.07790250554685	-0.00939825642583390
1.07696267990426	-0.00925279230464204
1.07603740067380	-0.00911142178095694
1.07512625849570	-0.00897399642776946
1.07422885885293	-0.00884036807525158
1.07334482204540	-0.00871038969292414
1.07247378307611	-0.00858391614324006
1.07161539146178	-0.00846080481929627
1.07076931097985	-0.00834091617840743
1.06993521936201	-0.00822411418235029
1.06911280794378	-0.00811026665421906
1.06830178127836	-0.00799924556101655
1.06750185672226	-0.00789092723034216
1.06671276399922	-0.00778519250882341
1.06593424474834	-0.00768192686927082
1.06516605206141	-0.00758102047291459
1.06440795001412	-0.00748236819250328
1.06365971319487	-0.00738586960150783
1.06292112623472	-0.00729142893417641
1.06219198334130	-0.00719895502072485
1.06147208783923	-0.00710836120152130
1.06076125171908	-0.00701956522373171
1.06005929519670	-0.00693248912353015
1.05936604628435	-0.00684705909664640
1.05868134037469	-0.00676320535971767
1.05800501983871	-0.00668086200463210
1.05733693363825	-0.00659996684779641
1.05667693695347	-0.00652046127602693
1.05602489082587	-0.00644229009055100
1.05538066181681	-0.00636540135041334
1.05474412168177	-0.00628974621640669
1.05411514706013	-0.00621527879648822
1.05349361918048	-0.00614195599350063
1.05287942358113	-0.00606973735588803
1.05227244984554	-0.00599858493198173
1.05167259135235	-0.00592846312832788
1.05107974503951	-0.00585933857243652
1.05049381118227	-0.00579117998024995
1.04991469318424	-0.00572395802855578
1.04934229738139	-0.00565764523250573

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_Hinf_noOver_MARKS.txt <==
0	0
0	0
0	0.0692583662018144
0.00692583662018144	0.160226726406889
0.0229485092608703	0.249488932312572
0.0478974024921275	0.326771753503496
0.0805745778424771	0.388686593831440
0.119443237225621	0.435239308261421
0.162967168051763	0.467937139705567
0.209760882022320	0.488801523163636
0.258641034338683	0.499883645976190
0.308629398936302	0.503051081688859
0.358934507105188	0.499914703172273
0.408925977422416	0.491823705349893
0.458108347957405	0.479890118721821
0.506097359829587	0.465023036973733
0.552599663526960	0.447963109416699
0.597395974468630	0.429313325859732
0.640327307054603	0.409564889873399
0.681283796041943	0.389118271297736
0.720195623171717	0.368300050394498
0.757025628211167	0.347376302737441
0.791763258484911	0.326563235371335
0.824419582022044	0.306035679668480
0.855023149988892	0.285933927789249
0.883616542767817	0.266369291108408
0.910253471878658	0.247428668587196
0.934996338737378	0.229178341764584
0.957914172913836	0.211667158648304
0.979080888778667	0.194929228189784
0.998573811597645	0.178986217140603
1.01647243331171	0.163849319251639
1.03285736523687	0.149520950858833
1.04780946032275	0.135996215269785
1.06140908184973	0.123264169811114
1.07373549883084	0.111308923036624
1.08486639113450	0.100110584799939
1.09487744961450	0.0896460882161569
1.10384205843611	0.0798898996612477
1.11183104840224	0.0708146306659235
1.11891251146883	0.0623915636989372
1.12515166783873	0.0545911022954803
1.13061077806827	0.0473831546936472
1.13534909353764	0.0407374590416559
1.13942283944180	0.0346238572916297
1.14288522517097	0.0290125240735579 

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_PID_Over.txt <==
0	0
0	0.0643900269887491
0.00643900269887491	0.114960897245450
0.0179350924234199	0.154588635079522
0.0333939559313721	0.185552743479396
0.0519492302793117	0.209659929661429
0.0729152232454546	0.228342168482515
0.0957494400937061	0.242734426345738
0.120022882728280	0.253736264252416
0.145396509153521	0.262060663655471
0.171602575519069	0.268272725255658
0.198429848044634	0.272820341211574
0.225711882165792	0.276058505572009
0.253317732722993	0.278268582438247
0.281144590966817	0.279673577682530
0.309111948735070	0.280450243132216
0.337156973048292	0.280738670203554
0.365230840068647	0.280649893702800
0.393295829438927	0.280271918509420
0.421323021289869	0.279674496254190
0.449290470915288	0.278912911257996
0.477181762041088	0.278030981222332
0.504984860163321	0.277063435541233
0.532691203717444	0.276037800323305
0.560294983749775	0.274975892437973
0.587792572993572	0.273895003678945
0.615182073361467	0.272808839318217
0.642462957293288	0.271728261992927
0.669635783492581	0.270661881301312
0.696701971622712	0.269616521109511
0.723663623733663	0.268597589933444
0.750523382727008	0.267609374499118
0.777284320176919	0.266655272415067
0.803949847418426	0.265737976585793
0.830523645077005	0.264859621375682
0.857009607214574	0.264021898456803
0.883411797060254	0.263226148628511
0.909734411923105	0.262473434592581
0.935981755382363	0.255496608169436
0.961531416199307	0.233008869512007
0.984832303150507	0.198807183259405
1.00471302147645	0.156893926368685
1.02040241411332	0.111182669062329
1.03152068101955	0.0652536667224902
1.03804604769180	0.0221677550705751
1.04026282319886	-0.0156578013085679
1.03869704306800	-0.0465125665132699
1.03404578641667	-0.0694002088794727
1.02710576552872	-0.0839976611689074
1.01870599941183	-0.0905760281269841
1.00964839659914	-0.0898941531190465
1.00065898128723	-0.0830759295031059
0.992351388336920	-0.0714818603155330
0.985203202305367	-0.0565841827782903
0.979544784027538	-0.0398532504534432
0.975559458982194	-0.0226609775987807
0.973293361222316	-0.00620516122345359
0.972672845099970	0.00854344747201008
0.973527189847171	0.0208712278864066
0.975614312635812	0.0303303552102892
0.978647348156841	0.0367286685652825
0.982320215013369	0.0401042116358360
0.986330636176953	0.0406884075651987
0.990399476933473	0.0388619878112384
0.994285675714597	0.0351076577161656
0.997796441486213	0.0299631027146878
1.00079275175768	0.0239773793978926
1.00319048969747	0.0176730588926533
1.00495779558674	0.0115157582294904
1.00610937140969	0.00589196495469748
1.00669856790516	0.00109537909602729
1.00680810581476	-0.00267859776977450
1.00654024603778	-0.00533107796831714
1.00600713824095	-0.00685181283754407
1.00532195695719	-0.00730665408230899
1.00459129154896	-0.00682187243794215
1.00390910430517	-0.00556683492386066
1.00335242081278	-0.00373642626023716
1.00297877818676	-0.00153441030895276
1.00282533715586	0.000841312788635147
1.00290946843473	0.00321086542631032
1.00323055497736	0.00542155175324115
1.00377271015268	0.00735386125532531
1.00450809627822	0.00892439174582217
1.00540053545280	0.0100859585122262
1.00640913130402	0.0108253019187726
1.00749166149590	0.0111589024635161
1.00860755174225	0.0111274610499710
1.00972029784725	0.0107896069911094
1.01079925854636	0.0102153632647525
1.01182079487283	0.00947983558608859
1.01276877843144	0.00865750756691252
1.01363452918813	0.00781742732573532
1.01441627192071	0.00701946966010371
1.01511821888672	0.00631175960890060
1.01574939484761	0.00572925394834106
1.01632232024244	0.00529340141941195
1.01685166038438	0.00501274324698589
1.01735293470908	0.00488427422205335
1.01784136213129	0.00489536132194245
1.01833089826348	0.00502601039105524
1.01883349930259	0.00525127971036024
1.01935862727362	0.00554365960049886
1.01991299323367	0.00587526640225589
1.02050051987390	0.00621973401211022
1.02112249327511	0.00655372348539119
1.02177786562365	0.00685800822352671
1.02246366644600	0.00711812654723782
1.02317547910072	0.00732462317156875
1.02390794141788	0.00747292496587701
1.02465523391447	0.00756291370209925
1.02541152528468	0.00759826910307809
1.02617135219499	0.00758565970140076
1.02692991816513	0.00753385748710960
1.02768330391384	0.00745284601504030
1.02842858851534	0.00735298168678019
1.02916388668402	0.00724425551786276
1.02988831223581	0.00713568902981908
1.03060188113879	0.00703488405828338
1.03130536954462	0.00694773318100634
1.03200014286272	0.00687828589183268
1.03268797145190	0.00682875611591584
1.03337084706349	0.00679964950019889
1.03405081201351	0.00678998423987630
1.03472981043750	0.00679757695304429
1.03540956813280	0.00681936507865052
1.03609150464067	0.00685173911992486
1.03677667855266	0.00689086138418136
1.03746576469108	0.00693295224011097
1.03815905991509	0.00697452988234457
1.03885651290332	0.00701259474370907
1.03955777237770	0.00704475466187329
1.04026224784388	0.00706929138939562
1.04096917698282	0.00708517281148442
1.04167769426397	0.00709201816082725
1.04238689608005	0.00709002552775018
1.04309589863283	0.00707987206100364
1.04380388583893	0.00706259750333031
1.04451014558926	0.00703948121670630
1.04521409371093	0.00701192176702660
1.04591528588764	0.00698132661731779
1.04661341854937	0.00694901768740071
1.04730832031811	0.00691615663457340
1.04799993598156	0.00688369183642396
1.04868830516521	0.00685232733224238
1.04937353789843	0.00682251249507679
1.05005578914794	0.00679445002422856
1.05073523415036	0.00676811900071397
1.05141204605043	0.00674330924179948
1.05208637697461	0.00671966300768486
1.05275834327538	0.00669672021760463

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_PID_Over_MARKS.txt <==
0	0
0	0.0643900269887491
0.00643900269887491	0.114960897245450
0.0179350924234199	0.154588635079522
0.0333939559313721	0.185552743479396
0.0519492302793117	0.209659929661429
0.0729152232454546	0.228342168482515
0.0957494400937061	0.242734426345738
0.120022882728280	0.253736264252416
0.145396509153521	0.262060663655471
0.171602575519069	0.268272725255658
0.198429848044634	0.272820341211574
0.225711882165792	0.276058505572009
0.253317732722993	0.278268582438247
0.281144590966817	0.279673577682530
0.309111948735070	0.280450243132216
0.337156973048292	0.280738670203554
0.365230840068647	0.280649893702800
0.393295829438927	0.280271918509420
0.421323021289869	0.279674496254190
0.449290470915288	0.278912911257996
0.477181762041088	0.278030981222332
0.504984860163321	0.277063435541233
0.532691203717444	0.276037800323305
0.560294983749775	0.274975892437973
0.587792572993572	0.273895003678945
0.615182073361467	0.272808839318217
0.642462957293288	0.271728261992927
0.669635783492581	0.270661881301312
0.696701971622712	0.269616521109511
0.723663623733663	0.268597589933444
0.750523382727008	0.267609374499118
0.777284320176919	0.266655272415067
0.803949847418426	0.265737976585793
0.830523645077005	0.264859621375682
0.857009607214574	0.264021898456803
0.883411797060254	0.263226148628511
0.909734411923105	0.262473434592581
0.935981755382363	0.255496608169436
0.961531416199307	0.233008869512007

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_PID_noOver.txt <==
0	0
0	0.0458082567244775
0.00458082567244775	0.0837357655477320
0.0129544022272210	0.115365917676668
0.0244909939948878	0.141961756598714
0.0386871696547592	0.164530790025274
0.0551402486572866	0.183876689246095
0.0735279175818961	0.200640528800507
0.0935919704619468	0.215333682642288
0.115125338726176	0.228364064835343
0.137961745209710	0.240057061297948
0.161967451339505	0.250672226689231
0.187034674008428	0.260416603223658
0.213076334330793	0.269455344856527
0.240021868816446	0.277920192011020
0.267813888017548	0.285916231719836
0.296405511189532	0.293527290071991
0.325758240196731	0.300820233673382
0.355840263564069	0.307848400846677
0.386625103648737	0.314654338639491
0.418090537512686	0.321271986087969
0.450217736121483	0.327728415767974
0.482990577698280	0.334045223000034
0.516395099998284	0.340239633993838
0.550419063397668	0.346325389795734
0.585051602377241	0.352313451398195
0.620282947517060	0.358212562193313
0.656104203736392	0.364029696632124
0.692507173399604	0.369770418112301
0.729484215210834	0.375439164458918
0.767028131656726	0.381039475647463
0.805132079221472	0.386574175454500
0.843789496766922	0.392045516357234
0.882994048402646	0.397455295117360
0.922739577914381	0.402804944980270
0.963020072412408	0.397679004991679
1.00278797291158	0.375835247830680
1.04037149769464	0.340323559082580
1.07440385360290	0.294354142885636
1.10383926789147	0.241148508914803
1.12795411878295	0.185567550436798
1.14651087382663	0.139470151534532
1.16045788898008	0.100948644181547
1.17055275339823	0.0684813149399476
1.17740088489223	0.0408543196004958
1.18148631685228	0.0170993958559710
1.18319625643788	-0.00355582221047777
1.18284067421683	-0.0217274373894527
1.18066793047788	-0.0379069041072900
1.17687724006715	-0.0524862469690551
1.17162861537025	-0.0657781771494594
1.16505079765530	-0.0780321388862517
1.15724758376668	-0.0894471094874977
1.14830287281793	-0.100181809673637
1.13828469185056	-0.110362848188862
1.12724840703168	-0.120091218615243
1.11523928517015	-0.129447481767787
1.10229453699337	-0.138495899600392
1.08844494703333	-0.147287732750354
1.07371617375830	-0.150570702604371
1.05865910349786	-0.147834224820364
1.04387568101583	-0.139931706089553
1.02988251040687	-0.127816704111381
1.01710083999573	-0.112491957759665
1.00585164421977	-0.0949628915195528
0.996355355067811	-0.0761968943016652
0.988735665637644	-0.0570892765492469
0.983026737982719	-0.0384364271963754
0.979183095263082	-0.0209163371064611
0.977091461552436	-0.00507633889606275
0.976583827662830	0.00867235759118488
0.977451063421948	0.0200539744187549
0.979456460863823	0.0289221256185308
0.982348673425677	0.0352493471940278
0.985873608145079	0.0391131776378790
0.989784925908867	0.0406797839527293
0.993852904304140	0.0401861008246012
0.997871514386600	0.0379213878796226
1.00166365317456	0.0342090188506349
1.00508455505963	0.0293892042363941
1.00802347548327	0.0238032228314904
1.01040379776641	0.0177796041706806
1.01218175818348	0.0116225697201910
1.01334401515550	0.00560291105808852
1.01390430626131	-4.86370673403718e-05
1.01389944255458	-0.00514557836614671
1.01338488471796	-0.00954753276069770
1.01243013144189	-0.0131600262800832
1.01111412881388	-0.0159324655841407
1.00952088225547	-0.0178546080011970
1.00773542145535	-0.0189518590250049
1.00584023555285	-0.0192797342913083
1.00391226212372	-0.0189178139613214
1.00202048072759	-0.0179634963351231
1.00022413109407	-0.0165258267687658
0.998571548417198	-0.0147196400287890
0.997099584414319	-0.0126602115190573
0.995833563262413	-0.0104585676729928
0.994787706495114	-0.00821756034009617
0.993965950461104	-0.00602876607461579
0.993363073853643	-0.00397023042388718
0.992966050811254	-0.00210504085870237
0.992755546725384	-0.000480680800324458
0.992707478645351	0.000870908136081106
0.992794569458959	0.00193264776725946
0.992987834235685	0.00270113400306512
0.993257947635992	0.00318504891443681
0.993576452527435	0.00340328836348726
0.993916781363784	0.00338291632779766
0.994255072996564	0.00315704994992204
0.994570777991556	0.00276276896495891
0.994847054888052	0.00223913033485171
0.995070967921537	0.00162535447190913
0.995233503368728	0.000959234150834246
0.995329426783812	0.000275801807571939
0.995357006964569	-0.000393723962465045
0.995317634568322	-0.00102270573248461
0.995215363995074	-0.00158957379226709
0.995056406615847	-0.00207804789658785
0.994848601826188	-0.00247711880131371
0.994600889946057	-0.00278082070558027
0.994322807875499	-0.00298783017464399
0.994024024858035	-0.00310092958277897
0.993713931899757	-0.00312637374190947
0.993401294525566	-0.00307319737693305
0.993093974787872	-0.00295249871951714
0.992798724915921	-0.00277673098954460
0.992521051816966	-0.00255902919874251
0.992265148897092	-0.00231259482356444
0.992033889414736	-0.00205015572018538
0.991828873842717	-0.00178351343744640
0.991650522498972	-0.00152318503855036
0.991498203995117	-0.00127814184998672
0.991370389810119	-0.00105564336026793
0.991264825474092	-0.000861160897201102
0.991178709384372	-0.000698382788689439
0.991108871105503	-0.000569290491040101
0.991051942056399	-0.000474293650708827
0.991004512691328	-0.000412411222349762
0.990963271569093	-0.000381485546422548
0.990925123014451	-0.000378416623398825
0.990887281352111	-0.000399404625413828
0.990847340889569	-0.000440189868315775
0.990803321902738	-0.000496280932187059
0.990753693809519	-0.000563163271945527
0.990697377482324	-0.000636482411388862
0.990633729241186	-0.000712197581290436
0.990562509483057	-0.000786703372004165
0.990483839145856	-0.000856918562124581
0.990398147289644	-0.000920342708240499
0.990306113018820	-0.000975082300782477

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_PID_noOver_MARKS.txt <==
0	0
0	0.0458082567244775
0.00458082567244775	0.0837357655477320
0.0129544022272210	0.115365917676668
0.0244909939948878	0.141961756598714
0.0386871696547592	0.164530790025274
0.0551402486572866	0.183876689246095
0.0735279175818961	0.200640528800507
0.0935919704619468	0.215333682642288
0.115125338726176	0.228364064835343
0.137961745209710	0.240057061297948
0.161967451339505	0.250672226689231
0.187034674008428	0.260416603223658
0.213076334330793	0.269455344856527
0.240021868816446	0.277920192011020
0.267813888017548	0.285916231719836
0.296405511189532	0.293527290071991
0.325758240196731	0.300820233673382
0.355840263564069	0.307848400846677
0.386625103648737	0.314654338639491
0.418090537512686	0.321271986087969
0.450217736121483	0.327728415767974
0.482990577698280	0.334045223000034
0.516395099998284	0.340239633993838
0.550419063397668	0.346325389795734
0.585051602377241	0.352313451398195
0.620282947517060	0.358212562193313
0.656104203736392	0.364029696632124
0.692507173399604	0.369770418112301
0.729484215210834	0.375439164458918
0.767028131656726	0.381039475647463
0.805132079221472	0.386574175454500
0.843789496766922	0.392045516357234
0.882994048402646	0.397455295117360
0.922739577914381	0.402804944980270
0.963020072412408	0.397679004991679
1.00278797291158	0.375835247830680
1.04037149769464	0.340323559082580
1.07440385360290	0.294354142885636
1.10383926789147	0.241148508914803
1.12795411878295	0.185567550436798
1.14651087382663	0.139470151534532
1.16045788898008	0.100948644181547
1.17055275339823	0.0684813149399476
1.17740088489223	0.0408543196004958
1.18148631685228	0.0170993958559710
1.18319625643788	-0.00355582221047777
1.18284067421683	-0.0217274373894527
1.18066793047788	-0.0379069041072900
1.17687724006715	-0.0524862469690551
1.17162861537025	-0.0657781771494594
1.16505079765530	-0.0780321388862517
1.15724758376668	-0.0894471094874977
1.14830287281793	-0.100181809673637
1.13828469185056	-0.110362848188862
1.12724840703168	-0.120091218615243
1.11523928517015	-0.129447481767787
1.10229453699337	-0.138495899600392
1.08844494703333	-0.147287732750354
1.07371617375830	-0.150570702604371
1.05865910349786	-0.147834224820364
1.04387568101583	-0.139931706089553
1.02988251040687	-0.127816704111381
1.01710083999573	-0.112491957759665
1.00585164421977	-0.0949628915195528 

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_SMC_Over.txt <==
0	0
0	0.0702700747940832
0.00702700747940832	0.133699761225893
0.0203969836019976	0.190954931831979
0.0394924767851955	0.242636640280219
0.0637561408132175	0.289287431114557
0.0926848839246732	0.331397035282321
0.125824587452905	0.369407511234650
0.162765338576370	0.403717885570314
0.203137127133402	0.434688341939493
0.246605961327351	0.462644002181832
0.292870361545534	0.487878339392400
0.341658195484774	0.510656258745286
0.392723821359303	0.531216878416695
0.445845509200972	0.539437582907273
0.499789267491700	0.486926431110368
0.548481910602736	0.439526938475542
0.592434604450291	0.396741514329288
0.632108755883219	0.358121005593507
0.667920856442570	0.323259981663676
0.700246854608938	0.291792478277054
0.729426102436643	0.263388155690885
0.755764918005731	0.237748830839898
0.779539801089721	0.214605347068363
0.801000335796557	0.193714748575764
0.820371810654134	0.174857729913959
0.837857583645530	0.157836333761158
0.853641217021646	0.142471872804377
0.867888404302083	0.128603053914712
0.880748709693555	0.116084284923376
0.892357138185892	0.104784146223373
0.902835552808229	0.0945840111519711
0.912293953923426	0.0853768006710228
0.920831633990529	0.0770658592720050
0.928538219917729	0.0695639403052526
0.935494613948255	0.0627922900815643
0.941773842956411	0.0566798211312593
0.947441825069537	0.0511623659417187
0.952558061663709	0.0461820033392929
0.957176261997638	0.0416864504440627
0.961344907042044	0.0376285138143144
0.965107758423476	0.0339655940189485
0.968504317825371	0.0306592384369207
0.971570241669063	0.0276747375890898
0.974337715427972	0.0249807607648424
0.976835791504456	0.0225490271183748
0.979090694216294	0.0203540087818622
0.981126095094480	0.0183726628788579
0.982963361382366	0.0165841896246484
0.984621780344830	0.0149698139741512
0.986118761742246	0.0135125885251353
0.987470020594759	0.0121972156076824
0.988689742155527	0.0110098866922170
0.989790730824749	0.00993813743024334
0.990784544567773	0.00897071680603423
0.991681616248377	0.00809746902565168
0.992491363150942	0.00730922690339335
0.993222285841281	0.00659771562645646
0.993882057403927	0.00595546588755901
0.994477603992683	0.00537573547360183
0.995015177540043	0.00485243848722401
0.995500421388765	0.00438008145823376
0.995938429534589	0.00395370567422455
0.996333800102011	0.00356883512497479
0.996690683614509	0.00322142951416126
0.997012826565925	0.00290784184511257
0.997303610750436	0.00262478013534596
0.997566088763971	0.00236927285797418
0.997803016049768	0.00213863774719297
0.998016879824487	0.00193045364037529
0.998209925188525	0.00174253506117600
0.998384178694643	0.00157290927682539
0.998541469622325	0.00141979558876348
0.998683449181201	0.00128158663921213
0.998811607845123	0.00115683153744511
0.998927290998867	0.00104422062861885
0.999031713061729	0.000942571745270118
0.999125970236256	0.000850817797151415
0.999211052015971	0.000767995569124701
0.999287851572884	0.000693235609515825
0.999357175133835	0.000625753102779615
0.999419750444113	0.000564839630658610
0.999476234407179	0.000509855735345702
0.999527219980714	0.000460224206580190
0.999573242401372	0.000415424022206502
0.999614784803592	0.000374984878584735
0.999652283291451	0.000338482253434326
0.999686131516794	0.000305532949281553
0.999716684811722	0.000275791070726834
0.999744263918795	0.000248944393301955
0.999769158358125	0.000224711085798213
0.999791629466705	0.000202836751657083
0.999811913141871	0.000183091758364528
0.999830222317707	0.000165268826813438
0.999846749200389	0.000149180855327794
0.999861667285921	0.000134658955505593
0.999875133181472	0.000121550679261180
0.999887288249398	0.000109718418454840
0.999898260091243	9.90379603092519e-05
0.999908163887274	8.93971834478649e-05
0.999917103605619	8.06948808664493e-05
0.999925173093706	7.28396974816097e-05
0.999932457063454	6.57491711028518e-05
0.999939031980564	5.93488667605124e-05
0.999944966867240	5.35715953018954e-05
0.999950324026771	4.83567080525883e-05
0.999955159697576	4.36494601384501e-05
0.999959524643590	3.94004357845480e-05
0.999963464687168	3.55650295579443e-05
0.999967021190124	3.21029781085190e-05
0.999970231487935	2.89779374921352e-05
0.999973129281684	2.61571016389679e-05
0.999975744991848	2.36108579617508e-05
0.999978106077644	2.13124764885827e-05
0.999980237325293	1.92378292568709e-05
0.999982161108219	1.73651370226627e-05
0.999983897621921	1.56747406263704e-05
0.999985465095984	1.41488946147292e-05
0.999986879985445	1.27715809524733e-05
0.999988157143540	1.15283408681111e-05
0.999989309977627	1.04061230685480e-05
0.999990350589934	9.39314672914505e-06
0.999991289904607	8.47877782090842e-06
0.999992137782389	7.65341747651713e-06
0.999992903124137	6.90840122327703e-06
0.999993593964259	6.23590802516818e-06
0.999994217555062	5.62887817912679e-06
0.999994780442880	5.08093920365274e-06
0.999995288536800	4.58633894173566e-06
0.999995747170694	4.13988517582715e-06
0.999996161159212	3.73689112094873e-06
0.999996534848324	3.37312622373286e-06
0.999996872160946	3.04477175089480e-06
0.999997176638121	2.74838070091182e-06
0.999997451476191	2.48084161807029e-06
0.999997699560353	2.23934592900749e-06
0.999997923494946	2.02135845885358e-06
0.999998125630792	1.82459081745797e-06
0.999998308089874	1.64697737631358e-06
0.999998472787611	1.48665358398979e-06
0.999998621452970	1.34193639243342e-06
0.999998755646609	1.21130658865689e-06
0.999998876777268	1.09339284633522e-06
0.999998986116552	9.86957329888401e-07
0.999999084812285	8.90882699923759e-07
0.999999173900555	8.04160383623869e-07
0.999999254316594	7.25879986944892e-07
0.999999326904592	6.55219737476604e-07
0.999999392426566	5.91437857635139e-07
0.999999451570352	5.33864777625893e-07
0.999999504956830	4.81896106429780e-07

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_SMC_Over_MARKS.txt <==
0	0
0	0.0702700747940832
0.00702700747940832	0.133699761225893
0.0203969836019976	0.190954931831979
0.0394924767851955	0.242636640280219
0.0637561408132175	0.289287431114557
0.0926848839246732	0.331397035282321
0.125824587452905	0.369407511234650
0.162765338576370	0.403717885570314
0.203137127133402	0.434688341939493
0.246605961327351	0.462644002181832
0.292870361545534	0.487878339392400
0.341658195484774	0.510656258745286
0.392723821359303	0.531216878416695
0.445845509200972	0.539437582907273
0.499789267491700	0.486926431110368
0.548481910602736	0.439526938475542
0.592434604450291	0.396741514329288
0.632108755883219	0.358121005593507
0.667920856442570	0.323259981663676
0.700246854608938	0.291792478277054
0.729426102436643	0.263388155690885
0.755764918005731	0.237748830839898
0.779539801089721	0.214605347068363
0.801000335796557	0.193714748575764
0.820371810654134	0.174857729913959
0.837857583645530	0.157836333761158
0.853641217021646	0.142471872804377
0.867888404302083	0.128603053914712
0.880748709693555	0.116084284923376
0.892357138185892	0.104784146223373
0.902835552808229	0.0945840111519711
0.912293953923426	0.0853768006710228
0.920831633990529	0.0770658592720050
0.928538219917729	0.0695639403052526
0.935494613948255	0.0627922900815643
0.941773842956411	0.0566798211312593
0.947441825069537	0.0511623659417187
0.952558061663709	0.0461820033392929
0.957176261997638	0.0416864504440627
0.961344907042044	0.0376285138143144
0.965107758423476	0.0339655940189485
0.968504317825371	0.0306592384369207
0.971570241669063	0.0276747375890898
0.974337715427972	0.0249807607648424
0.976835791504456	0.0225490271183748
0.979090694216294	0.0203540087818622
0.981126095094480	0.0183726628788579
0.982963361382366	0.0165841896246484
0.984621780344830	0.0149698139741512 

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_SMC_noOver.txt <==
0	0
0	0.0702700747940833
0.00702700747940833	0.133699761225893
0.0203969836019976	0.190954931831979
0.0394924767851955	0.242636640280219
0.0637561408132175	0.289287431114557
0.0926848839246732	0.331397035282321
0.125824587452905	0.369407511234650
0.162765338576370	0.403717885570314
0.203137127133402	0.434688341939494
0.246605961327351	0.462644002181832
0.292870361545534	0.487878339392400
0.341658195484774	0.510656258745286
0.392723821359303	0.531216878416695
0.445845509200972	0.539437582907272
0.499789267491700	0.486926431110368
0.548481910602736	0.439526938475542
0.592434604450291	0.396741514329288
0.632108755883219	0.358121005593507
0.667920856442570	0.323259981663675
0.700246854608937	0.291792478277053
0.729426102436643	0.263388155690885
0.755764918005731	0.237748830839898
0.779539801089721	0.214605347068363
0.801000335796557	0.193714748575763
0.820371810654134	0.174857729913959
0.837857583645529	0.157836333761158
0.853641217021645	0.142471872804377
0.867888404302083	0.128603053914712
0.880748709693554	0.116084284923376
0.892357138185892	0.104784146223373
0.902835552808229	0.0945840111519711
0.912293953923426	0.0853768006710228
0.920831633990528	0.0770658592720050
0.928538219917729	0.0695639403052526
0.935494613948254	0.0627922900815643
0.941773842956411	0.0566798211312593
0.947441825069537	0.0511623659417187
0.952558061663708	0.0461820033392929
0.957176261997638	0.0416864504440627
0.961344907042044	0.0376285138143144
0.965107758423475	0.0339655940189485
0.968504317825370	0.0306592384369207
0.971570241669062	0.0276747375890898
0.974337715427971	0.0249807607648424
0.976835791504455	0.0225490271183748
0.979090694216293	0.0203540087818622
0.981126095094479	0.0183726628788579
0.982963361382365	0.0165841896246484
0.984621780344830	0.0149698139741512
0.986118761742245	0.0135125885251354
0.987470020594759	0.0121972156076824
0.988689742155527	0.0110098866922170
0.989790730824748	0.00993813743024334
0.990784544567773	0.00897071680603423
0.991681616248376	0.00809746902565168
0.992491363150941	0.00730922690339335
0.993222285841281	0.00659771562645646
0.993882057403926	0.00595546588755901
0.994477603992682	0.00537573547360183
0.995015177540042	0.00485243848722401
0.995500421388765	0.00438008145823376
0.995938429534588	0.00395370567422455
0.996333800102011	0.00356883512497479
0.996690683614508	0.00322142951416126
0.997012826565924	0.00290784184511257
0.997303610750436	0.00262478013534596
0.997566088763970	0.00236927285797418
0.997803016049768	0.00213863774719297
0.998016879824487	0.00193045364037529
0.998209925188524	0.00174253506117600
0.998384178694642	0.00157290927682539
0.998541469622325	0.00141979558876348
0.998683449181201	0.00128158663921213
0.998811607845122	0.00115683153744511
0.998927290998867	0.00104422062861885
0.999031713061728	0.000942571745270118
0.999125970236256	0.000850817797151416
0.999211052015971	0.000767995569124701
0.999287851572883	0.000693235609515825
0.999357175133835	0.000625753102779615
0.999419750444113	0.000564839630658610
0.999476234407179	0.000509855735345702
0.999527219980713	0.000460224206580190
0.999573242401371	0.000415424022206502
0.999614784803592	0.000374984878584735
0.999652283291450	0.000338482253434326
0.999686131516794	0.000305532949281554
0.999716684811722	0.000275791070726834
0.999744263918795	0.000248944393301956
0.999769158358125	0.000224711085798214
0.999791629466704	0.000202836751657084
0.999811913141870	0.000183091758364529
0.999830222317707	0.000165268826813438
0.999846749200388	0.000149180855327795
0.999861667285921	0.000134658955505593
0.999875133181471	0.000121550679261181
0.999887288249397	0.000109718418454840
0.999898260091243	9.90379603092520e-05
0.999908163887274	8.93971834478650e-05
0.999917103605619	8.06948808664494e-05
0.999925173093705	7.28396974816098e-05
0.999932457063453	6.57491711028519e-05
0.999939031980564	5.93488667605125e-05
0.999944966867240	5.35715953018955e-05
0.999950324026770	4.83567080525884e-05
0.999955159697575	4.36494601384501e-05
0.999959524643589	3.94004357845480e-05
0.999963464687168	3.55650295579443e-05
0.999967021190123	3.21029781085190e-05
0.999970231487934	2.89779374921352e-05
0.999973129281683	2.61571016389679e-05
0.999975744991847	2.36108579617509e-05
0.999978106077644	2.13124764885828e-05
0.999980237325292	1.92378292568709e-05
0.999982161108218	1.73651370226627e-05
0.999983897621920	1.56747406263704e-05
0.999985465095983	1.41488946147292e-05
0.999986879985444	1.27715809524734e-05
0.999988157143540	1.15283408681111e-05
0.999989309977627	1.04061230685480e-05
0.999990350589934	9.39314672914507e-06
0.999991289904606	8.47877782090843e-06
0.999992137782389	7.65341747651714e-06
0.999992903124136	6.90840122327704e-06
0.999993593964259	6.23590802516819e-06
0.999994217555061	5.62887817912680e-06
0.999994780442879	5.08093920365274e-06
0.999995288536799	4.58633894173567e-06
0.999995747170694	4.13988517582716e-06
0.999996161159211	3.73689112094874e-06
0.999996534848323	3.37312622373286e-06
0.999996872160946	3.04477175089480e-06
0.999997176638121	2.74838070091183e-06
0.999997451476191	2.48084161807030e-06
0.999997699560353	2.23934592900749e-06
0.999997923494945	2.02135845885359e-06
0.999998125630791	1.82459081745797e-06
0.999998308089873	1.64697737631358e-06
0.999998472787611	1.48665358398979e-06
0.999998621452969	1.34193639243342e-06
0.999998755646608	1.21130658865689e-06
0.999998876777267	1.09339284633522e-06
0.999998986116552	9.86957329888403e-07
0.999999084812285	8.90882699923761e-07
0.999999173900555	8.04160383623871e-07
0.999999254316593	7.25879986944893e-07
0.999999326904592	6.55219737476605e-07
0.999999392426566	5.91437857635140e-07
0.999999451570351	5.33864777625894e-07
0.999999504956829	4.81896106429781e-07

==> 2023TCST_accepted - Kalman Controller Calibration/data/StateSpace_SMC_noOver_MARKS.txt <==
0	0
0	0.0702700747940833
0.00702700747940833	0.133699761225893
0.0203969836019976	0.190954931831979
0.0394924767851955	0.242636640280219
0.0637561408132175	0.289287431114557
0.0926848839246732	0.331397035282321
0.125824587452905	0.369407511234650
0.162765338576370	0.403717885570314
0.203137127133402	0.434688341939494
0.246605961327351	0.462644002181832
0.292870361545534	0.487878339392400
0.341658195484774	0.510656258745286
0.392723821359303	0.531216878416695
0.445845509200972	0.539437582907272
0.499789267491700	0.486926431110368
0.548481910602736	0.439526938475542
0.592434604450291	0.396741514329288
0.632108755883219	0.358121005593507
0.667920856442570	0.323259981663675
0.700246854608937	0.291792478277053
0.729426102436643	0.263388155690885
0.755764918005731	0.237748830839898
0.779539801089721	0.214605347068363
0.801000335796557	0.193714748575763
0.820371810654134	0.174857729913959
0.837857583645529	0.157836333761158
0.853641217021645	0.142471872804377
0.867888404302083	0.128603053914712
0.880748709693554	0.116084284923376
0.892357138185892	0.104784146223373
0.902835552808229	0.0945840111519711
0.912293953923426	0.0853768006710228
0.920831633990528	0.0770658592720050
0.928538219917729	0.0695639403052526
0.935494613948254	0.0627922900815643
0.941773842956411	0.0566798211312593
0.947441825069537	0.0511623659417187
0.952558061663708	0.0461820033392929
0.957176261997638	0.0416864504440627 

==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_cum_ave_mean.txt <==
1.00 0.91
2.00 2.14
3.00 3.61
4.00 4.05
5.00 3.63
6.00 3.15
7.00 2.80
8.00 2.56
9.00 2.32
10.00 2.12
11.00 1.97
12.00 1.82
13.00 1.69
14.00 1.60
15.00 1.51
16.00 1.44
17.00 1.37
18.00 1.31
19.00 1.26
20.00 1.22
21.00 1.17
22.00 1.12
23.00 1.11
24.00 1.07
25.00 1.04
26.00 1.01
27.00 0.98
28.00 0.96
29.00 0.93
30.00 0.91
31.00 0.88
32.00 0.86
33.00 0.84
34.00 0.82
35.00 0.81
36.00 0.79
37.00 0.77
38.00 0.76
39.00 0.75
40.00 0.73
41.00 0.72
42.00 0.70
43.00 0.69
44.00 0.68
45.00 0.67
46.00 0.66
47.00 0.65
48.00 0.64
49.00 0.63
50.00 0.63
51.00 0.62
52.00 0.61
53.00 0.60
54.00 0.59
55.00 0.59
56.00 0.58
57.00 0.57
58.00 0.57
59.00 0.56
60.00 0.55
61.00 0.54
62.00 0.54
63.00 0.53
64.00 0.53
65.00 0.52
66.00 0.52
67.00 0.51
68.00 0.51
69.00 0.51
70.00 0.51
71.00 0.51
72.00 0.50
73.00 0.49
74.00 0.49
75.00 0.49
76.00 0.48
77.00 0.48
78.00 0.47
79.00 0.47
80.00 0.47
81.00 0.46
82.00 0.46
83.00 0.45
84.00 0.45
85.00 0.45
86.00 0.45
87.00 0.44
88.00 0.44
89.00 0.44
90.00 0.43
91.00 0.43
92.00 0.42
93.00 0.42
94.00 0.42
95.00 0.41
96.00 0.41
97.00 0.41
98.00 0.40
99.00 0.40
100.00 0.40


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_cum_ave_std.txt <==
1.00 3.33
2.00 7.11
3.00 8.16
4.00 7.68
5.00 7.67
6.00 6.93
7.00 6.38
8.00 6.01
9.00 5.45
10.00 5.20
11.00 4.75
12.00 4.42
13.00 4.11
14.00 3.85
15.00 3.74
16.00 3.53
17.00 3.37
18.00 3.21
19.00 3.07
20.00 2.97
21.00 2.86
22.00 2.75
23.00 2.67
24.00 2.60
25.00 2.51
26.00 2.41
27.00 2.33
28.00 2.25
29.00 2.18
30.00 2.12
31.00 2.06
32.00 2.00
33.00 1.94
34.00 1.90
35.00 1.86
36.00 1.81
37.00 1.76
38.00 1.74
39.00 1.71
40.00 1.67
41.00 1.64
42.00 1.60
43.00 1.56
44.00 1.53
45.00 1.50
46.00 1.46
47.00 1.43
48.00 1.40
49.00 1.39
50.00 1.36
51.00 1.34
52.00 1.32
53.00 1.30
54.00 1.28
55.00 1.26
56.00 1.24
57.00 1.22
58.00 1.21
59.00 1.19
60.00 1.18
61.00 1.16
62.00 1.15
63.00 1.13
64.00 1.12
65.00 1.11
66.00 1.09
67.00 1.08
68.00 1.07
69.00 1.06
70.00 1.05
71.00 1.04
72.00 1.03
73.00 1.02
74.00 1.01
75.00 1.00
76.00 0.99
77.00 0.97
78.00 0.96
79.00 0.95
80.00 0.94
81.00 0.93
82.00 0.92
83.00 0.92
84.00 0.91
85.00 0.91
86.00 0.90
87.00 0.89
88.00 0.88
89.00 0.87
90.00 0.87
91.00 0.86
92.00 0.85
93.00 0.84
94.00 0.83
95.00 0.83
96.00 0.82
97.00 0.81
98.00 0.80
99.00 0.80
100.00 0.79
100.00 0.26
99.00 0.26
98.00 0.26
97.00 0.26
96.00 0.26
95.00 0.27
94.00 0.27
93.00 0.27
92.00 0.27
91.00 0.27
90.00 0.27
89.00 0.27
88.00 0.28
87.00 0.28
86.00 0.28
85.00 0.28
84.00 0.28
83.00 0.28
82.00 0.29
81.00 0.29
80.00 0.29
79.00 0.29
78.00 0.30
77.00 0.30
76.00 0.30
75.00 0.30
74.00 0.30
73.00 0.31
72.00 0.31
71.00 0.31
70.00 0.32
69.00 0.32
68.00 0.32
67.00 0.33
66.00 0.33
65.00 0.33
64.00 0.34
63.00 0.34
62.00 0.35
61.00 0.35
60.00 0.35
59.00 0.35
58.00 0.36
57.00 0.36
56.00 0.37
55.00 0.37
54.00 0.37
53.00 0.38
52.00 0.38
51.00 0.38
50.00 0.39
49.00 0.39
48.00 0.39
47.00 0.40
46.00 0.41
45.00 0.42
44.00 0.42
43.00 0.43
42.00 0.43
41.00 0.44
40.00 0.45
39.00 0.46
38.00 0.47
37.00 0.48
36.00 0.49
35.00 0.50
34.00 0.51
33.00 0.52
32.00 0.53
31.00 0.55
30.00 0.56
29.00 0.57
28.00 0.58
27.00 0.58
26.00 0.60
25.00 0.61
24.00 0.64
23.00 0.65
22.00 0.67
21.00 0.68
20.00 0.71
19.00 0.74
18.00 0.77
17.00 0.81
16.00 0.84
15.00 0.87
14.00 0.92
13.00 0.98
12.00 1.04
11.00 1.08
10.00 1.15
9.00 1.21
8.00 1.31
7.00 1.43
6.00 1.57
5.00 1.71
4.00 1.69
3.00 1.43
2.00 0.83
1.00 0.34


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_diag_cum_ave_mean.txt <==
1.00 0.91
2.00 1.89
3.00 4.49
4.00 4.23
5.00 3.74
6.00 3.31
7.00 3.11
8.00 2.80
9.00 2.60
10.00 2.40
11.00 2.22
12.00 2.14
13.00 2.01
14.00 1.89
15.00 1.79
16.00 1.69
17.00 1.63
18.00 1.54
19.00 1.46
20.00 1.41
21.00 1.37
22.00 1.33
23.00 1.28
24.00 1.23
25.00 1.20
26.00 1.16
27.00 1.13
28.00 1.09
29.00 1.06
30.00 1.03
31.00 1.00
32.00 0.97
33.00 0.94
34.00 0.91
35.00 0.89
36.00 0.87
37.00 0.89
38.00 0.87
39.00 0.86
40.00 0.84
41.00 0.83
42.00 0.81
43.00 0.80
44.00 0.78
45.00 0.77
46.00 0.75
47.00 0.74
48.00 0.73
49.00 0.72
50.00 0.71
51.00 0.70
52.00 0.69
53.00 0.68
54.00 0.68
55.00 0.66
56.00 0.66
57.00 0.65
58.00 0.64
59.00 0.63
60.00 0.62
61.00 0.61
62.00 0.61
63.00 0.60
64.00 0.60
65.00 0.61
66.00 0.61
67.00 0.61
68.00 0.60
69.00 0.59
70.00 0.59
71.00 0.58
72.00 0.58
73.00 0.57
74.00 0.57
75.00 0.57
76.00 0.56
77.00 0.56
78.00 0.56
79.00 0.55
80.00 0.55
81.00 0.55
82.00 0.54
83.00 0.53
84.00 0.53
85.00 0.52
86.00 0.53
87.00 0.53
88.00 0.52
89.00 0.52
90.00 0.52
91.00 0.52
92.00 0.51
93.00 0.51
94.00 0.51
95.00 0.50
96.00 0.50
97.00 0.49
98.00 0.49
99.00 0.49
100.00 0.49


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_diag_cum_ave_std.txt <==
1.00 2.85
2.00 7.56
3.00 9.13
4.00 7.85
5.00 7.27
6.00 7.31
7.00 7.55
8.00 7.32
9.00 6.68
10.00 6.09
11.00 5.56
12.00 5.12
13.00 4.76
14.00 4.44
15.00 4.18
16.00 3.94
17.00 3.73
18.00 3.53
19.00 3.36
20.00 3.20
21.00 3.06
22.00 2.95
23.00 2.84
24.00 2.72
25.00 2.63
26.00 2.53
27.00 2.46
28.00 2.38
29.00 2.30
30.00 2.23
31.00 2.16
32.00 2.10
33.00 2.04
34.00 1.99
35.00 1.94
36.00 1.89
37.00 1.85
38.00 1.81
39.00 1.77
40.00 1.73
41.00 1.69
42.00 1.65
43.00 1.62
44.00 1.58
45.00 1.55
46.00 1.52
47.00 1.49
48.00 1.46
49.00 1.44
50.00 1.41
51.00 1.39
52.00 1.36
53.00 1.34
54.00 1.32
55.00 1.30
56.00 1.28
57.00 1.26
58.00 1.24
59.00 1.22
60.00 1.20
61.00 1.18
62.00 1.18
63.00 1.16
64.00 1.15
65.00 1.15
66.00 1.13
67.00 1.12
68.00 1.11
69.00 1.10
70.00 1.08
71.00 1.07
72.00 1.06
73.00 1.05
74.00 1.04
75.00 1.03
76.00 1.02
77.00 1.01
78.00 1.00
79.00 0.99
80.00 0.98
81.00 0.96
82.00 0.95
83.00 0.95
84.00 0.94
85.00 0.93
86.00 0.93
87.00 0.92
88.00 0.91
89.00 0.91
90.00 0.90
91.00 0.89
92.00 0.89
93.00 0.88
94.00 0.87
95.00 0.86
96.00 0.86
97.00 0.85
98.00 0.84
99.00 0.84
100.00 0.83
100.00 0.25
99.00 0.25
98.00 0.25
97.00 0.25
96.00 0.26
95.00 0.26
94.00 0.26
93.00 0.26
92.00 0.27
91.00 0.27
90.00 0.27
89.00 0.27
88.00 0.27
87.00 0.27
86.00 0.27
85.00 0.28
84.00 0.28
83.00 0.28
82.00 0.28
81.00 0.28
80.00 0.29
79.00 0.29
78.00 0.29
77.00 0.29
76.00 0.30
75.00 0.30
74.00 0.30
73.00 0.30
72.00 0.30
71.00 0.30
70.00 0.31
69.00 0.31
68.00 0.31
67.00 0.31
66.00 0.32
65.00 0.32
64.00 0.32
63.00 0.33
62.00 0.33
61.00 0.33
60.00 0.33
59.00 0.34
58.00 0.34
57.00 0.35
56.00 0.35
55.00 0.36
54.00 0.36
53.00 0.37
52.00 0.37
51.00 0.38
50.00 0.38
49.00 0.39
48.00 0.39
47.00 0.40
46.00 0.40
45.00 0.41
44.00 0.41
43.00 0.42
42.00 0.43
41.00 0.43
40.00 0.44
39.00 0.45
38.00 0.46
37.00 0.47
36.00 0.48
35.00 0.49
34.00 0.51
33.00 0.52
32.00 0.53
31.00 0.54
30.00 0.56
29.00 0.58
28.00 0.60
27.00 0.61
26.00 0.63
25.00 0.64
24.00 0.65
23.00 0.68
22.00 0.70
21.00 0.73
20.00 0.76
19.00 0.79
18.00 0.81
17.00 0.84
16.00 0.87
15.00 0.91
14.00 0.94
13.00 1.00
12.00 1.05
11.00 1.09
10.00 1.17
9.00 1.26
8.00 1.34
7.00 1.45
6.00 1.56
5.00 1.72
4.00 1.67
3.00 1.58
2.00 0.83
1.00 0.27


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_diag_mean.txt <==
1.00 0.91
2.00 1.29
3.00 0.92
4.00 0.45
5.00 0.39
6.00 0.29
7.00 0.27
8.00 0.26
9.00 0.24
10.00 0.23
11.00 0.22
12.00 0.22
13.00 0.21
14.00 0.22
15.00 0.21
16.00 0.22
17.00 0.20
18.00 0.19
19.00 0.20
20.00 0.17
21.00 0.16
22.00 0.19
23.00 0.18
24.00 0.17
25.00 0.15
26.00 0.16
27.00 0.15
28.00 0.16
29.00 0.15
30.00 0.16
31.00 0.14
32.00 0.15
33.00 0.15
34.00 0.15
35.00 0.16
36.00 0.15
37.00 0.15
38.00 0.13
39.00 0.15
40.00 0.15
41.00 0.14
42.00 0.14
43.00 0.13
44.00 0.15
45.00 0.15
46.00 0.15
47.00 0.14
48.00 0.15
49.00 0.14
50.00 0.13
51.00 0.15
52.00 0.13
53.00 0.13
54.00 0.13
55.00 0.12
56.00 0.14
57.00 0.13
58.00 0.12
59.00 0.14
60.00 0.13
61.00 0.13
62.00 0.14
63.00 0.14
64.00 0.14
65.00 0.12
66.00 0.14
67.00 0.13
68.00 0.13
69.00 0.13
70.00 0.13
71.00 0.13
72.00 0.12
73.00 0.14
74.00 0.13
75.00 0.13
76.00 0.13
77.00 0.12
78.00 0.13
79.00 0.13
80.00 0.12
81.00 0.13
82.00 0.12
83.00 0.13
84.00 0.13
85.00 0.13
86.00 0.13
87.00 0.12
88.00 0.12
89.00 0.13
90.00 0.12
91.00 0.12
92.00 0.13
93.00 0.13
94.00 0.13
95.00 0.12
96.00 0.12
97.00 0.14
98.00 0.11
99.00 0.13
100.00 0.12


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_diag_std.txt <==
1.00 2.85
2.00 6.30
3.00 5.13
4.00 1.09
5.00 0.83
6.00 0.71
7.00 0.68
8.00 0.67
9.00 0.62
10.00 0.52
11.00 0.53
12.00 0.52
13.00 0.50
14.00 0.50
15.00 0.49
16.00 0.45
17.00 0.46
18.00 0.47
19.00 0.43
20.00 0.40
21.00 0.41
22.00 0.40
23.00 0.38
24.00 0.37
25.00 0.37
26.00 0.36
27.00 0.36
28.00 0.35
29.00 0.34
30.00 0.34
31.00 0.34
32.00 0.32
33.00 0.35
34.00 0.33
35.00 0.33
36.00 0.33
37.00 0.33
38.00 0.33
39.00 0.33
40.00 0.32
41.00 0.32
42.00 0.32
43.00 0.31
44.00 0.32
45.00 0.30
46.00 0.32
47.00 0.29
48.00 0.31
49.00 0.31
50.00 0.32
51.00 0.32
52.00 0.31
53.00 0.30
54.00 0.32
55.00 0.30
56.00 0.29
57.00 0.29
58.00 0.28
59.00 0.29
60.00 0.29
61.00 0.32
62.00 0.31
63.00 0.30
64.00 0.30
65.00 0.29
66.00 0.28
67.00 0.29
68.00 0.29
69.00 0.30
70.00 0.29
71.00 0.29
72.00 0.29
73.00 0.28
74.00 0.30
75.00 0.30
76.00 0.29
77.00 0.29
78.00 0.29
79.00 0.28
80.00 0.29
81.00 0.29
82.00 0.28
83.00 0.29
84.00 0.30
85.00 0.27
86.00 0.28
87.00 0.28
88.00 0.28
89.00 0.28
90.00 0.28
91.00 0.28
92.00 0.29
93.00 0.29
94.00 0.28
95.00 0.28
96.00 0.28
97.00 0.28
98.00 0.28
99.00 0.29
100.00 0.27
100.00 0.05
99.00 0.05
98.00 0.04
97.00 0.05
96.00 0.05
95.00 0.04
94.00 0.05
93.00 0.05
92.00 0.05
91.00 0.05
90.00 0.05
89.00 0.05
88.00 0.05
87.00 0.05
86.00 0.04
85.00 0.05
84.00 0.04
83.00 0.05
82.00 0.05
81.00 0.05
80.00 0.05
79.00 0.05
78.00 0.05
77.00 0.04
76.00 0.05
75.00 0.05
74.00 0.05
73.00 0.05
72.00 0.05
71.00 0.05
70.00 0.05
69.00 0.05
68.00 0.05
67.00 0.05
66.00 0.06
65.00 0.04
64.00 0.05
63.00 0.05
62.00 0.05
61.00 0.05
60.00 0.05
59.00 0.05
58.00 0.05
57.00 0.05
56.00 0.05
55.00 0.05
54.00 0.05
53.00 0.05
52.00 0.05
51.00 0.05
50.00 0.05
49.00 0.06
48.00 0.05
47.00 0.05
46.00 0.06
45.00 0.05
44.00 0.05
43.00 0.05
42.00 0.06
41.00 0.05
40.00 0.06
39.00 0.06
38.00 0.05
37.00 0.06
36.00 0.05
35.00 0.06
34.00 0.06
33.00 0.06
32.00 0.05
31.00 0.06
30.00 0.06
29.00 0.06
28.00 0.06
27.00 0.06
26.00 0.05
25.00 0.06
24.00 0.06
23.00 0.06
22.00 0.06
21.00 0.06
20.00 0.06
19.00 0.07
18.00 0.06
17.00 0.08
16.00 0.08
15.00 0.07
14.00 0.08
13.00 0.08
12.00 0.08
11.00 0.08
10.00 0.08
9.00 0.08
8.00 0.09
7.00 0.10
6.00 0.11
5.00 0.14
4.00 0.16
3.00 0.25
2.00 0.43
1.00 0.27


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_mean.txt <==
1.00 0.91
2.00 1.32
3.00 0.79
4.00 0.50
5.00 0.41
6.00 0.32
7.00 0.28
8.00 0.26
9.00 0.23
10.00 0.24
11.00 0.23
12.00 0.22
13.00 0.20
14.00 0.19
15.00 0.19
16.00 0.19
17.00 0.17
18.00 0.17
19.00 0.18
20.00 0.18
21.00 0.16
22.00 0.16
23.00 0.18
24.00 0.15
25.00 0.15
26.00 0.15
27.00 0.15
28.00 0.15
29.00 0.15
30.00 0.15
31.00 0.14
32.00 0.15
33.00 0.14
34.00 0.14
35.00 0.14
36.00 0.13
37.00 0.13
38.00 0.16
39.00 0.14
40.00 0.14
41.00 0.12
42.00 0.12
43.00 0.14
44.00 0.14
45.00 0.13
46.00 0.13
47.00 0.13
48.00 0.13
49.00 0.14
50.00 0.13
51.00 0.12
52.00 0.12
53.00 0.14
54.00 0.13
55.00 0.13
56.00 0.12
57.00 0.12
58.00 0.13
59.00 0.12
60.00 0.12
61.00 0.13
62.00 0.13
63.00 0.12
64.00 0.12
65.00 0.12
66.00 0.12
67.00 0.12
68.00 0.12
69.00 0.12
70.00 0.12
71.00 0.12
72.00 0.12
73.00 0.12
74.00 0.12
75.00 0.11
76.00 0.12
77.00 0.12
78.00 0.12
79.00 0.12
80.00 0.12
81.00 0.11
82.00 0.11
83.00 0.12
84.00 0.11
85.00 0.12
86.00 0.12
87.00 0.11
88.00 0.11
89.00 0.12
90.00 0.13
91.00 0.12
92.00 0.11
93.00 0.13
94.00 0.12
95.00 0.11
96.00 0.11
97.00 0.11
98.00 0.11
99.00 0.11
100.00 0.11


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_nondiag_cum_ave_mean.txt <==
1.00 0.70
2.00 1.37
3.00 1.93
4.00 1.92
5.00 1.77
6.00 1.64
7.00 1.51
8.00 1.40
9.00 1.30
10.00 1.20
11.00 1.12
12.00 1.07
13.00 1.02
14.00 0.96
15.00 0.91
16.00 0.87
17.00 0.84
18.00 0.82
19.00 0.79
20.00 0.77
21.00 0.74
22.00 0.72
23.00 0.70
24.00 0.68
25.00 0.66
26.00 0.65
27.00 0.63
28.00 0.62
29.00 0.61
30.00 0.59
31.00 0.58
32.00 0.57
33.00 0.56
34.00 0.55
35.00 0.54
36.00 0.53
37.00 0.52
38.00 0.51
39.00 0.50
40.00 0.49
41.00 0.49
42.00 0.48
43.00 0.48
44.00 0.47
45.00 0.46
46.00 0.46
47.00 0.45
48.00 0.45
49.00 0.44
50.00 0.44
51.00 0.43
52.00 0.43
53.00 0.42
54.00 0.42
55.00 0.42
56.00 0.41
57.00 0.41
58.00 0.40
59.00 0.40
60.00 0.40
61.00 0.39
62.00 0.39
63.00 0.39
64.00 0.39
65.00 0.38
66.00 0.38
67.00 0.38
68.00 0.37
69.00 0.37
70.00 0.37
71.00 0.37
72.00 0.36
73.00 0.36
74.00 0.36
75.00 0.35
76.00 0.35
77.00 0.35
78.00 0.35
79.00 0.35
80.00 0.34
81.00 0.34
82.00 0.34
83.00 0.34
84.00 0.34
85.00 0.33
86.00 0.33
87.00 0.33
88.00 0.33
89.00 0.33
90.00 0.32
91.00 0.32
92.00 0.32
93.00 0.32
94.00 0.32
95.00 0.32
96.00 0.32
97.00 0.32
98.00 0.31
99.00 0.31
100.00 0.31


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_nondiag_cum_ave_std.txt <==
1.00 1.71
2.00 3.17
3.00 4.08
4.00 4.15
5.00 3.54
6.00 3.22
7.00 2.91
8.00 2.62
9.00 2.39
10.00 2.21
11.00 2.04
12.00 1.91
13.00 1.79
14.00 1.67
15.00 1.57
16.00 1.49
17.00 1.43
18.00 1.37
19.00 1.31
20.00 1.26
21.00 1.21
22.00 1.16
23.00 1.12
24.00 1.08
25.00 1.04
26.00 1.01
27.00 0.98
28.00 0.96
29.00 0.93
30.00 0.91
31.00 0.89
32.00 0.87
33.00 0.84
34.00 0.82
35.00 0.80
36.00 0.79
37.00 0.77
38.00 0.75
39.00 0.74
40.00 0.72
41.00 0.71
42.00 0.70
43.00 0.69
44.00 0.67
45.00 0.66
46.00 0.65
47.00 0.64
48.00 0.63
49.00 0.62
50.00 0.61
51.00 0.60
52.00 0.59
53.00 0.59
54.00 0.58
55.00 0.57
56.00 0.57
57.00 0.56
58.00 0.56
59.00 0.55
60.00 0.55
61.00 0.54
62.00 0.54
63.00 0.53
64.00 0.53
65.00 0.52
66.00 0.51
67.00 0.51
68.00 0.50
69.00 0.50
70.00 0.50
71.00 0.49
72.00 0.49
73.00 0.49
74.00 0.48
75.00 0.48
76.00 0.47
77.00 0.47
78.00 0.47
79.00 0.46
80.00 0.46
81.00 0.46
82.00 0.45
83.00 0.45
84.00 0.45
85.00 0.45
86.00 0.44
87.00 0.44
88.00 0.44
89.00 0.44
90.00 0.44
91.00 0.43
92.00 0.43
93.00 0.43
94.00 0.43
95.00 0.42
96.00 0.42
97.00 0.42
98.00 0.42
99.00 0.42
100.00 0.42
100.00 0.24
99.00 0.24
98.00 0.24
97.00 0.24
96.00 0.24
95.00 0.24
94.00 0.25
93.00 0.25
92.00 0.25
91.00 0.25
90.00 0.25
89.00 0.25
88.00 0.25
87.00 0.26
86.00 0.26
85.00 0.26
84.00 0.26
83.00 0.26
82.00 0.26
81.00 0.27
80.00 0.27
79.00 0.27
78.00 0.27
77.00 0.28
76.00 0.28
75.00 0.28
74.00 0.28
73.00 0.28
72.00 0.28
71.00 0.29
70.00 0.29
69.00 0.29
68.00 0.30
67.00 0.30
66.00 0.30
65.00 0.30
64.00 0.30
63.00 0.31
62.00 0.31
61.00 0.31
60.00 0.32
59.00 0.32
58.00 0.32
57.00 0.33
56.00 0.33
55.00 0.33
54.00 0.33
53.00 0.33
52.00 0.34
51.00 0.34
50.00 0.35
49.00 0.35
48.00 0.36
47.00 0.36
46.00 0.37
45.00 0.37
44.00 0.37
43.00 0.38
42.00 0.38
41.00 0.39
40.00 0.39
39.00 0.40
38.00 0.41
37.00 0.41
36.00 0.42
35.00 0.43
34.00 0.44
33.00 0.44
32.00 0.45
31.00 0.46
30.00 0.47
29.00 0.47
28.00 0.48
27.00 0.49
26.00 0.50
25.00 0.51
24.00 0.53
23.00 0.54
22.00 0.55
21.00 0.57
20.00 0.59
19.00 0.60
18.00 0.62
17.00 0.64
16.00 0.66
15.00 0.69
14.00 0.72
13.00 0.74
12.00 0.76
11.00 0.80
10.00 0.84
9.00 0.89
8.00 0.96
7.00 1.01
6.00 1.07
5.00 1.11
4.00 1.15
3.00 1.09
2.00 0.73
1.00 0.25


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_nondiag_mean.txt <==
1.00 0.70
2.00 1.23
3.00 0.82
4.00 0.52
5.00 0.37
6.00 0.32
7.00 0.28
8.00 0.26
9.00 0.25
10.00 0.24
11.00 0.24
12.00 0.24
13.00 0.24
14.00 0.21
15.00 0.21
16.00 0.22
17.00 0.20
18.00 0.21
19.00 0.19
20.00 0.17
21.00 0.17
22.00 0.16
23.00 0.17
24.00 0.17
25.00 0.16
26.00 0.17
27.00 0.15
28.00 0.16
29.00 0.16
30.00 0.14
31.00 0.15
32.00 0.14
33.00 0.14
34.00 0.14
35.00 0.14
36.00 0.13
37.00 0.13
38.00 0.14
39.00 0.14
40.00 0.13
41.00 0.13
42.00 0.13
43.00 0.12
44.00 0.13
45.00 0.14
46.00 0.13
47.00 0.12
48.00 0.13
49.00 0.13
50.00 0.12
51.00 0.12
52.00 0.13
53.00 0.12
54.00 0.13
55.00 0.13
56.00 0.12
57.00 0.12
58.00 0.12
59.00 0.13
60.00 0.12
61.00 0.12
62.00 0.13
63.00 0.12
64.00 0.13
65.00 0.12
66.00 0.12
67.00 0.12
68.00 0.12
69.00 0.12
70.00 0.12
71.00 0.13
72.00 0.12
73.00 0.12
74.00 0.13
75.00 0.12
76.00 0.13
77.00 0.12
78.00 0.11
79.00 0.12
80.00 0.12
81.00 0.12
82.00 0.12
83.00 0.12
84.00 0.12
85.00 0.11
86.00 0.12
87.00 0.12
88.00 0.11
89.00 0.11
90.00 0.11
91.00 0.12
92.00 0.12
93.00 0.12
94.00 0.11
95.00 0.11
96.00 0.12
97.00 0.11
98.00 0.11
99.00 0.12
100.00 0.11


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_nondiag_std.txt <==
1.00 1.71
2.00 3.20
3.00 2.73
4.00 1.18
5.00 0.85
6.00 0.70
7.00 0.59
8.00 0.54
9.00 0.52
10.00 0.48
11.00 0.46
12.00 0.44
13.00 0.46
14.00 0.44
15.00 0.39
16.00 0.43
17.00 0.38
18.00 0.38
19.00 0.36
20.00 0.34
21.00 0.34
22.00 0.33
23.00 0.31
24.00 0.32
25.00 0.32
26.00 0.32
27.00 0.31
28.00 0.32
29.00 0.28
30.00 0.30
31.00 0.29
32.00 0.27
33.00 0.27
34.00 0.27
35.00 0.27
36.00 0.27
37.00 0.26
38.00 0.26
39.00 0.26
40.00 0.25
41.00 0.27
42.00 0.26
43.00 0.25
44.00 0.26
45.00 0.25
46.00 0.24
47.00 0.26
48.00 0.24
49.00 0.24
50.00 0.23
51.00 0.24
52.00 0.26
53.00 0.22
54.00 0.24
55.00 0.25
56.00 0.24
57.00 0.23
58.00 0.23
59.00 0.23
60.00 0.24
61.00 0.24
62.00 0.23
63.00 0.23
64.00 0.23
65.00 0.24
66.00 0.21
67.00 0.23
68.00 0.23
69.00 0.23
70.00 0.21
71.00 0.22
72.00 0.22
73.00 0.22
74.00 0.23
75.00 0.23
76.00 0.23
77.00 0.21
78.00 0.23
79.00 0.22
80.00 0.20
81.00 0.22
82.00 0.21
83.00 0.21
84.00 0.22
85.00 0.21
86.00 0.21
87.00 0.21
88.00 0.22
89.00 0.21
90.00 0.21
91.00 0.23
92.00 0.21
93.00 0.21
94.00 0.21
95.00 0.21
96.00 0.22
97.00 0.21
98.00 0.22
99.00 0.21
100.00 0.21
100.00 0.06
99.00 0.06
98.00 0.06
97.00 0.06
96.00 0.06
95.00 0.06
94.00 0.06
93.00 0.06
92.00 0.06
91.00 0.06
90.00 0.06
89.00 0.06
88.00 0.06
87.00 0.06
86.00 0.06
85.00 0.06
84.00 0.06
83.00 0.06
82.00 0.07
81.00 0.06
80.00 0.06
79.00 0.07
78.00 0.06
77.00 0.06
76.00 0.06
75.00 0.06
74.00 0.06
73.00 0.06
72.00 0.07
71.00 0.06
70.00 0.06
69.00 0.07
68.00 0.07
67.00 0.06
66.00 0.06
65.00 0.06
64.00 0.06
63.00 0.06
62.00 0.06
61.00 0.07
60.00 0.07
59.00 0.07
58.00 0.06
57.00 0.06
56.00 0.07
55.00 0.07
54.00 0.06
53.00 0.06
52.00 0.07
51.00 0.06
50.00 0.07
49.00 0.07
48.00 0.07
47.00 0.07
46.00 0.07
45.00 0.07
44.00 0.07
43.00 0.07
42.00 0.07
41.00 0.07
40.00 0.07
39.00 0.07
38.00 0.07
37.00 0.07
36.00 0.08
35.00 0.07
34.00 0.07
33.00 0.07
32.00 0.08
31.00 0.08
30.00 0.07
29.00 0.07
28.00 0.08
27.00 0.08
26.00 0.08
25.00 0.08
24.00 0.08
23.00 0.08
22.00 0.09
21.00 0.08
20.00 0.09
19.00 0.10
18.00 0.11
17.00 0.10
16.00 0.09
15.00 0.10
14.00 0.10
13.00 0.11
12.00 0.12
11.00 0.11
10.00 0.12
9.00 0.11
8.00 0.12
7.00 0.12
6.00 0.14
5.00 0.17
4.00 0.22
3.00 0.32
2.00 0.58
1.00 0.25


==> 2023TCST_accepted - Kalman Controller Calibration/data/bo_std.txt <==
1.00 3.33
2.00 5.90
3.00 3.66
4.00 1.23
5.00 0.96
6.00 0.77
7.00 0.68
8.00 0.58
9.00 0.55
10.00 0.55
11.00 0.52
12.00 0.52
13.00 0.46
14.00 0.46
15.00 0.46
16.00 0.44
17.00 0.42
18.00 0.41
19.00 0.41
20.00 0.41
21.00 0.38
22.00 0.39
23.00 0.40
24.00 0.36
25.00 0.35
26.00 0.36
27.00 0.37
28.00 0.36
29.00 0.37
30.00 0.36
31.00 0.34
32.00 0.34
33.00 0.33
34.00 0.34
35.00 0.35
36.00 0.33
37.00 0.34
38.00 0.32
39.00 0.34
40.00 0.31
41.00 0.32
42.00 0.32
43.00 0.32
44.00 0.31
45.00 0.33
46.00 0.30
47.00 0.32
48.00 0.30
49.00 0.31
50.00 0.32
51.00 0.30
52.00 0.32
53.00 0.29
54.00 0.30
55.00 0.31
56.00 0.30
57.00 0.31
58.00 0.31
59.00 0.31
60.00 0.30
61.00 0.31
62.00 0.29
63.00 0.30
64.00 0.30
65.00 0.29
66.00 0.30
67.00 0.30
68.00 0.31
69.00 0.29
70.00 0.30
71.00 0.30
72.00 0.28
73.00 0.28
74.00 0.29
75.00 0.30
76.00 0.30
77.00 0.30
78.00 0.30
79.00 0.29
80.00 0.30
81.00 0.31
82.00 0.30
83.00 0.30
84.00 0.29
85.00 0.30
86.00 0.29
87.00 0.28
88.00 0.28
89.00 0.29
90.00 0.29
91.00 0.29
92.00 0.29
93.00 0.29
94.00 0.28
95.00 0.29
96.00 0.29
97.00 0.27
98.00 0.28
99.00 0.29
100.00 0.28
100.00 0.05
99.00 0.05
98.00 0.05
97.00 0.04
96.00 0.05
95.00 0.05
94.00 0.04
93.00 0.05
92.00 0.05
91.00 0.05
90.00 0.05
89.00 0.05
88.00 0.05
87.00 0.04
86.00 0.05
85.00 0.05
84.00 0.05
83.00 0.05
82.00 0.05
81.00 0.05
80.00 0.05
79.00 0.06
78.00 0.05
77.00 0.05
76.00 0.05
75.00 0.05
74.00 0.05
73.00 0.05
72.00 0.05
71.00 0.05
70.00 0.05
69.00 0.05
68.00 0.05
67.00 0.05
66.00 0.05
65.00 0.06
64.00 0.05
63.00 0.05
62.00 0.05
61.00 0.05
60.00 0.05
59.00 0.05
58.00 0.05
57.00 0.05
56.00 0.06
55.00 0.06
54.00 0.05
53.00 0.06
52.00 0.05
51.00 0.06
50.00 0.06
49.00 0.06
48.00 0.06
47.00 0.06
46.00 0.05
45.00 0.05
44.00 0.06
43.00 0.06
42.00 0.06
41.00 0.06
40.00 0.05
39.00 0.06
38.00 0.06
37.00 0.06
36.00 0.06
35.00 0.06
34.00 0.06
33.00 0.06
32.00 0.07
31.00 0.06
30.00 0.07
29.00 0.07
28.00 0.07
27.00 0.06
26.00 0.07
25.00 0.06
24.00 0.07
23.00 0.07
22.00 0.07
21.00 0.07
20.00 0.07
19.00 0.07
18.00 0.07
17.00 0.07
16.00 0.08
15.00 0.08
14.00 0.08
13.00 0.08
12.00 0.09
11.00 0.10
10.00 0.10
9.00 0.10
8.00 0.10
7.00 0.11
6.00 0.12
5.00 0.15
4.00 0.17
3.00 0.24
2.00 0.58
1.00 0.34


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_cum_ave_mean.txt <==
1.00 0.91
2.00 0.70
3.00 0.57
4.00 0.48
5.00 0.42
6.00 0.36
7.00 0.32
8.00 0.28
9.00 0.25
10.00 0.23
11.00 0.21
12.00 0.20
13.00 0.18
14.00 0.17
15.00 0.16
16.00 0.15
17.00 0.14
18.00 0.14
19.00 0.13
20.00 0.12
21.00 0.12
22.00 0.11
23.00 0.11
24.00 0.10
25.00 0.10
26.00 0.09
27.00 0.09
28.00 0.09
29.00 0.08
30.00 0.08
31.00 0.08
32.00 0.08
33.00 0.08
34.00 0.07
35.00 0.07
36.00 0.07
37.00 0.07
38.00 0.07
39.00 0.06
40.00 0.06
41.00 0.06
42.00 0.06
43.00 0.06
44.00 0.06
45.00 0.06
46.00 0.06
47.00 0.05
48.00 0.05
49.00 0.05
50.00 0.05
51.00 0.05
52.00 0.05
53.00 0.05
54.00 0.05
55.00 0.05
56.00 0.05
57.00 0.05
58.00 0.05
59.00 0.04
60.00 0.04
61.00 0.04
62.00 0.04
63.00 0.04
64.00 0.04
65.00 0.04
66.00 0.04
67.00 0.04
68.00 0.04
69.00 0.04
70.00 0.04
71.00 0.04
72.00 0.04
73.00 0.04
74.00 0.04
75.00 0.04
76.00 0.04
77.00 0.04
78.00 0.04
79.00 0.04
80.00 0.03
81.00 0.03
82.00 0.03
83.00 0.03
84.00 0.03
85.00 0.03
86.00 0.03
87.00 0.03
88.00 0.03
89.00 0.03
90.00 0.03
91.00 0.03
92.00 0.03
93.00 0.03
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_cum_ave_nondiff_mean.txt <==
1.00 5.98
2.00 5.18
3.00 4.88
4.00 4.74
5.00 4.66
6.00 4.58
7.00 4.51
8.00 4.47
9.00 4.43
10.00 4.39
11.00 4.36
12.00 4.34
13.00 4.32
14.00 4.30
15.00 4.28
16.00 4.26
17.00 4.25
18.00 4.24
19.00 4.22
20.00 4.21
21.00 4.20
22.00 4.20
23.00 4.19
24.00 4.18
25.00 4.17
26.00 4.17
27.00 4.16
28.00 4.16
29.00 4.15
30.00 4.15


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_cum_ave_nondiff_std.txt <==
1.00 10.57
2.00 9.88
3.00 9.66
4.00 9.50
5.00 9.37
6.00 9.20
7.00 8.48
8.00 7.92
9.00 7.49
10.00 7.14
11.00 6.86
12.00 6.62
13.00 6.42
14.00 6.24
15.00 6.09
16.00 5.96
17.00 5.85
18.00 5.75
19.00 5.65
20.00 5.57
21.00 5.50
22.00 5.43
23.00 5.37
24.00 5.31
25.00 5.26
26.00 5.21
27.00 5.17
28.00 5.12
29.00 5.09
30.00 5.05
30.00 4.02
29.00 4.02
28.00 4.02
27.00 4.02
26.00 4.02
25.00 4.02
24.00 4.02
23.00 4.03
22.00 4.03
21.00 4.03
20.00 4.03
19.00 4.03
18.00 4.03
17.00 4.03
16.00 4.04
15.00 4.04
14.00 4.04
13.00 4.04
12.00 4.05
11.00 4.05
10.00 4.05
9.00 4.06
8.00 4.07
7.00 4.07
6.00 4.08
5.00 4.09
4.00 4.10
3.00 4.11
2.00 4.12
1.00 4.16


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_cum_ave_std.txt <==
1.00 3.33
2.00 2.06
3.00 1.52
4.00 1.23
5.00 1.03
6.00 0.90
7.00 0.79
8.00 0.70
9.00 0.62
10.00 0.56
11.00 0.51
12.00 0.47
13.00 0.44
14.00 0.41
15.00 0.38
16.00 0.36
17.00 0.34
18.00 0.32
19.00 0.30
20.00 0.29
21.00 0.27
22.00 0.26
23.00 0.25
24.00 0.24
25.00 0.23
26.00 0.22
27.00 0.21
28.00 0.21
29.00 0.20
30.00 0.19
31.00 0.19
32.00 0.18
33.00 0.18
34.00 0.17
35.00 0.17
36.00 0.16
37.00 0.16
38.00 0.15
39.00 0.15
40.00 0.15
41.00 0.14
42.00 0.14
43.00 0.14
44.00 0.13
45.00 0.13
46.00 0.13
47.00 0.13
48.00 0.12
49.00 0.12
50.00 0.12
51.00 0.12
52.00 0.11
53.00 0.11
54.00 0.11
55.00 0.11
56.00 0.11
57.00 0.10
58.00 0.10
59.00 0.10
60.00 0.10
61.00 0.10
62.00 0.10
63.00 0.10
64.00 0.09
65.00 0.09
66.00 0.09
67.00 0.09
68.00 0.09
69.00 0.09
70.00 0.09
71.00 0.08
72.00 0.08
73.00 0.08
74.00 0.08
75.00 0.08
76.00 0.08
77.00 0.08
78.00 0.08
79.00 0.08
80.00 0.08
81.00 0.08
82.00 0.07
83.00 0.07
84.00 0.07
85.00 0.07
86.00 0.07
87.00 0.07
88.00 0.07
89.00 0.07
90.00 0.07
91.00 0.07
92.00 0.07
93.00 0.07
94.00 0.07
95.00 0.06
96.00 0.06
97.00 0.06
98.00 0.06
99.00 0.06
100.00 0.06
100.00 0.02
99.00 0.02
98.00 0.02
97.00 0.02
96.00 0.02
95.00 0.02
94.00 0.02
93.00 0.02
92.00 0.02
91.00 0.02
90.00 0.02
89.00 0.02
88.00 0.02
87.00 0.02
86.00 0.02
85.00 0.02
84.00 0.02
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.02
70.00 0.02
69.00 0.02
68.00 0.02
67.00 0.02
66.00 0.02
65.00 0.02
64.00 0.02
63.00 0.02
62.00 0.02
61.00 0.02
60.00 0.02
59.00 0.02
58.00 0.02
57.00 0.02
56.00 0.02
55.00 0.02
54.00 0.02
53.00 0.02
52.00 0.02
51.00 0.02
50.00 0.03
49.00 0.03
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.03
38.00 0.03
37.00 0.03
36.00 0.03
35.00 0.03
34.00 0.03
33.00 0.04
32.00 0.04
31.00 0.04
30.00 0.04
29.00 0.04
28.00 0.04
27.00 0.04
26.00 0.04
25.00 0.04
24.00 0.05
23.00 0.05
22.00 0.05
21.00 0.05
20.00 0.05
19.00 0.06
18.00 0.06
17.00 0.06
16.00 0.07
15.00 0.07
14.00 0.08
13.00 0.08
12.00 0.09
11.00 0.10
10.00 0.11
9.00 0.12
8.00 0.13
7.00 0.14
6.00 0.16
5.00 0.18
4.00 0.21
3.00 0.25
2.00 0.29
1.00 0.34


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_diag_cum_ave_mean.txt <==
1.00 0.91
2.00 0.70
3.00 0.58
4.00 0.51
5.00 0.46
6.00 0.42
7.00 0.37
8.00 0.34
9.00 0.31
10.00 0.29
11.00 0.26
12.00 0.25
13.00 0.24
14.00 0.23
15.00 0.21
16.00 0.20
17.00 0.19
18.00 0.18
19.00 0.17
20.00 0.16
21.00 0.16
22.00 0.15
23.00 0.14
24.00 0.14
25.00 0.13
26.00 0.13
27.00 0.12
28.00 0.12
29.00 0.11
30.00 0.11
31.00 0.11
32.00 0.10
33.00 0.10
34.00 0.10
35.00 0.10
36.00 0.09
37.00 0.09
38.00 0.09
39.00 0.09
40.00 0.08
41.00 0.08
42.00 0.08
43.00 0.08
44.00 0.08
45.00 0.08
46.00 0.07
47.00 0.07
48.00 0.07
49.00 0.07
50.00 0.07
51.00 0.07
52.00 0.06
53.00 0.06
54.00 0.06
55.00 0.06
56.00 0.06
57.00 0.06
58.00 0.06
59.00 0.06
60.00 0.06
61.00 0.06
62.00 0.05
63.00 0.05
64.00 0.05
65.00 0.05
66.00 0.05
67.00 0.05
68.00 0.05
69.00 0.05
70.00 0.05
71.00 0.05
72.00 0.05
73.00 0.05
74.00 0.05
75.00 0.05
76.00 0.04
77.00 0.04
78.00 0.04
79.00 0.04
80.00 0.04
81.00 0.04
82.00 0.04
83.00 0.04
84.00 0.04
85.00 0.04
86.00 0.04
87.00 0.04
88.00 0.04
89.00 0.04
90.00 0.04
91.00 0.04
92.00 0.04
93.00 0.04
94.00 0.04
95.00 0.04
96.00 0.04
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_diag_cum_ave_std.txt <==
1.00 2.85
2.00 1.67
3.00 1.27
4.00 1.06
5.00 0.90
6.00 0.77
7.00 0.69
8.00 0.63
9.00 0.59
10.00 0.55
11.00 0.52
12.00 0.49
13.00 0.46
14.00 0.44
15.00 0.42
16.00 0.39
17.00 0.38
18.00 0.36
19.00 0.34
20.00 0.33
21.00 0.32
22.00 0.30
23.00 0.29
24.00 0.28
25.00 0.28
26.00 0.27
27.00 0.26
28.00 0.25
29.00 0.24
30.00 0.24
31.00 0.23
32.00 0.22
33.00 0.22
34.00 0.21
35.00 0.21
36.00 0.20
37.00 0.20
38.00 0.19
39.00 0.19
40.00 0.18
41.00 0.18
42.00 0.17
43.00 0.17
44.00 0.17
45.00 0.16
46.00 0.16
47.00 0.16
48.00 0.15
49.00 0.15
50.00 0.15
51.00 0.15
52.00 0.14
53.00 0.14
54.00 0.14
55.00 0.14
56.00 0.13
57.00 0.13
58.00 0.13
59.00 0.13
60.00 0.12
61.00 0.12
62.00 0.12
63.00 0.12
64.00 0.12
65.00 0.11
66.00 0.11
67.00 0.11
68.00 0.11
69.00 0.11
70.00 0.11
71.00 0.10
72.00 0.10
73.00 0.10
74.00 0.10
75.00 0.10
76.00 0.10
77.00 0.10
78.00 0.10
79.00 0.09
80.00 0.09
81.00 0.09
82.00 0.09
83.00 0.09
84.00 0.09
85.00 0.09
86.00 0.09
87.00 0.09
88.00 0.09
89.00 0.08
90.00 0.08
91.00 0.08
92.00 0.08
93.00 0.08
94.00 0.08
95.00 0.08
96.00 0.08
97.00 0.08
98.00 0.08
99.00 0.08
100.00 0.08
100.00 0.01
99.00 0.01
98.00 0.01
97.00 0.01
96.00 0.01
95.00 0.01
94.00 0.01
93.00 0.01
92.00 0.01
91.00 0.01
90.00 0.01
89.00 0.01
88.00 0.02
87.00 0.02
86.00 0.02
85.00 0.02
84.00 0.02
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.02
70.00 0.02
69.00 0.02
68.00 0.02
67.00 0.02
66.00 0.02
65.00 0.02
64.00 0.02
63.00 0.02
62.00 0.02
61.00 0.02
60.00 0.02
59.00 0.02
58.00 0.02
57.00 0.02
56.00 0.02
55.00 0.02
54.00 0.02
53.00 0.02
52.00 0.02
51.00 0.03
50.00 0.03
49.00 0.03
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.03
38.00 0.03
37.00 0.03
36.00 0.04
35.00 0.04
34.00 0.04
33.00 0.04
32.00 0.04
31.00 0.04
30.00 0.04
29.00 0.04
28.00 0.05
27.00 0.05
26.00 0.05
25.00 0.05
24.00 0.05
23.00 0.06
22.00 0.06
21.00 0.06
20.00 0.06
19.00 0.07
18.00 0.07
17.00 0.07
16.00 0.08
15.00 0.08
14.00 0.08
13.00 0.09
12.00 0.10
11.00 0.10
10.00 0.11
9.00 0.12
8.00 0.13
7.00 0.14
6.00 0.15
5.00 0.16
4.00 0.18
3.00 0.20
2.00 0.23
1.00 0.27


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_diag_mean.txt <==
1.00 0.91
2.00 0.42
3.00 0.27
4.00 0.20
5.00 0.16
6.00 0.12
7.00 0.10
8.00 0.08
9.00 0.07
10.00 0.06
11.00 0.05
12.00 0.04
13.00 0.03
14.00 0.03
15.00 0.02
16.00 0.02
17.00 0.02
18.00 0.02
19.00 0.01
20.00 0.01
21.00 0.01
22.00 0.01
23.00 0.01
24.00 0.01
25.00 0.01
26.00 0.01
27.00 0.00
28.00 0.00
29.00 0.00
30.00 0.00
31.00 0.00
32.00 0.00
33.00 0.00
34.00 0.00
35.00 0.00
36.00 0.00
37.00 0.00
38.00 0.00
39.00 0.00
40.00 0.00
41.00 0.00
42.00 0.00
43.00 0.00
44.00 0.00
45.00 0.00
46.00 0.00
47.00 0.00
48.00 0.00
49.00 0.00
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_diag_std.txt <==
1.00 2.85
2.00 0.77
3.00 0.49
4.00 0.38
5.00 0.31
6.00 0.24
7.00 0.20
8.00 0.17
9.00 0.14
10.00 0.12
11.00 0.10
12.00 0.09
13.00 0.08
14.00 0.07
15.00 0.06
16.00 0.05
17.00 0.04
18.00 0.04
19.00 0.03
20.00 0.03
21.00 0.03
22.00 0.02
23.00 0.02
24.00 0.02
25.00 0.02
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.00
40.00 0.00
41.00 0.00
42.00 0.00
43.00 0.00
44.00 0.00
45.00 0.00
46.00 0.00
47.00 0.00
48.00 0.00
49.00 0.00
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00
100.00 0.00
99.00 0.00
98.00 0.00
97.00 0.00
96.00 0.00
95.00 0.00
94.00 0.00
93.00 0.00
92.00 0.00
91.00 0.00
90.00 0.00
89.00 0.00
88.00 0.00
87.00 0.00
86.00 0.00
85.00 0.00
84.00 0.00
83.00 0.00
82.00 0.00
81.00 0.00
80.00 0.00
79.00 0.00
78.00 0.00
77.00 0.00
76.00 0.00
75.00 0.00
74.00 0.00
73.00 0.00
72.00 0.00
71.00 0.00
70.00 0.00
69.00 0.00
68.00 0.00
67.00 0.00
66.00 0.00
65.00 0.00
64.00 0.00
63.00 0.00
62.00 0.00
61.00 0.00
60.00 0.00
59.00 0.00
58.00 0.00
57.00 0.00
56.00 0.00
55.00 0.00
54.00 0.00
53.00 0.00
52.00 0.00
51.00 0.00
50.00 0.00
49.00 0.00
48.00 0.00
47.00 0.00
46.00 0.00
45.00 0.00
44.00 0.00
43.00 0.00
42.00 0.00
41.00 0.00
40.00 0.00
39.00 0.00
38.00 0.00
37.00 0.00
36.00 0.00
35.00 0.00
34.00 0.00
33.00 0.00
32.00 0.00
31.00 0.00
30.00 0.00
29.00 0.00
28.00 0.00
27.00 0.00
26.00 0.00
25.00 0.00
24.00 0.00
23.00 0.00
22.00 0.00
21.00 0.00
20.00 0.00
19.00 0.00
18.00 0.00
17.00 0.01
16.00 0.01
15.00 0.01
14.00 0.01
13.00 0.01
12.00 0.01
11.00 0.02
10.00 0.02
9.00 0.02
8.00 0.03
7.00 0.04
6.00 0.05
5.00 0.06
4.00 0.08
3.00 0.11
2.00 0.16
1.00 0.27


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_mean.txt <==
1.00 0.91
2.00 0.41
3.00 0.26
4.00 0.17
5.00 0.10
6.00 0.06
7.00 0.04
8.00 0.02
9.00 0.02
10.00 0.01
11.00 0.01
12.00 0.01
13.00 0.00
14.00 0.00
15.00 0.00
16.00 0.00
17.00 0.00
18.00 0.00
19.00 0.00
20.00 0.00
21.00 0.00
22.00 0.00
23.00 0.00
24.00 0.00
25.00 0.00
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.01
61.00 0.01
62.00 0.01
63.00 0.01
64.00 0.01
65.00 0.01
66.00 0.01
67.00 0.01
68.00 0.01
69.00 0.01
70.00 0.01
71.00 0.01
72.00 0.01
73.00 0.01
74.00 0.01
75.00 0.01
76.00 0.01
77.00 0.01
78.00 0.01
79.00 0.01
80.00 0.01
81.00 0.01
82.00 0.01
83.00 0.01
84.00 0.01
85.00 0.01
86.00 0.01
87.00 0.01
88.00 0.01
89.00 0.01
90.00 0.01
91.00 0.01
92.00 0.01
93.00 0.01
94.00 0.01
95.00 0.01
96.00 0.01
97.00 0.01
98.00 0.01
99.00 0.01
100.00 0.01


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_nondiag_cum_ave_mean.txt <==
1.00 0.70
2.00 0.51
3.00 0.41
4.00 0.34
5.00 0.30
6.00 0.27
7.00 0.25
8.00 0.23
9.00 0.21
10.00 0.20
11.00 0.18
12.00 0.18
13.00 0.16
14.00 0.16
15.00 0.15
16.00 0.14
17.00 0.13
18.00 0.13
19.00 0.12
20.00 0.12
21.00 0.11
22.00 0.11
23.00 0.10
24.00 0.10
25.00 0.10
26.00 0.09
27.00 0.09
28.00 0.09
29.00 0.08
30.00 0.08
31.00 0.08
32.00 0.08
33.00 0.07
34.00 0.07
35.00 0.07
36.00 0.07
37.00 0.07
38.00 0.07
39.00 0.06
40.00 0.06
41.00 0.06
42.00 0.06
43.00 0.06
44.00 0.06
45.00 0.06
46.00 0.05
47.00 0.05
48.00 0.05
49.00 0.05
50.00 0.05
51.00 0.05
52.00 0.05
53.00 0.05
54.00 0.05
55.00 0.05
56.00 0.05
57.00 0.04
58.00 0.04
59.00 0.04
60.00 0.04
61.00 0.04
62.00 0.04
63.00 0.04
64.00 0.04
65.00 0.04
66.00 0.04
67.00 0.04
68.00 0.04
69.00 0.04
70.00 0.04
71.00 0.04
72.00 0.04
73.00 0.04
74.00 0.03
75.00 0.03
76.00 0.03
77.00 0.03
78.00 0.03
79.00 0.03
80.00 0.03
81.00 0.03
82.00 0.03
83.00 0.03
84.00 0.03
85.00 0.03
86.00 0.03
87.00 0.03
88.00 0.03
89.00 0.03
90.00 0.03
91.00 0.03
92.00 0.03
93.00 0.03
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_nondiag_cum_ave_std.txt <==
1.00 1.71
2.00 1.12
3.00 0.86
4.00 0.73
5.00 0.62
6.00 0.55
7.00 0.50
8.00 0.46
9.00 0.43
10.00 0.41
11.00 0.39
12.00 0.36
13.00 0.35
14.00 0.33
15.00 0.31
16.00 0.29
17.00 0.28
18.00 0.27
19.00 0.26
20.00 0.25
21.00 0.24
22.00 0.23
23.00 0.22
24.00 0.22
25.00 0.21
26.00 0.20
27.00 0.20
28.00 0.19
29.00 0.19
30.00 0.18
31.00 0.18
32.00 0.17
33.00 0.17
34.00 0.16
35.00 0.16
36.00 0.15
37.00 0.15
38.00 0.15
39.00 0.14
40.00 0.14
41.00 0.14
42.00 0.13
43.00 0.13
44.00 0.13
45.00 0.12
46.00 0.12
47.00 0.12
48.00 0.12
49.00 0.11
50.00 0.11
51.00 0.11
52.00 0.11
53.00 0.11
54.00 0.11
55.00 0.10
56.00 0.10
57.00 0.10
58.00 0.10
59.00 0.10
60.00 0.10
61.00 0.09
62.00 0.09
63.00 0.09
64.00 0.09
65.00 0.09
66.00 0.09
67.00 0.09
68.00 0.09
69.00 0.08
70.00 0.08
71.00 0.08
72.00 0.08
73.00 0.08
74.00 0.08
75.00 0.08
76.00 0.08
77.00 0.08
78.00 0.07
79.00 0.07
80.00 0.07
81.00 0.07
82.00 0.07
83.00 0.07
84.00 0.07
85.00 0.07
86.00 0.07
87.00 0.07
88.00 0.07
89.00 0.07
90.00 0.07
91.00 0.07
92.00 0.06
93.00 0.06
94.00 0.06
95.00 0.06
96.00 0.06
97.00 0.06
98.00 0.06
99.00 0.06
100.00 0.06
100.00 0.01
99.00 0.01
98.00 0.01
97.00 0.01
96.00 0.01
95.00 0.01
94.00 0.01
93.00 0.01
92.00 0.01
91.00 0.01
90.00 0.01
89.00 0.01
88.00 0.01
87.00 0.01
86.00 0.01
85.00 0.01
84.00 0.01
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.02
70.00 0.02
69.00 0.02
68.00 0.02
67.00 0.02
66.00 0.02
65.00 0.02
64.00 0.02
63.00 0.02
62.00 0.02
61.00 0.02
60.00 0.02
59.00 0.02
58.00 0.02
57.00 0.02
56.00 0.02
55.00 0.02
54.00 0.02
53.00 0.02
52.00 0.02
51.00 0.02
50.00 0.02
49.00 0.02
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.03
38.00 0.03
37.00 0.03
36.00 0.03
35.00 0.03
34.00 0.03
33.00 0.04
32.00 0.04
31.00 0.04
30.00 0.04
29.00 0.04
28.00 0.04
27.00 0.04
26.00 0.04
25.00 0.05
24.00 0.05
23.00 0.05
22.00 0.05
21.00 0.05
20.00 0.05
19.00 0.06
18.00 0.06
17.00 0.06
16.00 0.06
15.00 0.07
14.00 0.07
13.00 0.07
12.00 0.08
11.00 0.08
10.00 0.09
9.00 0.10
8.00 0.11
7.00 0.11
6.00 0.12
5.00 0.14
4.00 0.16
3.00 0.18
2.00 0.21
1.00 0.25


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_nondiag_mean.txt <==
1.00 0.70
2.00 0.27
3.00 0.18
4.00 0.13
5.00 0.10
6.00 0.08
7.00 0.07
8.00 0.06
9.00 0.05
10.00 0.04
11.00 0.04
12.00 0.03
13.00 0.03
14.00 0.03
15.00 0.02
16.00 0.02
17.00 0.02
18.00 0.02
19.00 0.02
20.00 0.01
21.00 0.01
22.00 0.01
23.00 0.01
24.00 0.01
25.00 0.01
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.00
35.00 0.00
36.00 0.00
37.00 0.00
38.00 0.00
39.00 0.00
40.00 0.00
41.00 0.00
42.00 0.00
43.00 0.00
44.00 0.00
45.00 0.00
46.00 0.00
47.00 0.00
48.00 0.00
49.00 0.00
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_nondiag_std.txt <==
1.00 1.71
2.00 0.50
3.00 0.33
4.00 0.24
5.00 0.20
6.00 0.17
7.00 0.15
8.00 0.13
9.00 0.11
10.00 0.10
11.00 0.09
12.00 0.08
13.00 0.07
14.00 0.06
15.00 0.06
16.00 0.05
17.00 0.05
18.00 0.04
19.00 0.04
20.00 0.03
21.00 0.03
22.00 0.03
23.00 0.03
24.00 0.02
25.00 0.02
26.00 0.02
27.00 0.02
28.00 0.02
29.00 0.02
30.00 0.02
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00
100.00 0.00
99.00 0.00
98.00 0.00
97.00 0.00
96.00 0.00
95.00 0.00
94.00 0.00
93.00 0.00
92.00 0.00
91.00 0.00
90.00 0.00
89.00 0.00
88.00 0.00
87.00 0.00
86.00 0.00
85.00 0.00
84.00 0.00
83.00 0.00
82.00 0.00
81.00 0.00
80.00 0.00
79.00 0.00
78.00 0.00
77.00 0.00
76.00 0.00
75.00 0.00
74.00 0.00
73.00 0.00
72.00 0.00
71.00 0.00
70.00 0.00
69.00 0.00
68.00 0.00
67.00 0.00
66.00 0.00
65.00 0.00
64.00 0.00
63.00 0.00
62.00 0.00
61.00 0.00
60.00 0.00
59.00 0.00
58.00 0.00
57.00 0.00
56.00 0.00
55.00 0.00
54.00 0.00
53.00 0.00
52.00 0.00
51.00 0.00
50.00 0.00
49.00 0.00
48.00 0.00
47.00 0.00
46.00 0.00
45.00 0.00
44.00 0.00
43.00 0.00
42.00 0.00
41.00 0.00
40.00 0.00
39.00 0.00
38.00 0.00
37.00 0.00
36.00 0.00
35.00 0.00
34.00 0.00
33.00 0.00
32.00 0.00
31.00 0.00
30.00 0.00
29.00 0.00
28.00 0.00
27.00 0.00
26.00 0.00
25.00 0.00
24.00 0.00
23.00 0.00
22.00 0.00
21.00 0.01
20.00 0.01
19.00 0.01
18.00 0.01
17.00 0.01
16.00 0.01
15.00 0.01
14.00 0.01
13.00 0.01
12.00 0.01
11.00 0.01
10.00 0.02
9.00 0.02
8.00 0.02
7.00 0.03
6.00 0.04
5.00 0.05
4.00 0.06
3.00 0.09
2.00 0.14
1.00 0.25


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_nondiff_mean.txt <==
1.00 5.98
2.00 4.57
3.00 4.39
4.00 4.25
5.00 4.15
6.00 4.08
7.00 4.04
8.00 4.02
9.00 4.01
10.00 4.01
11.00 4.01
12.00 4.00
13.00 4.00
14.00 4.00
15.00 4.00
16.00 4.00
17.00 4.00
18.00 4.00
19.00 4.00
20.00 4.00
21.00 4.00
22.00 4.00
23.00 4.00
24.00 4.00
25.00 4.00
26.00 4.00
27.00 4.01
28.00 4.01
29.00 4.01
30.00 4.01


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_nondiff_std.txt <==
1.00 10.57
2.00 9.37
3.00 9.21
4.00 9.10
5.00 9.05
6.00 4.31
7.00 4.14
8.00 4.08
9.00 4.05
10.00 4.03
11.00 4.02
12.00 4.01
13.00 4.01
14.00 4.01
15.00 4.01
16.00 4.01
17.00 4.01
18.00 4.01
19.00 4.01
20.00 4.01
21.00 4.01
22.00 4.01
23.00 4.01
24.00 4.01
25.00 4.01
26.00 4.01
27.00 4.01
28.00 4.01
29.00 4.01
30.00 4.01
30.00 4.00
29.00 4.00
28.00 4.00
27.00 4.00
26.00 4.00
25.00 4.00
24.00 4.00
23.00 4.00
22.00 4.00
21.00 4.00
20.00 4.00
19.00 4.00
18.00 4.00
17.00 4.00
16.00 4.00
15.00 4.00
14.00 4.00
13.00 4.00
12.00 4.00
11.00 4.00
10.00 4.00
9.00 4.01
8.00 4.01
7.00 4.01
6.00 4.02
5.00 4.04
4.00 4.08
3.00 4.11
2.00 4.12
1.00 4.16


==> 2023TCST_accepted - Kalman Controller Calibration/data/ekf_std.txt <==
1.00 3.33
2.00 0.75
3.00 0.46
4.00 0.30
5.00 0.19
6.00 0.13
7.00 0.09
8.00 0.07
9.00 0.05
10.00 0.03
11.00 0.02
12.00 0.02
13.00 0.01
14.00 0.01
15.00 0.01
16.00 0.01
17.00 0.01
18.00 0.01
19.00 0.01
20.00 0.01
21.00 0.01
22.00 0.01
23.00 0.01
24.00 0.01
25.00 0.01
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.01
61.00 0.01
62.00 0.01
63.00 0.01
64.00 0.01
65.00 0.01
66.00 0.01
67.00 0.01
68.00 0.01
69.00 0.01
70.00 0.01
71.00 0.01
72.00 0.01
73.00 0.01
74.00 0.01
75.00 0.01
76.00 0.01
77.00 0.01
78.00 0.01
79.00 0.01
80.00 0.01
81.00 0.01
82.00 0.01
83.00 0.01
84.00 0.01
85.00 0.01
86.00 0.01
87.00 0.01
88.00 0.01
89.00 0.01
90.00 0.01
91.00 0.01
92.00 0.01
93.00 0.01
94.00 0.01
95.00 0.01
96.00 0.01
97.00 0.01
98.00 0.01
99.00 0.01
100.00 0.01
100.00 0.01
99.00 0.01
98.00 0.01
97.00 0.01
96.00 0.01
95.00 0.01
94.00 0.01
93.00 0.01
92.00 0.01
91.00 0.01
90.00 0.01
89.00 0.01
88.00 0.01
87.00 0.01
86.00 0.01
85.00 0.01
84.00 0.01
83.00 0.01
82.00 0.01
81.00 0.01
80.00 0.01
79.00 0.01
78.00 0.01
77.00 0.01
76.00 0.01
75.00 0.01
74.00 0.01
73.00 0.01
72.00 0.01
71.00 0.01
70.00 0.01
69.00 0.01
68.00 0.01
67.00 0.01
66.00 0.01
65.00 0.01
64.00 0.01
63.00 0.01
62.00 0.01
61.00 0.01
60.00 0.01
59.00 0.01
58.00 0.01
57.00 0.01
56.00 0.01
55.00 0.01
54.00 0.01
53.00 0.01
52.00 0.01
51.00 0.01
50.00 0.01
49.00 0.01
48.00 0.01
47.00 0.01
46.00 0.01
45.00 0.01
44.00 0.01
43.00 0.01
42.00 0.01
41.00 0.01
40.00 0.01
39.00 0.01
38.00 0.01
37.00 0.01
36.00 0.01
35.00 0.01
34.00 0.00
33.00 0.00
32.00 0.00
31.00 0.00
30.00 0.00
29.00 0.00
28.00 0.00
27.00 0.00
26.00 0.00
25.00 0.00
24.00 0.00
23.00 0.00
22.00 0.00
21.00 0.00
20.00 0.00
19.00 0.00
18.00 0.00
17.00 0.00
16.00 0.00
15.00 0.00
14.00 0.00
13.00 0.00
12.00 0.00
11.00 0.00
10.00 0.00
9.00 0.01
8.00 0.01
7.00 0.01
6.00 0.02
5.00 0.04
4.00 0.07
3.00 0.12
2.00 0.19
1.00 0.34


==> 2023TCST_accepted - Kalman Controller Calibration/data/journalConv.txt <==
1	12.2882057274445	12.2882057274445	12.2882057274445	7.11512107836135	12.2882057274445	12.2882057274445	12.2439964586948
2	8.58028900401641	4.76180496230923	8.68013709428680	6.94141801791758	7.42287670708199	8.15980852633504	8.22808230136733
3	8.50834834675936	4.57010295097144	7.95976675852407	6.66666293777099	5.91123759673702	8.67976188447812	8.23219579161962
4	7.57839976981840	4.41841044217340	7.30683545539190	6.36819349453100	5.30532153116838	7.93381715353764	8.23041245385424
5	6.66623343076828	4.32122586801067	6.88188589296164	6.08739363860540	4.96368493618377	6.94675994506806	8.22980256994975
6	5.99701259180889	4.24940465069129	6.65024529263561	5.83805313275079	4.73845889072086	6.07234551056041	8.22958466077932
7	5.56324174760286	4.19400956398871	6.50529101939761	5.62154938916904	4.57898067169718	5.52538968442580	8.22952408401891
8	5.27475414448307	4.14988293456611	6.39908774099039	5.43512229869075	4.46133754751239	5.24215512193633	8.22957194671499
9	5.06424860024410	4.11388325323872	6.31150288407113	5.27514151515071	4.37248510368078	5.04613108081901	8.22965503676203
10	4.89919058753547	4.08398082664714	6.23149854711717	5.13816589538059	4.30407931068947	4.89320075537979	8.22957051845880
11	4.76420307189006	4.05879845709757	6.15428811106296	5.02118668224042	4.25047834238819	4.75608420492797	8.22849788024850
12	4.65142541914687	4.03736355033679	6.07679479681593	4.92160773789008	4.20797759839680	4.65039428211592	8.22231980805982
13	4.55624566276664	4.01896615195639	5.99776803497079	4.83716417425941	4.17396459814381	4.55898188428945	8.18946945875602
14	4.47547400454811	4.00307338338894	5.91516169896220	4.76584650066794	4.14657511044302	4.48373445937482	8.08633139588748
15	4.40662516210365	3.98927559413493	5.83141570300792	4.70584784792176	4.12461427511783	4.41821095238996	9.78146367701280
16	4.34766504461019	3.97725121303811	5.74779376407440	4.65553406121011	4.10671675145375	4.36355623649732	11.1954948790130
17	4.29691881820354	3.96674308261816	5.67037861077206	4.61343065708892	4.09196084125598	4.31560891069133	10.9502027592858
18	4.25301834088257	3.95754209894947	5.60284333793012	4.57821948857406	4.07972250201873	4.27423954941190	9.77321709781670
19	4.21485361680900	3.94947564542295	5.54066706335385	4.54873875341817	4.06952193476887	4.23789407115618	6.94309096367660
20	4.18152517980196	3.94239925922168	5.48482852024709	4.52398165424231	4.06097523119980	4.20594894327594	5.98584132728110
21	4.15230123302598	3.93619053090624	5.43311221158863	4.50309102375780	4.05376178898301	4.17770060366871	6.73743452655764
22	4.12658206890180	3.93074457955658	5.38523605491381	4.48534913563563	4.04763609507419	4.15263089797740	6.97017257905462
23	4.10387203984678	3.92597065992917	5.34091160206589	4.47016338060473	4.04240289134480	4.13030287738876	6.87680360823005
24	4.08375806177140	3.92178959524326	5.30028065145575	4.45704929787957	4.03790744487013	4.11035567715520	6.69064513339946
25	4.06589325581191	3.91813181909298	5.26128889497078	4.44561261231897	4.03402930108317	4.09248683731225	6.53667580082435
26	4.04998443933602	3.91493587019404	5.22542262688341	4.43553159353658	4.03067860834024	4.07644058523560	6.39659997132512
27	4.03578244479792	3.91214722496357	5.19326112190076	4.42654043042706	4.02779472487621	4.06199875292435	6.31777760197973
28	4.02307451524663	3.90971738199045	5.16228255105762	4.41841354367006	4.02536301772940	4.04897399462674	6.28435405386985
29	4.01167824251582	3.90760313350683	5.13317993712479	4.41094982001584	4.02345410901555	4.03720434682567	6.26419673687864
30	4.00143667180912	3.90576597469182	5.10648134603923	4.40395435291694	4.02200167373825	4.02654882626726	6.23355487805119
31	3.99221430535515	3.90417161370943	5.08054828329418	4.39721257055078	4.02096654535165	4.01688400154339	6.20430601666765
32	3.98389381169285	3.90278955484653	5.05628717660209	4.39044537310892	4.02032704832125	4.00810136296110	6.18238120050793
33	3.97637329734068	3.90159273461215	5.03307866994403	4.38321775144272	4.02007330823077	4.00010529168327	6.16170726793379
34	3.96956403225132	3.90055719657779	5.01065402544274	4.37472941360420	4.02020368107174	3.99281145849114	6.13588502195505
35	3.96338854496752	3.89966179533785	4.99015428537401	4.36331810411473	4.02065250761983	3.98614550962698	6.10053667683467
36	3.95777902123088	3.89888792343875	4.96925262527721	4.36501787781244	4.02126983672457	3.98004192915216	6.04219069237374
37	3.95267595313027	3.89821925763199	4.95102711972920	4.35959676229573	4.02204560870355	3.97444301041261	5.99289109347218
38	3.94802699608273	3.89764152251030	4.93198786766593	4.35338211310706	4.02296293407670	3.96929791087146	5.95952807790659
39	3.94378599890353	3.89714227064666	4.91390676710910	4.34588164751942	4.02401075717041	3.96456178997946	5.92865921883749
40	3.93991217852591	3.89671067892631	4.89831940572996	4.33617795238005	4.02518198595324	3.96019503670702	5.90517654812950
41	3.93636941597757	3.89633736098340	4.88132385686787	4.32258845192528	4.02647262565962	3.95616258957580	5.87160588735869
42	3.93312565429363	3.89601419564693	4.86630437813597	4.32857080317907	4.02788136328178	3.95243334579370	5.83929995027157
43	3.93015238235399	3.89573417116323	4.85317761365904	4.32088685337995	4.02940939315518	3.94897965163565	5.81332228800110
44	3.92742419133294	3.89549124476808	4.83827936990047	4.31089072460598	4.02988534094728	3.94577686427745	5.77936119892871
45	3.92491839266216	3.89528021698085	4.82510702664825	4.29729363624496	4.02797452081839	3.94280297517338	5.72823735009405
46	3.92261468822836	3.89509661981726	4.81323059600890	4.30319797808670	4.02608761364221	3.94003828589674	5.68434682785299
47	3.92049488502934	3.89493661798289	4.80134684315898	4.29451716186857	4.02423211204321	3.93746512853195	5.63810547912322
48	3.91854264775451	3.89479692202184	4.78883898617964	4.28279719499057	4.02242023362735	3.93506762389641	5.60105586643866
49	3.91674328378806	3.89467471235165	4.77788473652936	4.26672581110122	4.02066998866334	3.93283147194343	5.56149480594983
50	3.91508355599036	3.89456757311187	4.76761008842566	4.27322097663377	4.01912375245141	3.93074376961492	5.53936885404437
51	3.91355151932929	3.89447343478058	4.75814965999212	4.26180376929304	4.01778666651282	3.92879285217863	5.51132044199763
52	3.91213637803085	3.89439052456399	4.74702659335590	4.24607085874577	4.01665220426980	3.92696815471713	5.49742827036988
53	3.91082836042009	3.89431732363014	4.73731661390446	4.25366396158336	4.01571803663155	3.92526009095834	5.46395521164684
54	3.90961860904375	3.89425253033360	4.72827260026504	4.24121922913621	4.01498400700106	3.92365994706853	5.46111413893300
55	3.90849908402047	3.89419502865776	4.71985422974766	4.24830814233175	4.01445108047316	3.92215978838711	5.41957425986240
56	3.90746247786293	3.89414386118145	4.71225712489313	4.23732085266585	4.01412083212088	3.92075237738045	5.41405366102212
57	3.90650214026844	3.89409820595412	4.70294206761085	4.22201032834770	4.01399523393620	3.91943110134196	5.36317757032462
58	3.90561201158821	3.89405735673724	4.69445113792896	4.23046790320393	4.01407660371302	3.91818990857511	5.34559706226839
59	3.90478656386680	3.89402070613696	4.68689106247781	4.21731036559264	4.01436763677458	3.91702325197350	5.29378616491187
60	3.90402074849685	3.89398773121470	4.67936788975883	4.22658169081747	4.01487147450699	3.91592603906162	5.26908264520922
61	3.90330994966562	3.89395798121765	4.67276000737502	4.21401485259131	4.01559178306767	3.91489358768792	5.21707592814026
62	3.90264994288150	3.89393106711995	4.66704071782496	4.22314305736391	4.01653282715875	3.91392158667004	5.18375565274837
63	3.90203685796402	3.89390665270890	4.65922407363601	4.21079683822123	4.01767057733984	3.91300606078514	5.12867994588974
64	3.90146714596293	3.89388444698802	4.65194502382069	4.21986867505377	4.01890102279501	3.91214333957812	5.09185571947619
65	3.90093754954169	3.89386419770176	4.64541977430445	4.20761532650530	4.02021690252924	3.91133002952863	5.04249897605471
66	3.90044507642114	3.89384568581521	4.63914942267034	4.21675939396461	4.02161384950616	3.91056298917709	5.00847358692375
67	3.89998697553084	3.89382872080638	4.63323462899738	4.20454443938398	4.02308810651298	3.90983930686060	4.96700355786867
68	3.89956071556007	3.89381313665004	4.62811925005710	4.21380184003559	4.02463600230873	3.90915628075390	4.93326983327994
69	3.89916396563915	3.89379878838973	4.62359397110093	4.20160660815713	4.02625408689542	3.90851140094836	4.89472941055424
70	3.89879457791506	3.89378554921032	4.61804819576225	4.21097057162056	4.02793950339561	3.90790233333554	4.86771809455849
71	3.89845057181400	3.89377330793650	4.61175555144125	4.19880266775846	4.02831471169500	3.90732690509018	4.83862062177175
72	3.89813011980874	3.89376196689368	4.60604264818952	4.20823723642817	4.02662266879921	3.90678309157284	4.81842457335672
73	3.89783153453032	3.89375144007750	4.60092701898626	4.19614611577120	4.02501692128967	3.90626900449415	4.79600783765194
74	3.89755325708239	3.89374165158618	4.59576186022703	4.20560722983438	4.02346786370094	3.90578288120166	4.77969767520829
75	3.89729384643332	3.89373253427677	4.59094363209997	4.19356526629379	4.02197783828731	3.90532307496694	4.75751803683051
76	3.89705196977517	3.89372402861230	4.58670822930124	4.20309917596945	4.02058573684343	3.90488804616512	4.74102196671392
77	3.89682639375168	3.89371608167172	4.58289792361976	4.19102050896085	4.01934915930619	3.90447635425178	4.71889690522161
78	3.89661597646794	3.89370864629878	4.57945126675275	4.20066299258936	4.01825381434550	3.90408665045333	4.70324706357804
79	3.89641966020465	3.89370168036950	4.57570645805935	4.18880672531248	4.01728908277983	3.90371767109662	4.68526655850970
80	3.89623646476772	3.89369514616113	4.57055095747284	4.19847282786364	4.01644655898274	3.90336823151225	4.67912632441375
81	3.89606548141208	3.89368900980766	4.56583391358502	4.18626324579259	4.01571927257834	3.90303722045356	4.66474675687533
82	3.89590586728468	3.89368324082958	4.56155220902745	4.19695583138442	4.01510127002369	3.90272359497969	4.65619973000634
83	3.89575684033765	3.89367781172724	4.55752195099086	4.18483054875785	4.01458738750475	3.90242637575721	4.63883961015416
84	3.89561767466778	3.89367269762851	4.55335182264123	4.19452321274441	4.01417312499527	3.90214464273969	4.62551165061599
85	3.89548769624287	3.89366787598332	4.54959140100310	4.18271541376546	4.01385457300747	3.90187753118907	4.60806594701272
86	3.89536627897967	3.89366332629825	4.54614456244459	4.19247525812789	4.01362836612825	3.90162422800682	4.59352594095760
87	3.89525284114163	3.89365902990560	4.54302124068532	4.18099718185749	4.01349164976191	3.90138396834624	4.57690379306370
88	3.89514684202781	3.89365496976218	4.54020653723861	4.19076164565610	4.01344205322954	3.90115603248022	4.56261014626464
89	3.89504777892728	3.89365113027361	4.53733034340112	4.17877464250354	4.01347766600636	3.90093974290175	4.54786730795897
90	3.89495518431569	3.89364749714075	4.53448951810223	4.19049425641995	4.01359701578451	3.90073446163652	4.53520790508317
91	3.89486862327297	3.89364405722502	4.53190998634860	4.17881713483178	4.01379904799957	3.90053958774953	4.52371207340399
92	3.89478769110331	3.89364079843035	4.52851413322991	4.18847852320659	4.01408310688683	3.90035455502887	4.51268170019607
93	3.89471201114009	3.89363770959920	4.52495408269752	4.17672642898285	4.01446482902733	3.90017882983215	4.50451434011897
94	3.89464123272015	3.89363478042103	4.52168974630572	4.18642650291832	4.01496224238988	3.90001190908202	4.49482500718794
95	3.89457502931344	3.89363200135144	4.51839260150723	4.17549217200159	4.01559355623103	3.89985331839877	4.48917885609545
96	3.89451309679492	3.89362936354060	4.51506804996485	4.18503634288843	4.01637853032208	3.89970261035913	4.48038324632436
97	3.89445515184732	3.89362685876985	4.51202219222691	4.17354257762250	4.01733821862042	3.89955936287137	4.47661646321020
98	3.89440093048386	3.89362447939523	4.50924976026279	4.18518808343094	4.01849468664025	3.89942317765769	4.46828457961725
99	3.89435018668146	3.89362221829733	4.50656668589081	4.17405978750793	4.01987072140637	3.89929367883587	4.46575793532108
100	3.89430269111539	3.89362006883644	4.50410937810662	4.18331435818404	4.02139211314385	3.89917051159266	4.45758196947432

==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf2_cum_ave_nondiff_mean.txt <==
1.00 5.98
2.00 5.22
3.00 5.01
4.00 4.86
5.00 4.72
6.00 4.61
7.00 4.52
8.00 4.40
9.00 4.24
10.00 4.06
11.00 3.87
12.00 3.72
13.00 3.59
14.00 3.46
15.00 3.35
16.00 3.24
17.00 3.15
18.00 3.07
19.00 3.00
20.00 2.94
21.00 2.88
22.00 2.82
23.00 2.77
24.00 2.73
25.00 2.69
26.00 2.65
27.00 2.61
28.00 2.58
29.00 2.54
30.00 2.51


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf2_cum_ave_nondiff_std.txt <==
1.00 10.57
2.00 9.69
3.00 7.91
4.00 6.97
5.00 6.43
6.00 6.05
7.00 5.81
8.00 5.61
9.00 5.46
10.00 5.27
11.00 4.98
12.00 4.71
13.00 4.53
14.00 4.34
15.00 4.18
16.00 4.05
17.00 3.94
18.00 3.83
19.00 3.72
20.00 3.62
21.00 3.53
22.00 3.44
23.00 3.37
24.00 3.30
25.00 3.23
26.00 3.17
27.00 3.11
28.00 3.06
29.00 3.01
30.00 2.97
30.00 2.26
29.00 2.28
28.00 2.31
27.00 2.33
26.00 2.36
25.00 2.38
24.00 2.42
23.00 2.45
22.00 2.49
21.00 2.52
20.00 2.56
19.00 2.61
18.00 2.66
17.00 2.71
16.00 2.78
15.00 2.85
14.00 2.93
13.00 3.02
12.00 3.12
11.00 3.24
10.00 3.38
9.00 3.54
8.00 3.75
7.00 4.00
6.00 4.20
5.00 4.20
4.00 4.17
3.00 4.17
2.00 4.17
1.00 4.16


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf2_nondiff_mean.txt <==
1.00 5.98
2.00 4.58
3.00 4.39
4.00 4.27
5.00 4.15
6.00 4.10
7.00 4.06
8.00 4.05
9.00 4.04
10.00 4.04
11.00 4.04
12.00 4.04
13.00 4.04
14.00 4.04
15.00 4.04
16.00 4.04
17.00 4.04
18.00 4.04
19.00 4.04
20.00 4.04
21.00 4.04
22.00 4.04
23.00 4.04
24.00 4.04
25.00 4.04
26.00 4.04
27.00 4.04
28.00 4.04
29.00 4.04
30.00 4.04


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf2_nondiff_std.txt <==
1.00 10.57
2.00 9.42
3.00 9.21
4.00 9.10
5.00 9.04
6.00 4.38
7.00 4.18
8.00 4.11
9.00 4.09
10.00 4.07
11.00 4.06
12.00 4.06
13.00 4.06
14.00 4.05
15.00 4.05
16.00 4.05
17.00 4.05
18.00 4.05
19.00 4.05
20.00 4.05
21.00 4.05
22.00 4.05
23.00 4.05
24.00 4.05
25.00 4.04
26.00 4.04
27.00 4.04
28.00 4.04
29.00 4.04
30.00 4.04
30.00 4.03
29.00 4.03
28.00 4.03
27.00 4.03
26.00 4.03
25.00 4.03
24.00 4.03
23.00 4.03
22.00 4.03
21.00 4.03
20.00 4.03
19.00 4.03
18.00 4.03
17.00 4.03
16.00 4.02
15.00 4.02
14.00 4.02
13.00 4.02
12.00 4.02
11.00 4.02
10.00 4.02
9.00 4.02
8.00 4.02
7.00 4.02
6.00 4.03
5.00 4.05
4.00 4.08
3.00 4.10
2.00 4.10
1.00 4.16


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_cum_ave_mean.txt <==
1.00 0.91
2.00 0.74
3.00 0.60
4.00 0.51
5.00 0.43
6.00 0.39
7.00 0.34
8.00 0.31
9.00 0.28
10.00 0.26
11.00 0.24
12.00 0.22
13.00 0.21
14.00 0.20
15.00 0.19
16.00 0.18
17.00 0.17
18.00 0.17
19.00 0.16
20.00 0.15
21.00 0.15
22.00 0.14
23.00 0.14
24.00 0.14
25.00 0.13
26.00 0.13
27.00 0.12
28.00 0.12
29.00 0.12
30.00 0.12
31.00 0.11
32.00 0.11
33.00 0.11
34.00 0.11
35.00 0.10
36.00 0.10
37.00 0.10
38.00 0.10
39.00 0.10
40.00 0.10
41.00 0.09
42.00 0.09
43.00 0.09
44.00 0.09
45.00 0.09
46.00 0.09
47.00 0.09
48.00 0.09
49.00 0.08
50.00 0.08
51.00 0.08
52.00 0.08
53.00 0.08
54.00 0.08
55.00 0.08
56.00 0.08
57.00 0.08
58.00 0.08
59.00 0.08
60.00 0.08
61.00 0.07
62.00 0.07
63.00 0.07
64.00 0.07
65.00 0.07
66.00 0.07
67.00 0.07
68.00 0.07
69.00 0.07
70.00 0.07
71.00 0.07
72.00 0.07
73.00 0.07
74.00 0.07
75.00 0.07
76.00 0.07
77.00 0.07
78.00 0.07
79.00 0.07
80.00 0.06
81.00 0.06
82.00 0.06
83.00 0.06
84.00 0.06
85.00 0.06
86.00 0.06
87.00 0.06
88.00 0.06
89.00 0.06
90.00 0.06
91.00 0.06
92.00 0.06
93.00 0.06
94.00 0.06
95.00 0.06
96.00 0.06
97.00 0.06
98.00 0.06
99.00 0.06
100.00 0.06


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_cum_ave_nondiff_mean.txt <==
1.00 5.98
2.00 5.18
3.00 4.93
4.00 4.79
5.00 4.70
6.00 4.62
7.00 4.56
8.00 4.52
9.00 4.48
10.00 4.44
11.00 4.41
12.00 4.38
13.00 4.36
14.00 4.34
15.00 4.32
16.00 4.30
17.00 4.29
18.00 4.28
19.00 4.26
20.00 4.25
21.00 4.24
22.00 4.23
23.00 4.23
24.00 4.22
25.00 4.21
26.00 4.20
27.00 4.20
28.00 4.19
29.00 4.19
30.00 4.18


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_cum_ave_nondiff_std.txt <==
1.00 10.57
2.00 9.93
3.00 9.68
4.00 9.53
5.00 9.35
6.00 9.21
7.00 8.47
8.00 7.91
9.00 7.48
10.00 7.13
11.00 6.85
12.00 6.62
13.00 6.42
14.00 6.25
15.00 6.10
16.00 5.97
17.00 5.86
18.00 5.75
19.00 5.66
20.00 5.58
21.00 5.51
22.00 5.44
23.00 5.38
24.00 5.32
25.00 5.27
26.00 5.23
27.00 5.18
28.00 5.14
29.00 5.10
30.00 5.07
30.00 4.05
29.00 4.05
28.00 4.05
27.00 4.05
26.00 4.05
25.00 4.05
24.00 4.05
23.00 4.05
22.00 4.05
21.00 4.05
20.00 4.05
19.00 4.05
18.00 4.05
17.00 4.06
16.00 4.06
15.00 4.06
14.00 4.06
13.00 4.06
12.00 4.06
11.00 4.07
10.00 4.07
9.00 4.07
8.00 4.07
7.00 4.08
6.00 4.09
5.00 4.09
4.00 4.10
3.00 4.11
2.00 4.12
1.00 4.16


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_cum_ave_std.txt <==
1.00 3.33
2.00 2.20
3.00 1.68
4.00 1.34
5.00 1.14
6.00 0.98
7.00 0.85
8.00 0.74
9.00 0.67
10.00 0.61
11.00 0.56
12.00 0.52
13.00 0.48
14.00 0.45
15.00 0.42
16.00 0.39
17.00 0.37
18.00 0.35
19.00 0.34
20.00 0.32
21.00 0.31
22.00 0.30
23.00 0.28
24.00 0.27
25.00 0.26
26.00 0.26
27.00 0.25
28.00 0.24
29.00 0.23
30.00 0.23
31.00 0.22
32.00 0.22
33.00 0.21
34.00 0.21
35.00 0.20
36.00 0.20
37.00 0.19
38.00 0.19
39.00 0.19
40.00 0.18
41.00 0.18
42.00 0.18
43.00 0.17
44.00 0.17
45.00 0.17
46.00 0.16
47.00 0.16
48.00 0.16
49.00 0.16
50.00 0.15
51.00 0.15
52.00 0.15
53.00 0.15
54.00 0.14
55.00 0.14
56.00 0.14
57.00 0.14
58.00 0.14
59.00 0.13
60.00 0.13
61.00 0.13
62.00 0.13
63.00 0.13
64.00 0.13
65.00 0.12
66.00 0.12
67.00 0.12
68.00 0.12
69.00 0.12
70.00 0.12
71.00 0.12
72.00 0.12
73.00 0.11
74.00 0.11
75.00 0.11
76.00 0.11
77.00 0.11
78.00 0.11
79.00 0.11
80.00 0.11
81.00 0.11
82.00 0.11
83.00 0.10
84.00 0.10
85.00 0.10
86.00 0.10
87.00 0.10
88.00 0.10
89.00 0.10
90.00 0.10
91.00 0.10
92.00 0.10
93.00 0.10
94.00 0.10
95.00 0.10
96.00 0.10
97.00 0.09
98.00 0.09
99.00 0.09
100.00 0.09
100.00 0.04
99.00 0.04
98.00 0.04
97.00 0.04
96.00 0.04
95.00 0.04
94.00 0.04
93.00 0.04
92.00 0.04
91.00 0.04
90.00 0.05
89.00 0.05
88.00 0.05
87.00 0.05
86.00 0.05
85.00 0.05
84.00 0.05
83.00 0.05
82.00 0.05
81.00 0.05
80.00 0.05
79.00 0.05
78.00 0.05
77.00 0.05
76.00 0.05
75.00 0.05
74.00 0.05
73.00 0.05
72.00 0.05
71.00 0.05
70.00 0.05
69.00 0.05
68.00 0.05
67.00 0.05
66.00 0.05
65.00 0.05
64.00 0.05
63.00 0.05
62.00 0.05
61.00 0.05
60.00 0.05
59.00 0.05
58.00 0.05
57.00 0.05
56.00 0.05
55.00 0.05
54.00 0.05
53.00 0.05
52.00 0.05
51.00 0.05
50.00 0.05
49.00 0.05
48.00 0.06
47.00 0.06
46.00 0.06
45.00 0.06
44.00 0.06
43.00 0.06
42.00 0.06
41.00 0.06
40.00 0.06
39.00 0.06
38.00 0.06
37.00 0.06
36.00 0.06
35.00 0.06
34.00 0.06
33.00 0.06
32.00 0.06
31.00 0.06
30.00 0.07
29.00 0.07
28.00 0.07
27.00 0.07
26.00 0.07
25.00 0.07
24.00 0.07
23.00 0.07
22.00 0.07
21.00 0.08
20.00 0.08
19.00 0.08
18.00 0.08
17.00 0.09
16.00 0.09
15.00 0.09
14.00 0.10
13.00 0.10
12.00 0.11
11.00 0.11
10.00 0.12
9.00 0.12
8.00 0.13
7.00 0.14
6.00 0.16
5.00 0.18
4.00 0.20
3.00 0.24
2.00 0.28
1.00 0.34


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_diag_cum_ave_mean.txt <==
1.00 0.91
2.00 0.77
3.00 0.64
4.00 0.54
5.00 0.48
6.00 0.44
7.00 0.41
8.00 0.38
9.00 0.36
10.00 0.34
11.00 0.31
12.00 0.29
13.00 0.28
14.00 0.26
15.00 0.25
16.00 0.24
17.00 0.23
18.00 0.22
19.00 0.21
20.00 0.20
21.00 0.19
22.00 0.18
23.00 0.18
24.00 0.17
25.00 0.16
26.00 0.16
27.00 0.15
28.00 0.15
29.00 0.14
30.00 0.14
31.00 0.14
32.00 0.13
33.00 0.13
34.00 0.13
35.00 0.12
36.00 0.12
37.00 0.12
38.00 0.11
39.00 0.11
40.00 0.11
41.00 0.11
42.00 0.10
43.00 0.10
44.00 0.10
45.00 0.10
46.00 0.10
47.00 0.09
48.00 0.09
49.00 0.09
50.00 0.09
51.00 0.09
52.00 0.08
53.00 0.08
54.00 0.08
55.00 0.08
56.00 0.08
57.00 0.08
58.00 0.08
59.00 0.08
60.00 0.07
61.00 0.07
62.00 0.07
63.00 0.07
64.00 0.07
65.00 0.07
66.00 0.07
67.00 0.07
68.00 0.07
69.00 0.06
70.00 0.06
71.00 0.06
72.00 0.06
73.00 0.06
74.00 0.06
75.00 0.06
76.00 0.06
77.00 0.06
78.00 0.06
79.00 0.06
80.00 0.06
81.00 0.06
82.00 0.05
83.00 0.05
84.00 0.05
85.00 0.05
86.00 0.05
87.00 0.05
88.00 0.05
89.00 0.05
90.00 0.05
91.00 0.05
92.00 0.05
93.00 0.05
94.00 0.05
95.00 0.05
96.00 0.05
97.00 0.05
98.00 0.05
99.00 0.05
100.00 0.05


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_diag_cum_ave_std.txt <==
1.00 2.85
2.00 2.38
3.00 1.92
4.00 1.51
5.00 1.27
6.00 1.18
7.00 1.06
8.00 0.95
9.00 0.91
10.00 0.86
11.00 0.79
12.00 0.74
13.00 0.70
14.00 0.67
15.00 0.65
16.00 0.62
17.00 0.60
18.00 0.58
19.00 0.56
20.00 0.55
21.00 0.53
22.00 0.51
23.00 0.49
24.00 0.48
25.00 0.46
26.00 0.45
27.00 0.43
28.00 0.42
29.00 0.41
30.00 0.40
31.00 0.39
32.00 0.38
33.00 0.37
34.00 0.36
35.00 0.35
36.00 0.34
37.00 0.33
38.00 0.32
39.00 0.32
40.00 0.32
41.00 0.31
42.00 0.30
43.00 0.30
44.00 0.29
45.00 0.29
46.00 0.28
47.00 0.28
48.00 0.27
49.00 0.27
50.00 0.26
51.00 0.26
52.00 0.25
53.00 0.25
54.00 0.24
55.00 0.24
56.00 0.24
57.00 0.23
58.00 0.23
59.00 0.22
60.00 0.22
61.00 0.22
62.00 0.21
63.00 0.21
64.00 0.21
65.00 0.20
66.00 0.20
67.00 0.20
68.00 0.20
69.00 0.19
70.00 0.19
71.00 0.19
72.00 0.19
73.00 0.18
74.00 0.18
75.00 0.18
76.00 0.18
77.00 0.17
78.00 0.17
79.00 0.17
80.00 0.17
81.00 0.17
82.00 0.16
83.00 0.16
84.00 0.16
85.00 0.16
86.00 0.16
87.00 0.15
88.00 0.15
89.00 0.15
90.00 0.15
91.00 0.15
92.00 0.15
93.00 0.14
94.00 0.14
95.00 0.14
96.00 0.14
97.00 0.14
98.00 0.14
99.00 0.14
100.00 0.13
100.00 0.02
99.00 0.02
98.00 0.02
97.00 0.02
96.00 0.02
95.00 0.02
94.00 0.02
93.00 0.02
92.00 0.02
91.00 0.02
90.00 0.02
89.00 0.02
88.00 0.02
87.00 0.02
86.00 0.02
85.00 0.02
84.00 0.02
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.03
70.00 0.03
69.00 0.03
68.00 0.03
67.00 0.03
66.00 0.03
65.00 0.03
64.00 0.03
63.00 0.03
62.00 0.03
61.00 0.03
60.00 0.03
59.00 0.03
58.00 0.03
57.00 0.03
56.00 0.03
55.00 0.03
54.00 0.03
53.00 0.03
52.00 0.03
51.00 0.03
50.00 0.04
49.00 0.04
48.00 0.04
47.00 0.04
46.00 0.04
45.00 0.04
44.00 0.04
43.00 0.04
42.00 0.04
41.00 0.04
40.00 0.04
39.00 0.05
38.00 0.05
37.00 0.05
36.00 0.05
35.00 0.05
34.00 0.05
33.00 0.05
32.00 0.05
31.00 0.06
30.00 0.06
29.00 0.06
28.00 0.06
27.00 0.06
26.00 0.07
25.00 0.07
24.00 0.07
23.00 0.07
22.00 0.08
21.00 0.08
20.00 0.08
19.00 0.08
18.00 0.09
17.00 0.09
16.00 0.09
15.00 0.09
14.00 0.10
13.00 0.10
12.00 0.11
11.00 0.11
10.00 0.12
9.00 0.13
8.00 0.14
7.00 0.15
6.00 0.16
5.00 0.17
4.00 0.18
3.00 0.21
2.00 0.23
1.00 0.27


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_diag_mean.txt <==
1.00 0.91
2.00 0.40
3.00 0.28
4.00 0.22
5.00 0.17
6.00 0.14
7.00 0.12
8.00 0.10
9.00 0.09
10.00 0.08
11.00 0.07
12.00 0.06
13.00 0.05
14.00 0.05
15.00 0.04
16.00 0.04
17.00 0.03
18.00 0.03
19.00 0.02
20.00 0.02
21.00 0.02
22.00 0.02
23.00 0.01
24.00 0.01
25.00 0.01
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.00
34.00 0.00
35.00 0.00
36.00 0.00
37.00 0.00
38.00 0.00
39.00 0.00
40.00 0.00
41.00 0.00
42.00 0.00
43.00 0.00
44.00 0.00
45.00 0.00
46.00 0.00
47.00 0.00
48.00 0.00
49.00 0.00
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_diag_std.txt <==
1.00 2.85
2.00 1.09
3.00 0.54
4.00 0.44
5.00 0.36
6.00 0.31
7.00 0.26
8.00 0.23
9.00 0.19
10.00 0.18
11.00 0.15
12.00 0.14
13.00 0.12
14.00 0.11
15.00 0.10
16.00 0.09
17.00 0.08
18.00 0.08
19.00 0.07
20.00 0.07
21.00 0.06
22.00 0.06
23.00 0.05
24.00 0.05
25.00 0.04
26.00 0.04
27.00 0.04
28.00 0.04
29.00 0.03
30.00 0.03
31.00 0.03
32.00 0.03
33.00 0.02
34.00 0.02
35.00 0.02
36.00 0.02
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00
100.00 0.00
99.00 0.00
98.00 0.00
97.00 0.00
96.00 0.00
95.00 0.00
94.00 0.00
93.00 0.00
92.00 0.00
91.00 0.00
90.00 0.00
89.00 0.00
88.00 0.00
87.00 0.00
86.00 0.00
85.00 0.00
84.00 0.00
83.00 0.00
82.00 0.00
81.00 0.00
80.00 0.00
79.00 0.00
78.00 0.00
77.00 0.00
76.00 0.00
75.00 0.00
74.00 0.00
73.00 0.00
72.00 0.00
71.00 0.00
70.00 0.00
69.00 0.00
68.00 0.00
67.00 0.00
66.00 0.00
65.00 0.00
64.00 0.00
63.00 0.00
62.00 0.00
61.00 0.00
60.00 0.00
59.00 0.00
58.00 0.00
57.00 0.00
56.00 0.00
55.00 0.00
54.00 0.00
53.00 0.00
52.00 0.00
51.00 0.00
50.00 0.00
49.00 0.00
48.00 0.00
47.00 0.00
46.00 0.00
45.00 0.00
44.00 0.00
43.00 0.00
42.00 0.00
41.00 0.00
40.00 0.00
39.00 0.00
38.00 0.00
37.00 0.00
36.00 0.00
35.00 0.00
34.00 0.00
33.00 0.00
32.00 0.00
31.00 0.00
30.00 0.00
29.00 0.00
28.00 0.00
27.00 0.00
26.00 0.00
25.00 0.00
24.00 0.00
23.00 0.00
22.00 0.00
21.00 0.01
20.00 0.01
19.00 0.01
18.00 0.01
17.00 0.01
16.00 0.01
15.00 0.01
14.00 0.01
13.00 0.01
12.00 0.02
11.00 0.02
10.00 0.03
9.00 0.03
8.00 0.04
7.00 0.05
6.00 0.06
5.00 0.07
4.00 0.09
3.00 0.11
2.00 0.17
1.00 0.27


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_mean.txt <==
1.00 0.91
2.00 0.48
3.00 0.29
4.00 0.17
5.00 0.11
6.00 0.08
7.00 0.06
8.00 0.05
9.00 0.04
10.00 0.04
11.00 0.04
12.00 0.04
13.00 0.04
14.00 0.04
15.00 0.04
16.00 0.04
17.00 0.04
18.00 0.04
19.00 0.04
20.00 0.04
21.00 0.04
22.00 0.04
23.00 0.04
24.00 0.04
25.00 0.04
26.00 0.04
27.00 0.04
28.00 0.04
29.00 0.04
30.00 0.04
31.00 0.04
32.00 0.04
33.00 0.04
34.00 0.04
35.00 0.04
36.00 0.04
37.00 0.04
38.00 0.04
39.00 0.04
40.00 0.04
41.00 0.04
42.00 0.04
43.00 0.04
44.00 0.04
45.00 0.04
46.00 0.04
47.00 0.04
48.00 0.04
49.00 0.04
50.00 0.04
51.00 0.03
52.00 0.03
53.00 0.03
54.00 0.03
55.00 0.03
56.00 0.03
57.00 0.03
58.00 0.03
59.00 0.03
60.00 0.03
61.00 0.03
62.00 0.03
63.00 0.03
64.00 0.03
65.00 0.03
66.00 0.03
67.00 0.03
68.00 0.03
69.00 0.03
70.00 0.03
71.00 0.03
72.00 0.03
73.00 0.03
74.00 0.03
75.00 0.03
76.00 0.03
77.00 0.03
78.00 0.03
79.00 0.03
80.00 0.03
81.00 0.03
82.00 0.03
83.00 0.03
84.00 0.03
85.00 0.03
86.00 0.03
87.00 0.03
88.00 0.03
89.00 0.03
90.00 0.03
91.00 0.03
92.00 0.03
93.00 0.03
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_nondiag_cum_ave_mean.txt <==
1.00 0.70
2.00 0.52
3.00 0.41
4.00 0.34
5.00 0.30
6.00 0.27
7.00 0.25
8.00 0.23
9.00 0.21
10.00 0.20
11.00 0.19
12.00 0.18
13.00 0.17
14.00 0.16
15.00 0.15
16.00 0.15
17.00 0.14
18.00 0.13
19.00 0.13
20.00 0.12
21.00 0.12
22.00 0.12
23.00 0.11
24.00 0.11
25.00 0.11
26.00 0.10
27.00 0.10
28.00 0.10
29.00 0.09
30.00 0.09
31.00 0.09
32.00 0.09
33.00 0.08
34.00 0.08
35.00 0.08
36.00 0.08
37.00 0.08
38.00 0.08
39.00 0.07
40.00 0.07
41.00 0.07
42.00 0.07
43.00 0.07
44.00 0.07
45.00 0.07
46.00 0.06
47.00 0.06
48.00 0.06
49.00 0.06
50.00 0.06
51.00 0.06
52.00 0.06
53.00 0.06
54.00 0.06
55.00 0.06
56.00 0.05
57.00 0.05
58.00 0.05
59.00 0.05
60.00 0.05
61.00 0.05
62.00 0.05
63.00 0.05
64.00 0.05
65.00 0.05
66.00 0.05
67.00 0.05
68.00 0.05
69.00 0.05
70.00 0.04
71.00 0.04
72.00 0.04
73.00 0.04
74.00 0.04
75.00 0.04
76.00 0.04
77.00 0.04
78.00 0.04
79.00 0.04
80.00 0.04
81.00 0.04
82.00 0.04
83.00 0.04
84.00 0.04
85.00 0.04
86.00 0.04
87.00 0.04
88.00 0.04
89.00 0.04
90.00 0.04
91.00 0.04
92.00 0.04
93.00 0.04
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_nondiag_cum_ave_std.txt <==
1.00 1.71
2.00 1.29
3.00 0.99
4.00 0.84
5.00 0.74
6.00 0.65
7.00 0.59
8.00 0.54
9.00 0.51
10.00 0.48
11.00 0.46
12.00 0.44
13.00 0.42
14.00 0.39
15.00 0.38
16.00 0.37
17.00 0.36
18.00 0.35
19.00 0.34
20.00 0.32
21.00 0.31
22.00 0.30
23.00 0.29
24.00 0.28
25.00 0.27
26.00 0.26
27.00 0.26
28.00 0.25
29.00 0.24
30.00 0.24
31.00 0.23
32.00 0.22
33.00 0.22
34.00 0.21
35.00 0.21
36.00 0.20
37.00 0.20
38.00 0.20
39.00 0.19
40.00 0.19
41.00 0.19
42.00 0.19
43.00 0.18
44.00 0.18
45.00 0.18
46.00 0.18
47.00 0.17
48.00 0.17
49.00 0.17
50.00 0.16
51.00 0.16
52.00 0.16
53.00 0.16
54.00 0.15
55.00 0.15
56.00 0.15
57.00 0.15
58.00 0.14
59.00 0.14
60.00 0.14
61.00 0.14
62.00 0.14
63.00 0.13
64.00 0.13
65.00 0.13
66.00 0.13
67.00 0.13
68.00 0.12
69.00 0.12
70.00 0.12
71.00 0.12
72.00 0.12
73.00 0.12
74.00 0.12
75.00 0.11
76.00 0.11
77.00 0.11
78.00 0.11
79.00 0.11
80.00 0.11
81.00 0.11
82.00 0.10
83.00 0.10
84.00 0.10
85.00 0.10
86.00 0.10
87.00 0.10
88.00 0.10
89.00 0.10
90.00 0.10
91.00 0.10
92.00 0.09
93.00 0.09
94.00 0.09
95.00 0.09
96.00 0.09
97.00 0.09
98.00 0.09
99.00 0.09
100.00 0.09
100.00 0.02
99.00 0.02
98.00 0.02
97.00 0.02
96.00 0.02
95.00 0.02
94.00 0.02
93.00 0.02
92.00 0.02
91.00 0.02
90.00 0.02
89.00 0.02
88.00 0.02
87.00 0.02
86.00 0.02
85.00 0.02
84.00 0.02
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.02
70.00 0.02
69.00 0.02
68.00 0.02
67.00 0.02
66.00 0.02
65.00 0.02
64.00 0.02
63.00 0.02
62.00 0.03
61.00 0.03
60.00 0.03
59.00 0.03
58.00 0.03
57.00 0.03
56.00 0.03
55.00 0.03
54.00 0.03
53.00 0.03
52.00 0.03
51.00 0.03
50.00 0.03
49.00 0.03
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.04
38.00 0.04
37.00 0.04
36.00 0.04
35.00 0.04
34.00 0.04
33.00 0.04
32.00 0.04
31.00 0.04
30.00 0.04
29.00 0.05
28.00 0.05
27.00 0.05
26.00 0.05
25.00 0.05
24.00 0.05
23.00 0.06
22.00 0.06
21.00 0.06
20.00 0.06
19.00 0.06
18.00 0.07
17.00 0.07
16.00 0.07
15.00 0.07
14.00 0.08
13.00 0.08
12.00 0.09
11.00 0.09
10.00 0.10
9.00 0.10
8.00 0.11
7.00 0.12
6.00 0.13
5.00 0.14
4.00 0.16
3.00 0.18
2.00 0.21
1.00 0.25


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_nondiag_mean.txt <==
1.00 0.70
2.00 0.25
3.00 0.19
4.00 0.15
5.00 0.12
6.00 0.10
7.00 0.09
8.00 0.08
9.00 0.07
10.00 0.06
11.00 0.05
12.00 0.05
13.00 0.04
14.00 0.04
15.00 0.03
16.00 0.03
17.00 0.03
18.00 0.03
19.00 0.02
20.00 0.02
21.00 0.02
22.00 0.02
23.00 0.02
24.00 0.02
25.00 0.02
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.01
61.00 0.01
62.00 0.01
63.00 0.01
64.00 0.01
65.00 0.01
66.00 0.01
67.00 0.01
68.00 0.01
69.00 0.01
70.00 0.01
71.00 0.01
72.00 0.01
73.00 0.01
74.00 0.01
75.00 0.01
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_nondiag_std.txt <==
1.00 1.71
2.00 0.66
3.00 0.43
4.00 0.34
5.00 0.26
6.00 0.22
7.00 0.18
8.00 0.16
9.00 0.13
10.00 0.12
11.00 0.11
12.00 0.11
13.00 0.09
14.00 0.09
15.00 0.08
16.00 0.08
17.00 0.07
18.00 0.07
19.00 0.06
20.00 0.06
21.00 0.06
22.00 0.06
23.00 0.05
24.00 0.05
25.00 0.05
26.00 0.04
27.00 0.04
28.00 0.04
29.00 0.04
30.00 0.04
31.00 0.04
32.00 0.03
33.00 0.03
34.00 0.03
35.00 0.03
36.00 0.03
37.00 0.02
38.00 0.02
39.00 0.02
40.00 0.02
41.00 0.02
42.00 0.02
43.00 0.02
44.00 0.02
45.00 0.02
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.01
61.00 0.01
62.00 0.01
63.00 0.01
64.00 0.01
65.00 0.01
66.00 0.01
67.00 0.01
68.00 0.01
69.00 0.01
70.00 0.01
71.00 0.01
72.00 0.01
73.00 0.01
74.00 0.01
75.00 0.01
76.00 0.01
77.00 0.01
78.00 0.01
79.00 0.01
80.00 0.01
81.00 0.01
82.00 0.01
83.00 0.01
84.00 0.01
85.00 0.01
86.00 0.01
87.00 0.01
88.00 0.01
89.00 0.01
90.00 0.01
91.00 0.01
92.00 0.01
93.00 0.01
94.00 0.01
95.00 0.01
96.00 0.01
97.00 0.01
98.00 0.01
99.00 0.01
100.00 0.01
100.00 0.00
99.00 0.00
98.00 0.00
97.00 0.00
96.00 0.00
95.00 0.00
94.00 0.00
93.00 0.00
92.00 0.00
91.00 0.00
90.00 0.00
89.00 0.00
88.00 0.00
87.00 0.00
86.00 0.00
85.00 0.00
84.00 0.00
83.00 0.00
82.00 0.00
81.00 0.00
80.00 0.00
79.00 0.00
78.00 0.00
77.00 0.00
76.00 0.00
75.00 0.00
74.00 0.00
73.00 0.00
72.00 0.00
71.00 0.00
70.00 0.00
69.00 0.00
68.00 0.00
67.00 0.00
66.00 0.00
65.00 0.00
64.00 0.00
63.00 0.00
62.00 0.00
61.00 0.00
60.00 0.00
59.00 0.00
58.00 0.00
57.00 0.00
56.00 0.00
55.00 0.00
54.00 0.00
53.00 0.00
52.00 0.00
51.00 0.00
50.00 0.00
49.00 0.00
48.00 0.00
47.00 0.00
46.00 0.00
45.00 0.00
44.00 0.00
43.00 0.00
42.00 0.00
41.00 0.00
40.00 0.00
39.00 0.00
38.00 0.00
37.00 0.00
36.00 0.00
35.00 0.00
34.00 0.00
33.00 0.00
32.00 0.01
31.00 0.01
30.00 0.01
29.00 0.01
28.00 0.01
27.00 0.01
26.00 0.01
25.00 0.01
24.00 0.01
23.00 0.01
22.00 0.01
21.00 0.01
20.00 0.01
19.00 0.01
18.00 0.01
17.00 0.01
16.00 0.01
15.00 0.01
14.00 0.01
13.00 0.02
12.00 0.02
11.00 0.02
10.00 0.02
9.00 0.03
8.00 0.03
7.00 0.04
6.00 0.05
5.00 0.05
4.00 0.07
3.00 0.08
2.00 0.12
1.00 0.25


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_nondiff_mean.txt <==
1.00 5.98
2.00 4.38
3.00 4.26
4.00 4.26
5.00 4.34
6.00 4.39
7.00 4.41
8.00 4.42
9.00 1.79
10.00 1.68
11.00 1.65
12.00 1.65
13.00 1.65
14.00 1.66
15.00 1.66
16.00 1.66
17.00 1.66
18.00 1.66
19.00 1.66
20.00 1.66
21.00 1.66
22.00 1.66
23.00 1.66
24.00 1.65
25.00 1.65
26.00 1.65
27.00 1.65
28.00 1.65
29.00 1.64
30.00 1.64


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_nondiff_std.txt <==
1.00 10.57
2.00 5.67
3.00 4.51
4.00 4.46
5.00 4.48
6.00 4.50
7.00 4.52
8.00 4.52
9.00 4.51
10.00 4.48
11.00 1.83
12.00 1.72
13.00 1.71
14.00 1.71
15.00 1.71
16.00 1.71
17.00 1.71
18.00 1.71
19.00 1.71
20.00 1.70
21.00 1.70
22.00 1.69
23.00 1.69
24.00 1.69
25.00 1.68
26.00 1.67
27.00 1.67
28.00 1.67
29.00 1.67
30.00 1.66
30.00 1.63
29.00 1.63
28.00 1.63
27.00 1.63
26.00 1.63
25.00 1.63
24.00 1.63
23.00 1.63
22.00 1.63
21.00 1.63
20.00 1.63
19.00 1.63
18.00 1.63
17.00 1.63
16.00 1.62
15.00 1.62
14.00 1.62
13.00 1.61
12.00 1.61
11.00 1.60
10.00 1.61
9.00 1.62
8.00 1.67
7.00 1.80
6.00 2.09
5.00 4.09
4.00 4.07
3.00 4.04
2.00 4.06
1.00 4.16


==> 2023TCST_accepted - Kalman Controller Calibration/data/ukf_std.txt <==
1.00 3.33
2.00 0.93
3.00 0.53
4.00 0.34
5.00 0.23
6.00 0.15
7.00 0.12
8.00 0.10
9.00 0.09
10.00 0.08
11.00 0.07
12.00 0.06
13.00 0.06
14.00 0.06
15.00 0.06
16.00 0.05
17.00 0.05
18.00 0.05
19.00 0.05
20.00 0.05
21.00 0.05
22.00 0.05
23.00 0.05
24.00 0.05
25.00 0.05
26.00 0.05
27.00 0.04
28.00 0.04
29.00 0.04
30.00 0.04
31.00 0.04
32.00 0.04
33.00 0.04
34.00 0.04
35.00 0.04
36.00 0.04
37.00 0.04
38.00 0.04
39.00 0.04
40.00 0.04
41.00 0.04
42.00 0.04
43.00 0.04
44.00 0.04
45.00 0.04
46.00 0.04
47.00 0.04
48.00 0.04
49.00 0.04
50.00 0.04
51.00 0.04
52.00 0.04
53.00 0.04
54.00 0.04
55.00 0.04
56.00 0.04
57.00 0.04
58.00 0.04
59.00 0.04
60.00 0.04
61.00 0.04
62.00 0.04
63.00 0.03
64.00 0.03
65.00 0.03
66.00 0.03
67.00 0.03
68.00 0.03
69.00 0.03
70.00 0.03
71.00 0.03
72.00 0.03
73.00 0.03
74.00 0.03
75.00 0.03
76.00 0.03
77.00 0.03
78.00 0.03
79.00 0.03
80.00 0.03
81.00 0.03
82.00 0.03
83.00 0.03
84.00 0.03
85.00 0.03
86.00 0.03
87.00 0.03
88.00 0.03
89.00 0.03
90.00 0.03
91.00 0.03
92.00 0.03
93.00 0.03
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03
100.00 0.03
99.00 0.03
98.00 0.03
97.00 0.03
96.00 0.03
95.00 0.03
94.00 0.03
93.00 0.03
92.00 0.03
91.00 0.03
90.00 0.03
89.00 0.03
88.00 0.03
87.00 0.03
86.00 0.03
85.00 0.03
84.00 0.03
83.00 0.03
82.00 0.03
81.00 0.03
80.00 0.03
79.00 0.03
78.00 0.03
77.00 0.03
76.00 0.03
75.00 0.03
74.00 0.03
73.00 0.03
72.00 0.03
71.00 0.03
70.00 0.03
69.00 0.03
68.00 0.03
67.00 0.03
66.00 0.03
65.00 0.03
64.00 0.03
63.00 0.03
62.00 0.03
61.00 0.03
60.00 0.03
59.00 0.03
58.00 0.03
57.00 0.03
56.00 0.03
55.00 0.03
54.00 0.03
53.00 0.03
52.00 0.03
51.00 0.03
50.00 0.03
49.00 0.03
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.03
38.00 0.03
37.00 0.03
36.00 0.03
35.00 0.03
34.00 0.03
33.00 0.03
32.00 0.03
31.00 0.03
30.00 0.03
29.00 0.03
28.00 0.03
27.00 0.03
26.00 0.03
25.00 0.03
24.00 0.03
23.00 0.03
22.00 0.03
21.00 0.03
20.00 0.03
19.00 0.03
18.00 0.03
17.00 0.03
16.00 0.02
15.00 0.02
14.00 0.02
13.00 0.02
12.00 0.02
11.00 0.02
10.00 0.02
9.00 0.02
8.00 0.02
7.00 0.02
6.00 0.03
5.00 0.05
4.00 0.08
3.00 0.12
2.00 0.21
1.00 0.34


==> 2023TCST_accepted - Kalman Controller Calibration/data_CarSim/fsf_pY.txt <==
0	0
0.0500000000000000	6.23858706479558e-07
0.100000000000000	8.18527788774054e-06
0.150000000000000	3.48009505719178e-05
0.200000000000000	9.81626962479607e-05
0.250000000000000	0.000222117373167464
0.300000000000000	0.000436939580007875
0.350000000000000	0.000780096882560325
0.400000000000000	0.00130025185869496
0.450000000000000	0.00205726205032263
0.500000000000000	0.00312086692553827
0.550000000000000	0.00456996450066058
0.600000000000000	0.00649132246960715
0.650000000000000	0.00897856864559814
0.700000000000000	0.0121292601737841
0.750000000000000	0.0160443517882010
0.800000000000000	0.0208312910638907
0.850000000000000	0.0266025953357451
0.900000000000000	0.0334719630805428
0.950000000000000	0.0415530506528647
1	0.0509553574685403
1.05000000000000	0.0617836253001182
1.10000000000000	0.0741358772027432
1.15000000000000	0.0881031174603654
1.20000000000000	0.103770768828304
1.25000000000000	0.121217256238230
1.30000000000000	0.140507414103897
1.35000000000000	0.161692679563849
1.40000000000000	0.184815199157853
1.45000000000000	0.209908045997449
1.50000000000000	0.236992324149357
1.55000000000000	0.266077727116063
1.60000000000000	0.297161783432291
1.65000000000000	0.330230436340207
1.70000000000000	0.365256870678568
1.75000000000000	0.402202007461212
1.80000000000000	0.441013693654251
1.85000000000000	0.481626797183819
1.90000000000000	0.523961917258186
1.95000000000000	0.567925623818693
2	0.613409613137231
2.05000000000000	0.660291331633614
2.10000000000000	0.708433820230026
2.15000000000000	0.757686565970890
2.20000000000000	0.807885917095390
2.25000000000000	0.858856089548413
2.30000000000000	0.910410029357086
2.35000000000000	0.962350553468924
2.40000000000000	1.01447175762111
2.45000000000000	1.06656037072350
2.50000000000000	1.11839769768231
2.55000000000000	1.16976097534116
2.60000000000000	1.22042581407080
2.65000000000000	1.27016745196428
2.70000000000000	1.31876332742234
2.75000000000000	1.36599421730541
2.80000000000000	1.41164702472390
2.85000000000000	1.45551577473743
2.90000000000000	1.49740447635317
2.95000000000000	1.53712793468358
3	1.57451453185382
3.05000000000000	1.60940719982839
3.10000000000000	1.64166616958572
3.15000000000000	1.67116899551271
3.20000000000000	1.69781210938089
3.25000000000000	1.72151090261182
3.30000000000000	1.74220179130888
3.35000000000000	1.75984125000270
3.40000000000000	1.77440632488578
3.45000000000000	1.78589376215883
3.50000000000000	1.79432068403256
3.55000000000000	1.79972358398398
3.60000000000000	1.80215863556890
3.65000000000000	1.80170068930100
3.70000000000000	1.79844369150657
3.75000000000000	1.79250010390374
3.80000000000000	1.78400059761272
3.85000000000000	1.77309153600150
3.90000000000000	1.75993344415792
3.95000000000000	1.74469950814061
4	1.72757408422911
4.05000000000000	1.70875119827687
4.10000000000000	1.68843283713384
4.15000000000000	1.66682755615216
4.20000000000000	1.64414852616162
4.25000000000000	1.62061222292436
4.30000000000000	1.59643631186330
4.35000000000000	1.57183849174115
4.40000000000000	1.54703429741265
4.45000000000000	1.52223607550035
4.50000000000000	1.49765070762264
4.55000000000000	1.47347876878377
4.60000000000000	1.44991222912504
4.65000000000000	1.42713391892347
4.70000000000000	1.40531552921338
4.75000000000000	1.38461732239596
4.80000000000000	1.36518628267431
4.85000000000000	1.34715604529648
4.90000000000000	1.33064526490064
4.95000000000000	1.31575776141972
5	1.30258118348218
5.05000000000000	1.29118734112511
5.10000000000000	1.28163124591983
5.15000000000000	1.27395169818896
5.20000000000000	1.26817060029360
5.25000000000000	1.26429370065479
5.30000000000000	1.26231036066432
5.35000000000000	1.26219445893404
5.40000000000000	1.26390442876640
5.45000000000000	1.26738433650306
5.50000000000000	1.27256433459494
5.55000000000000	1.27936177700892
5.60000000000000	1.28768185826075
5.65000000000000	1.29741880040285
5.70000000000000	1.30845694073112
5.75000000000000	1.32067198348486
5.80000000000000	1.33393222154108
5.85000000000000	1.34809963005107
5.90000000000000	1.36303126773443
5.95000000000000	1.37858031323965
6	1.39459765243289
6.05000000000000	1.41093281902226
6.10000000000000	1.42743576695801
6.15000000000000	1.44395777913591
6.20000000000000	1.46035339872882
6.25000000000000	1.47648120387074
6.30000000000000	1.49220580518327
6.35000000000000	1.50739846076697
6.40000000000000	1.52193892347634
6.45000000000000	1.53571581949645
6.50000000000000	1.54862832552146
6.55000000000000	1.56058634439696
6.60000000000000	1.57151190876255
6.65000000000000	1.58133912034145
6.70000000000000	1.59001518836377
6.75000000000000	1.59750013898055
6.80000000000000	1.60376738551919
6.85000000000000	1.60880319457494
6.90000000000000	1.61260685868560
6.95000000000000	1.61518996205967
7	1.61657610098907
7.05000000000000	1.61679996979428
7.10000000000000	1.61590678085420
7.15000000000000	1.61395127651625
7.20000000000000	1.61099683639538
7.25000000000000	1.60711445393156
7.30000000000000	1.60238161217825
7.35000000000000	1.59688121988933
7.40000000000000	1.59070037616412
7.45000000000000	1.58392945482438
7.50000000000000	1.57666088029246
7.55000000000000	1.56893672649565
7.60000000000000	1.56032723880592
7.65000000000000	1.54997045167016
7.70000000000000	1.53703548810395
7.75000000000000	1.52069191416673
7.80000000000000	1.50005315192119
7.85000000000000	1.47418203106437
7.90000000000000	1.44214049711835
7.95000000000000	1.40305063621451
8	1.35617109813392
8.05000000000000	1.30091769893200
8.10000000000000	1.23691220083033
8.15000000000000	1.16398011312962
8.20000000000000	1.08214006281675
8.25000000000000	0.991592472065584
8.30000000000000	0.892703888479462
8.35000000000000	0.785999375309919
8.40000000000000	0.672134571951206
8.45000000000000	0.551885669121316
8.50000000000000	0.426130554914037
8.55000000000000	0.295816515537910
8.60000000000000	0.161933956614249
8.65000000000000	0.0254950448016615
8.70000000000000	-0.112502582097704
8.75000000000000	-0.251086211269055
8.80000000000000	-0.389330985573865
8.85000000000000	-0.526367073732840
8.90000000000000	-0.661394080967854
8.95000000000000	-0.793687305646685
9	-0.922600527222605
9.05000000000000	-1.04756763825048
9.10000000000000	-1.16811182795122
9.15000000000000	-1.28384139662349
9.20000000000000	-1.39446941966046
9.25000000000000	-1.49981206531359
9.30000000000000	-1.59981023090852
9.35000000000000	-1.69451994974055
9.40000000000000	-1.78401018685724
9.45000000000000	-1.86835150007801
9.50000000000000	-1.94759426498379
9.55000000000000	-2.02176271421563
9.60000000000000	-2.09089933411190
9.65000000000000	-2.15504420861454
9.70000000000000	-2.21421616701223
9.75000000000000	-2.26840381915865
9.80000000000000	-2.31756781541191
9.85000000000000	-2.36165216498745
9.90000000000000	-2.40060298357917
9.95000000000000	-2.43438352130574
10	-2.46298377803091
10.0500000000000	-2.48642588448675
10.1000000000000	-2.50475721531886
10.1500000000000	-2.51804761376404
10.2000000000000	-2.52638253358852
10.2500000000000	-2.52985769176233
10.3000000000000	-2.52857786848264
10.3500000000000	-2.52265147045401
10.4000000000000	-2.51218924555109
10.4500000000000	-2.49730237365838
10.5000000000000	-2.47810761912791
10.5500000000000	-2.45473010192053
10.6000000000000	-2.42731836818806
10.6500000000000	-2.39604776918912
10.7000000000000	-2.36112379562344
10.7500000000000	-2.32278488923148
10.8000000000000	-2.28130433123878
10.8500000000000	-2.23699380742027
10.9000000000000	-2.19020451447559
10.9500000000000	-2.14132539724213
11	-2.09078533497791
11.0500000000000	-2.03904460830451
11.1000000000000	-1.98657049982995
11.1500000000000	-1.93382980360850
11.2000000000000	-1.88126716196263
11.2500000000000	-1.82929859547570
11.3000000000000	-1.77829776604469
11.3500000000000	-1.72858942049792
11.4000000000000	-1.68044034516404
11.4500000000000	-1.63405628879061
11.5000000000000	-1.58958882457834
11.5500000000000	-1.54714003799692
11.6000000000000	-1.50679280259559
11.6500000000000	-1.46861797656198
11.7000000000000	-1.43267702539054
11.7500000000000	-1.39903173836560
11.8000000000000	-1.36774624348118
11.8500000000000	-1.33889438344823
11.9000000000000	-1.31255830371170
11.9500000000000	-1.28882891437734
12	-1.26779760070949
12.0500000000000	-1.24955044911666
12.1000000000000	-1.23415815724095
12.1500000000000	-1.22166953233776
12.2000000000000	-1.21210429544101
12.2500000000000	-1.20545078846167
12.3000000000000	-1.20166382715423
12.3500000000000	-1.20066473912163
12.4000000000000	-1.20234213092731
12.4500000000000	-1.20655394717489
12.5000000000000	-1.21313162660777
12.5500000000000	-1.22188399369304
12.6000000000000	-1.23260192516890
12.6500000000000	-1.24506231221752
12.7000000000000	-1.25903303746040
12.7500000000000	-1.27427618451789
12.8000000000000	-1.29055253597073
12.8500000000000	-1.30762406610323
12.9000000000000	-1.32525797196727
12.9500000000000	-1.34322839847385
13	-1.36131984769168
13.0500000000000	-1.37932838742997
13.1000000000000	-1.39706450514161
13.1500000000000	-1.41435372723403
13.2000000000000	-1.43103882890100
13.2500000000000	-1.44697980913224
13.3000000000000	-1.46205534075319
13.3500000000000	-1.47616231559261
13.4000000000000	-1.48921665050183
13.4500000000000	-1.50115248296050
13.5000000000000	-1.51192236489471
13.5500000000000	-1.52149617302068
13.6000000000000	-1.52986074591502
13.6500000000000	-1.53701857252262
13.7000000000000	-1.54298689680401
13.7500000000000	-1.54779631769366
13.8000000000000	-1.55148950145799
13.8500000000000	-1.55411973162870
13.9000000000000	-1.55574931845066
13.9500000000000	-1.55644823111346
14	-1.55629244919488
14.0500000000000	-1.55536263603024
14.1000000000000	-1.55374228464864
14.1500000000000	-1.55151654058256
14.2000000000000	-1.54877056393845
14.2500000000000	-1.54558866493195
14.3000000000000	-1.54205288979195
14.3500000000000	-1.53824241929417
14.4000000000000	-1.53423244036165
14.4500000000000	-1.53009379721570
14.5000000000000	-1.52589215638546
14.5500000000000	-1.52168788994952
14.6000000000000	-1.51753554549703
14.6500000000000	-1.51348392520241
14.7000000000000	-1.50957581935329
14.7500000000000	-1.50584825493596
14.8000000000000	-1.50233245632447
14.8500000000000	-1.49905420402534
14.9000000000000	-1.49603395120833
14.9500000000000	-1.49328723883159
15	-1.49082491359385
15.0500000000000	-1.48857090466030
15.1000000000000	-1.48569024705129
15.1500000000000	-1.48067809784920
15.2000000000000	-1.47221327203436
15.2500000000000	-1.45911345781631
15.3000000000000	-1.44012631922879
15.3500000000000	-1.41396984827819
15.4000000000000	-1.37941922235065
15.4500000000000	-1.33539725165066
15.5000000000000	-1.28103909025616
15.5500000000000	-1.21571307235620
15.6000000000000	-1.13906075554090
15.6500000000000	-1.05098056821265
15.7000000000000	-0.951612496569147
15.7500000000000	-0.841321607969139
15.8000000000000	-0.720692141353012
15.8500000000000	-0.590500217751184
15.9000000000000	-0.451702606402270
15.9500000000000	-0.305451322712124
16	-0.153032908104672
16.0500000000000	0.00414284840604454
16.1000000000000	0.164618019742922
16.1500000000000	0.326921576262658
16.2000000000000	0.489629381461953
16.2500000000000	0.651387746178860
16.3000000000000	0.810949276213312
16.3500000000000	0.967178847712569
16.4000000000000	1.11905769343981
16.4500000000000	1.26569380676379
16.5000000000000	1.40629758887931
16.5500000000000	1.54017380696084
16.6000000000000	1.66673262220621
16.6500000000000	1.78546369417543
16.7000000000000	1.89592204522919
16.7500000000000	1.99772886878870
16.8000000000000	2.09058347526138
16.8500000000000	2.17425416205054
16.9000000000000	2.24857529739642
16.9500000000000	2.31344690621034
17	2.36883676341005
17.0500000000000	2.41477951891815
17.1000000000000	2.45137795934118
17.1500000000000	2.47880123870870
17.2000000000000	2.49728303759288
17.2500000000000	2.50711766633259
17.3000000000000	2.50865702914973
17.3500000000000	2.50231385225976
17.4000000000000	2.48856047432013
17.4500000000000	2.46791152088533
17.5000000000000	2.44090968280417
17.5500000000000	2.40812171214799
17.6000000000000	2.37013776202797
17.6500000000000	2.32756348202516
17.7000000000000	2.28101158820927
17.7500000000000	2.23109416142939
17.8000000000000	2.17842114709037
17.8500000000000	2.12359568628350
17.9000000000000	2.06720839405288
17.9500000000000	2.00983345170891
18	1.95202193479343
18.0500000000000	1.89430060036930
18.1000000000000	1.83716639790979
18.1500000000000	1.78108526568030
18.2000000000000	1.72648766484080
18.2500000000000	1.67376881104601
18.3000000000000	1.62328533963546
18.3500000000000	1.57535414716167
18.4000000000000	1.53025081683142
18.4500000000000	1.48821282784487
18.5000000000000	1.44943572616616
18.5500000000000	1.41407585492753
18.6000000000000	1.38225055323282
18.6500000000000	1.35404037153237
18.7000000000000	1.32948808331944
18.7500000000000	1.30860077685139
18.8000000000000	1.29134947665798
18.8500000000000	1.27767096036244
18.9000000000000	1.26746835832202
18.9500000000000	1.26061349055509
19	1.25694892318006
19.0500000000000	1.25629051334723
19.1000000000000	1.25842912890623
19.1500000000000	1.26313299793968
19.2000000000000	1.27015250974907
19.2500000000000	1.27922545550526
19.3000000000000	1.29008239267236
19.3500000000000	1.30244976257898
19.4000000000000	1.31605482452864
19.4500000000000	1.33062817557532
19.5000000000000	1.34590805644858
19.5500000000000	1.36164207783045
19.6000000000000	1.37759101256646
19.6500000000000	1.39352996938731
19.7000000000000	1.40925162776721
19.7500000000000	1.42456680157077
19.8000000000000	1.43930690722847
19.8500000000000	1.45332386555887
19.9000000000000	1.46649159499798
19.9500000000000	1.47870538991045
20	1.48988261190439
20.0500000000000	1.49996163504839
20.1000000000000	1.50890178335872
20.1500000000000	1.51668197175141
20.2000000000000	1.52329994605334
20.2500000000000	1.52877067752850
20.3000000000000	1.53312506066810
20.3500000000000	1.53640820022851
20.4000000000000	1.53867762199765
20.4500000000000	1.54000152072776
20.5000000000000	1.54045669371494
20.5500000000000	1.54012698156745
20.6000000000000	1.53910098780338
20.6500000000000	1.53747047321839
20.7000000000000	1.53532801319707
20.7500000000000	1.53276573134672
20.8000000000000	1.52987329024339
20.8500000000000	1.52673698634346
20.9000000000000	1.52343809833738
20.9500000000000	1.52005232272810
21	1.51664857770162
21.0500000000000	1.51328878490795
21.1000000000000	1.51002714904171
21.1500000000000	1.50691024992106
21.2000000000000	1.50397677900385
21.2500000000000	1.50125789341946
21.3000000000000	1.49877733582885
21.3500000000000	1.49655197053873
21.4000000000000	1.49459218583213
21.4500000000000	1.49290251987136
21.5000000000000	1.49148224835154
21.5500000000000	1.49032603965847
21.6000000000000	1.48942462201825
21.6500000000000	1.48876539832975
21.7000000000000	1.48833314607221
21.7500000000000	1.48811055986625
21.8000000000000	1.48807889815136
21.8500000000000	1.48821842681985
21.9000000000000	1.48850898433473
21.9500000000000	1.48893031903805
22	1.48946253634932
22.0500000000000	1.49008632434608
22.1000000000000	1.49078327773237
22.1500000000000	1.49153601949309
22.2000000000000	1.49232840877614
22.2500000000000	1.49314557529923
22.3000000000000	1.49397403166683
22.3500000000000	1.49480164356857
22.4000000000000	1.49561767115216
22.4500000000000	1.49641269823485
22.5000000000000	1.49717862630245
22.5500000000000	1.49781990390359
22.6000000000000	1.49743305698366
22.6500000000000	1.49441300915598
22.7000000000000	1.48740872383646
22.7500000000000	1.47525552260664
22.8000000000000	1.45674549657317
22.8500000000000	1.43064253952337
22.9000000000000	1.39579512923717
22.9500000000000	1.35122803929744
23	1.29618046199881
23.0500000000000	1.23014868452929
23.1000000000000	1.15290690522587
23.1500000000000	1.06449703504607
23.2000000000000	0.965211983886142
23.2500000000000	0.855591313266583
23.3000000000000	0.736380784263305
23.3500000000000	0.608523246964950
23.4000000000000	0.473164176497185
23.4500000000000	0.331595395466317
23.5000000000000	0.185231992552622
23.5500000000000	0.0355379821731637
23.6000000000000	-0.116025438371989
23.6500000000000	-0.268056295126505
23.7000000000000	-0.419247957824475
23.7500000000000	-0.568413633658098
23.8000000000000	-0.714503989075184
23.8500000000000	-0.856596027753456
23.9000000000000	-0.993900940891802
23.9500000000000	-1.12574878025518
24	-1.25156524628737
24.0500000000000	-1.37086446677168
24.1000000000000	-1.48324135765166
24.1500000000000	-1.58835368342371
24.2000000000000	-1.68592242697144
24.2500000000000	-1.77572372566400
24.3000000000000	-1.85758809986616
24.3500000000000	-1.93140056077538
24.4000000000000	-1.99710351006247
24.4500000000000	-2.05469565907749
24.5000000000000	-2.10423237895592
24.5500000000000	-2.14582396781608
24.6000000000000	-2.17963685870566
24.6500000000000	-2.20588880930417
24.7000000000000	-2.22484441729709
24.7500000000000	-2.23680980566377
24.8000000000000	-2.24212961799200
24.8500000000000	-2.24118233816455
24.9000000000000	-2.23437538375842
24.9500000000000	-2.22214612486748
25	-2.20495875105520
25.0500000000000	-2.18329629159869
25.1000000000000	-2.15764909534646
25.1500000000000	-2.12851072742040
25.2000000000000	-2.09637498090197
25.2500000000000	-2.06173507152237
25.3000000000000	-2.02507718885608
25.3500000000000	-1.98687811535170
25.4000000000000	-1.94759734429735
25.4500000000000	-1.90767567469100
25.5000000000000	-1.86753025686127
25.5500000000000	-1.82755366695298
25.6000000000000	-1.78810995232812
25.6500000000000	-1.74953412581766
25.7000000000000	-1.71212898698730
25.7500000000000	-1.67616565758122
25.8000000000000	-1.64188138368656
25.8500000000000	-1.60948060838051
25.9000000000000	-1.57913361276976
25.9500000000000	-1.55097809606505
26	-1.52511862969293
26.0500000000000	-1.50162858189160
26.1000000000000	-1.48055038911643
26.1500000000000	-1.46189773307879
26.2000000000000	-1.44565655417509
26.2500000000000	-1.43178743124191
26.3000000000000	-1.42022734751753
26.3500000000000	-1.41089208187015
26.4000000000000	-1.40367855214165
26.4500000000000	-1.39846727839175
26.5000000000000	-1.39512507064595
26.5500000000000	-1.39350722062453
26.6000000000000	-1.39346062830562
26.6500000000000	-1.39482619943834
26.7000000000000	-1.39744197794980
26.7500000000000	-1.40114492510991
26.8000000000000	-1.40577365136991
26.8500000000000	-1.41116975378220
26.9000000000000	-1.41718021439358
26.9500000000000	-1.42365829490266
27	-1.43046549161071
27.0500000000000	-1.43747203380197
27.1000000000000	-1.44455844982369
27.1500000000000	-1.45161573691059
27.2000000000000	-1.45854645779894
27.2500000000000	-1.46526458826022
27.3000000000000	-1.47169613997026
27.3500000000000	-1.47777870052561
27.4000000000000	-1.48346159774450
27.4500000000000	-1.48870521643591
27.5000000000000	-1.49348077035641
27.5500000000000	-1.49776948218443
27.6000000000000	-1.50156203305338
27.6500000000000	-1.50485767297931
27.7000000000000	-1.50766340673492
27.7500000000000	-1.50999307765762
27.8000000000000	-1.51186640518318
27.8500000000000	-1.51330809453052
27.9000000000000	-1.51434679174383
27.9500000000000	-1.51501428380641
28	-1.51534449371307
28.0500000000000	-1.51537280085601
28.1000000000000	-1.51513511154204
28.1500000000000	-1.51466730026626
28.2000000000000	-1.51400444399185
28.2500000000000	-1.51318046255690
28.3000000000000	-1.51222755611849
28.3500000000000	-1.51117600820467
28.4000000000000	-1.51005380667614
28.4500000000000	-1.50888658741896
28.5000000000000	-1.50769742211489
28.5500000000000	-1.50650686901167
28.6000000000000	-1.50533289540544
28.6500000000000	-1.50419100398513
28.7000000000000	-1.50309425838380
28.7500000000000	-1.50205345593411
28.8000000000000	-1.50107722366922
28.8500000000000	-1.50017221235057
28.9000000000000	-1.49934323417324
28.9500000000000	-1.49859345833156
29	-1.49792456699980
29.0500000000000	-1.49733693861218
29.1000000000000	-1.49682980524031
29.1500000000000	-1.49640141381175
29.2000000000000	-1.49604917488962
29.2500000000000	-1.49576979843545
29.3000000000000	-1.49555942558953
29.3500000000000	-1.49541373793718
29.4000000000000	-1.49532807412334
29.4500000000000	-1.49529751503595
29.5000000000000	-1.49531698258506
29.5500000000000	-1.49538130212180
29.6000000000000	-1.49548528732702
29.6500000000000	-1.49562378609611
29.7000000000000	-1.49579175286574
29.7500000000000	-1.49598427966821
29.8000000000000	-1.49619665618052
29.8500000000000	-1.49642438836256
29.9000000000000	-1.49666324654331
29.9500000000000	-1.49690927334196
30	-1.49715881992760
30.0500000000000	-1.49731844259847
30.1000000000000	-1.49647294072445
30.1500000000000	-1.49299572940758
30.2000000000000	-1.48553760880628
30.2500000000000	-1.47295542085284
30.3000000000000	-1.45406315286145
30.3500000000000	-1.42765070194112
30.4000000000000	-1.39259743202958
30.4500000000000	-1.34795719947177
30.5000000000000	-1.29300867453163
30.5500000000000	-1.22729092200960
30.6000000000000	-1.15062307851470
30.6500000000000	-1.06309193621776
30.7000000000000	-0.965040347357338
30.7500000000000	-0.857045177677490
30.8000000000000	-0.739874004372639
30.8500000000000	-0.614505233854921
30.9000000000000	-0.482081736123886
30.9500000000000	-0.343882106058096
31	-0.201271137554252
31.0500000000000	-0.0556401218951044
31.1000000000000	0.0916497651247797
31.1500000000000	0.239308857230976
31.2000000000000	0.386148905985765
31.2500000000000	0.531097244157653
31.3000000000000	0.673209042524979
31.3500000000000	0.811652318427659
31.4000000000000	0.945704993195318
31.4500000000000	1.07474525787142
31.5000000000000	1.19823404394545
31.5500000000000	1.31569489683761
31.6000000000000	1.42671614950153
31.6500000000000	1.53094230924897
31.7000000000000	1.62806724027364
31.7500000000000	1.71783157501519
31.8000000000000	1.80002713122120
31.8500000000000	1.87449499442025
31.9000000000000	1.94112892598547
31.9500000000000	1.99987646515678
32	2.05074297006182
32.0500000000000	2.09379249776227
32.1000000000000	2.12914823912339
32.1500000000000	2.15699087819645
32.2000000000000	2.17755499004819
32.2500000000000	2.19112440007019
32.3000000000000	2.19802869039969
32.3500000000000	2.19863855474458
32.4000000000000	2.19336000131267
32.4500000000000	2.18263423682341
32.5000000000000	2.16693278471227
32.5500000000000	2.14674921706663
32.6000000000000	2.12258565784554
32.6500000000000	2.09494724367163
32.7000000000000	2.06433769099222
32.7500000000000	2.03125732097893
32.8000000000000	1.99619620237121
32.8500000000000	1.95963099552518
32.9000000000000	1.92201718569971
32.9500000000000	1.88378783474135
33	1.84534917250446
33.0500000000000	1.80708015973286
33.1000000000000	1.76932941983045
33.1500000000000	1.73241536455225
33.2000000000000	1.69662396871480
33.2500000000000	1.66220984632372
33.3000000000000	1.62939485791328
33.3500000000000	1.59836956026280
33.4000000000000	1.56929243274987
33.4500000000000	1.54229164169150
33.5000000000000	1.51746482254049
33.5500000000000	1.49488102289103
33.6000000000000	1.47458105781381
33.6500000000000	1.45657957957370
33.7000000000000	1.44086596536995
33.7500000000000	1.42740647870644
33.8000000000000	1.41614576705008
33.8500000000000	1.40700899362276
33.9000000000000	1.39990380168426
33.9500000000000	1.39472249107277
34	1.39134433232647
34.0500000000000	1.38963748944760
34.1000000000000	1.38946171187781
34.1500000000000	1.39067049488125
34.2000000000000	1.39311390175614
34.2500000000000	1.39664021483626
34.3000000000000	1.40109843223551
34.3500000000000	1.40633953768993
34.4000000000000	1.41221874292444
34.4500000000000	1.41859637939288
34.5000000000000	1.42533976766513
34.5500000000000	1.43232374896797
34.6000000000000	1.43943220190126
34.6500000000000	1.44655828169626
34.7000000000000	1.45360551613329
34.7500000000000	1.46048773764099
34.8000000000000	1.46712975511355
34.8500000000000	1.47346699205243
34.9000000000000	1.47944572646973
34.9500000000000	1.48502251054109
35	1.49016404354189
35.0500000000000	1.49484644969297
35.1000000000000	1.49905485933924
35.1500000000000	1.50278260762129
35.2000000000000	1.50603059790463
35.2500000000000	1.50880646477019
35.3000000000000	1.51112377847390
35.3500000000000	1.51300124669237
35.4000000000000	1.51446184229592
35.4500000000000	1.51553205844232
35.5000000000000	1.51624104358447
35.5500000000000	1.51661997273350
35.6000000000000	1.51670123035682
35.6500000000000	1.51651787814080
35.7000000000000	1.51610293484246
35.7500000000000	1.51548898923161
35.8000000000000	1.51470763435108
35.8500000000000	1.51378922796916
35.9000000000000	1.51276247271539
35.9500000000000	1.51165429681451
36	1.51048957049750
36.0500000000000	1.50929108736628
36.1000000000000	1.50807939984186
36.1500000000000	1.50687287654816
36.2000000000000	1.50568763574193
36.2500000000000	1.50453765668627
36.3000000000000	1.50343478899442
36.3500000000000	1.50238889748355
36.4000000000000	1.50140792580993
36.4500000000000	1.50049805727618
36.5000000000000	1.49966381378071
36.5500000000000	1.49890821875443
36.6000000000000	1.49823291604010
36.6500000000000	1.49763832532411
36.7000000000000	1.49712376957834
36.7500000000000	1.49668761558932
36.8000000000000	1.49632740240488
36.8500000000000	1.49603996450847
36.9000000000000	1.49582155302723
36.9500000000000	1.49566793927451
37	1.49557452866473
37.0500000000000	1.49553644545595
37.1000000000000	1.49554863427479
37.1500000000000	1.49560592539951
37.2000000000000	1.49570312465491
37.2500000000000	1.49583506297745
37.3000000000000	1.49599667364490
37.3500000000000	1.49618302657651
37.4000000000000	1.49638939188700
37.4500000000000	1.49661126057428
37.5000000000000	1.49684439418100
37.5500000000000	1.49699505872236
37.6000000000000	1.49615072033318
37.6500000000000	1.49268959563035
37.7000000000000	1.48526407290205
37.7500000000000	1.47273000685066
37.8000000000000	1.45389969699024
37.8500000000000	1.42756126888429
37.9000000000000	1.39259067311291
37.9500000000000	1.34803686336830
38	1.29317256485650
38.0500000000000	1.22752907689405
38.1000000000000	1.15091687968587
38.1500000000000	1.06341269323681
38.2000000000000	0.965347167255734
38.2500000000000	0.857286102573675
38.3000000000000	0.739985710070814
38.3500000000000	0.614409837943969
38.4000000000000	0.481691718128572
38.4500000000000	0.343099151455111
38.5000000000000	0.199992846308389
38.5500000000000	0.0537627783622361
38.6000000000000	-0.0942246320475110
38.6500000000000	-0.242670815852075
38.7000000000000	-0.390374809378619
38.7500000000000	-0.536248439950714
38.8000000000000	-0.679330239328215
38.8500000000000	-0.818771326004931
38.9000000000000	-0.953833124597146
38.9500000000000	-1.08387908489954
39	-1.20835705016635
39.0500000000000	-1.32677939428957
39.1000000000000	-1.43872566966527
39.1500000000000	-1.54383304184652
39.2000000000000	-1.64178951002433
39.2500000000000	-1.73233183765164
39.3000000000000	-1.81524930726767
39.3500000000000	-1.89038072881259
39.4000000000000	-1.95761811854604
39.4500000000000	-2.01690817781226
39.5000000000000	-2.06825560745002
39.5500000000000	-2.11172300796811
39.6000000000000	-2.14743297703224
39.6500000000000	-2.17556494870686
39.7000000000000	-2.19635254838549
39.7500000000000	-2.21007801376976
39.8000000000000	-2.21706895396639
39.8500000000000	-2.21769387064517
39.9000000000000	-2.21235624513865
39.9500000000000	-2.20149361239859
40	-2.18557436941253
40.0500000000000	-2.16509033722993
40.1000000000000	-2.14054330116543
40.1500000000000	-2.11243884517804
40.2000000000000	-2.08128149933438
40.2500000000000	-2.04757368926390
40.3000000000000	-2.01180855460388
40.3500000000000	-1.97446742993460
40.4000000000000	-1.93601160691714
40.4500000000000	-1.89688094887481
40.5000000000000	-1.85748936258114
40.5500000000000	-1.81822422213890
40.6000000000000	-1.77944310139605
40.6500000000000	-1.74147379583332
40.7000000000000	-1.70461183499835
40.7500000000000	-1.66912144509452
40.8000000000000	-1.63523397160620
40.8500000000000	-1.60314923768937
40.9000000000000	-1.57303461571444
40.9500000000000	-1.54502673076262
41	-1.51923110449589
41.0500000000000	-1.49572406246092
41.1000000000000	-1.47455296459275
41.1500000000000	-1.45573826454731
41.2000000000000	-1.43927429400649
41.2500000000000	-1.42513141668146
41.3000000000000	-1.41325745936406
41.3500000000000	-1.40357986325831
41.4000000000000	-1.39600759899420
41.4500000000000	-1.39043337490013
41.5000000000000	-1.38673597912504
41.5500000000000	-1.38478224118358
41.6000000000000	-1.38442971477089
41.6500000000000	-1.38552890528861
41.7000000000000	-1.38792621043339
41.7500000000000	-1.39146567744042
41.8000000000000	-1.39599161051006
41.8500000000000	-1.40134992758969
41.9000000000000	-1.40739052170825
41.9500000000000	-1.41396823774154
42	-1.42094485629261
42.0500000000000	-1.42818968785970
42.1000000000000	-1.43558118207991
42.1500000000000	-1.44300721992675
42.2000000000000	-1.45036629349825
42.2500000000000	-1.45756746783274
42.3000000000000	-1.46453111909937
42.3500000000000	-1.47118858755659
42.4000000000000	-1.47748245948774
42.4500000000000	-1.48336598245395
42.5000000000000	-1.48880296033478
42.5500000000000	-1.49376701584189
42.6000000000000	-1.49824118144685
42.6500000000000	-1.50221707377091
42.7000000000000	-1.50569425655952
42.7500000000000	-1.50867937958081
42.8000000000000	-1.51118536842607
42.8500000000000	-1.51323059824212
42.9000000000000	-1.51483800521628
42.9500000000000	-1.51603431227655
43	-1.51684913712907
43.0500000000000	-1.51731433765851
43.1000000000000	-1.51746316914865
43.1500000000000	-1.51732972815021
43.2000000000000	-1.51694819772729
43.2500000000000	-1.51635243261097
43.3000000000000	-1.51557536199717
43.3500000000000	-1.51464872937197
43.4000000000000	-1.51360264457852
43.4500000000000	-1.51246544815213
43.5000000000000	-1.51126340289279
43.5500000000000	-1.51002066338367
43.6000000000000	-1.50875909097430
43.6500000000000	-1.50749830354801
43.7000000000000	-1.50625559312684
43.7500000000000	-1.50504603360771
43.8000000000000	-1.50388247913764
43.8500000000000	-1.50277570890405
43.9000000000000	-1.50173448439377
43.9500000000000	-1.50076571302108
44	-1.49987454460220
44.0500000000000	-1.49906453921718
44.1000000000000	-1.49833778668735
44.1500000000000	-1.49769506815088
44.2000000000000	-1.49713598660123
44.2500000000000	-1.49665911410992
44.3000000000000	-1.49626212449090
44.3500000000000	-1.49594192385653
44.4000000000000	-1.49569477695647
44.4500000000000	-1.49551641705290
44.5000000000000	-1.49540216528015
44.5500000000000	-1.49534702168039
44.6000000000000	-1.49534577249880
44.6500000000000	-1.49539306054605
44.7000000000000	-1.49548348031898
44.7500000000000	-1.49561163196979
44.8000000000000	-1.49577220375118
44.8500000000000	-1.49596001000718
44.9000000000000	-1.49617005953631
44.9500000000000	-1.49639757921785
45	-1.49663806802506
45.0500000000000	-1.49679748340421
45.1000000000000	-1.49596254524205
45.1500000000000	-1.49251035148599
45.2000000000000	-1.48509217191262
45.2500000000000	-1.47256270634790
45.3000000000000	-1.45373309937251
45.3500000000000	-1.42739009768740
45.4000000000000	-1.39240839201761
45.4500000000000	-1.34783616242105
45.5000000000000	-1.29294522009901
45.5500000000000	-1.22726613998982
45.6000000000000	-1.15060875716803
45.6500000000000	-1.06304935852142
45.7000000000000	-0.964918192817483
45.7500000000000	-0.856781301855261
45.8000000000000	-0.739395416812092
45.8500000000000	-0.613724766561406
45.9000000000000	-0.480904020612541
45.9500000000000	-0.342202638892430
46	-0.198983661639269
46.0500000000000	-0.0526396665003449
46.1000000000000	0.0954601839868744
46.1500000000000	0.244014726345669
46.2000000000000	0.391820740642369
46.2500000000000	0.537788317426295
46.3000000000000	0.680954802222637
46.3500000000000	0.820470640814287
46.4000000000000	0.955597211345443
46.4500000000000	1.08569844774497
46.5000000000000	1.21022282547706
46.5500000000000	1.32868368224067
46.6000000000000	1.44066181384550
46.6500000000000	1.54579551268217
46.7000000000000	1.64377384367814
46.7500000000000	1.73433459754168
46.8000000000000	1.81726793116273
46.8500000000000	1.89241333953593
46.9000000000000	1.95966335540036
46.9500000000000	2.01896501063289
47	2.07032312163110
47.0500000000000	2.11380015414597
47.1000000000000	2.14951837235850
47.1500000000000	2.17765666110874
47.2000000000000	2.19844796467423
47.2500000000000	2.21217370552660
47.3000000000000	2.21916060417014
47.3500000000000	2.21977624072815
47.4000000000000	2.21442318715045
47.4500000000000	2.20353801787214
47.5000000000000	2.18758830472567
47.5500000000000	2.16706527218277
47.6000000000000	2.14247038810460
47.6500000000000	2.11430913480071
47.7000000000000	2.08308612692837
47.7500000000000	2.04930413629692
47.8000000000000	2.01345685649888
47.8500000000000	1.97602643207131
47.9000000000000	1.93747515350829
47.9500000000000	1.89824403096049
48	1.85874822190690
48.0500000000000	1.81937642162149
48.1000000000000	1.78048754745585
48.1500000000000	1.74241073463277
48.2000000000000	1.70544280527986
48.2500000000000	1.66984921254804
48.3000000000000	1.63586243263473
48.3500000000000	1.60368331267780
48.4000000000000	1.57348011863663
48.4500000000000	1.54539023550116
48.5000000000000	1.51951979536449
48.5500000000000	1.49594558664995
48.6000000000000	1.47471527733764
48.6500000000000	1.45584948022113
48.7000000000000	1.43934253809917
48.7500000000000	1.42516468772679
48.8000000000000	1.41326349979302
48.8500000000000	1.40356604203338
48.9000000000000	1.39598080996288
48.9500000000000	1.39039994994486
49	1.38670162009554
49.0500000000000	1.38475196556331
49.1000000000000	1.38440782239089
49.1500000000000	1.38551895991378
49.2000000000000	1.38793104062522
49.2500000000000	1.39148738771720
49.3000000000000	1.39603160753116
49.3500000000000	1.40140895289266
49.4000000000000	1.40746869600156
49.4500000000000	1.41406510838277
49.5000000000000	1.42105945315728
49.5500000000000	1.42832057980554
49.6000000000000	1.43572654007083
49.6500000000000	1.44316487934920
49.7000000000000	1.45053382074659
49.7500000000000	1.45774222491724
49.8000000000000	1.46471033013501
49.8500000000000	1.47136940177609
49.9000000000000	1.47766201424221
49.9500000000000	1.48354146170611
50	1.48897165092982
50.0500000000000	1.49392577334171
50.1000000000000	1.49838161596241
50.1500000000000	1.50232894291909
50.2000000000000	1.50576615027169
50.2500000000000	1.50869763168636
50.3000000000000	1.51113369530126
50.3500000000000	1.51308987084696
50.4000000000000	1.51458660162149
50.4500000000000	1.51564976424362
50.5000000000000	1.51631038886835
50.5500000000000	1.51660368976434
50.6000000000000	1.51656761282468
50.6500000000000	1.51624190083658
50.7000000000000	1.51566692259678
50.7500000000000	1.51488286920293
50.8000000000000	1.51392873447265
50.8500000000000	1.51284179971307
50.9000000000000	1.51165697129550
50.9500000000000	1.51040653735192
51	1.50911975882662
51.0500000000000	1.50782280177827
51.1000000000000	1.50653855765201
51.1500000000000	1.50528674217830
51.2000000000000	1.50408390229786
51.2500000000000	1.50294361186763
51.3000000000000	1.50187659492093
51.3500000000000	1.50089096986831
51.4000000000000	1.49999244257476
51.4500000000000	1.49918456301992
51.5000000000000	1.49846895008043
51.5500000000000	1.49784553734720
51.6000000000000	1.49731280421553
51.6500000000000	1.49686799639316
51.7000000000000	1.49650734527793
51.7500000000000	1.49622625377054
51.8000000000000	1.49601949246171
51.8500000000000	1.49588135148395
51.9000000000000	1.49580581079866
51.9500000000000	1.49578665635148
52	1.49581761988738
52.0500000000000	1.49589246159622
52.1000000000000	1.49600507894272
52.1500000000000	1.49614955968118
52.2000000000000	1.49632026316511
52.2500000000000	1.49651184974774
52.3000000000000	1.49671933779727
52.3500000000000	1.49693811414100
52.4000000000000	1.49716397006184
52.4500000000000	1.49739309713661
52.5000000000000	1.49762210538828
52.5500000000000	1.49776483800996
52.6000000000000	1.49695538308106
52.6500000000000	1.49363283924483
52.7000000000000	1.48651128835553
52.7500000000000	1.47455518808456
52.8000000000000	1.45671213090124
52.8500000000000	1.43193427763213
52.9000000000000	1.39926271915489
52.9500000000000	1.35789616078881
53	1.30724671080129
53.0500000000000	1.24697450683264
53.1000000000000	1.17701312810509
53.1500000000000	1.09755805367998
53.2000000000000	1.00902832835672
53.2500000000000	0.912050318093931
53.3000000000000	0.807437125040900
53.3500000000000	0.696134209935827
53.4000000000000	0.579201163623003
53.4500000000000	0.457779977848896
53.5000000000000	0.333023262409204
53.5500000000000	0.206070150802288
53.6000000000000	0.0779947255046993
53.6500000000000	-0.0502112031433277
53.7000000000000	-0.177657890414120
53.7500000000000	-0.303558607928178
53.8000000000000	-0.427229250286326
53.8500000000000	-0.548079873157561
53.9000000000000	-0.665599521800548
53.9500000000000	-0.779346162262368
54	-0.888937937481628
54.0500000000000	-0.994040107472036
54.1000000000000	-1.09435980924017
54.1500000000000	-1.18964146949422
54.2000000000000	-1.27966931145651
54.2500000000000	-1.36426187545522
54.3000000000000	-1.44327455668209
54.3500000000000	-1.51660095274398
54.4000000000000	-1.58417384281608
54.4500000000000	-1.64596357866447
54.5000000000000	-1.70197873721659
54.5500000000000	-1.75226434662567
54.6000000000000	-1.79690098133845
54.6500000000000	-1.83600242611144
54.7000000000000	-1.86971539620496
54.7500000000000	-1.89821815434611
54.8000000000000	-1.92171463057429
54.8500000000000	-1.94043284924163
54.9000000000000	-1.95462121373882
54.9500000000000	-1.96454393033211
55	-1.97047658629866
55.0500000000000	-1.97270295712394
55.1000000000000	-1.97151137344791
55.1500000000000	-1.96719234242950
55.2000000000000	-1.96003600220388
55.2500000000000	-1.95033290362926
55.3000000000000	-1.93837056617544
55.3500000000000	-1.92443136291112
55.4000000000000	-1.90879016980269
55.4500000000000	-1.89171259337866
55.5000000000000	-1.87345277275604
55.5500000000000	-1.85425305149205
55.6000000000000	-1.83434261645795
55.6500000000000	-1.81393753587092
55.7000000000000	-1.79323963416854
55.7500000000000	-1.77243677146816
55.8000000000000	-1.75170179741281
55.8500000000000	-1.73119287393538
55.9000000000000	-1.71105257022886
55.9500000000000	-1.69140833417582
56	-1.67237190024703
56.0500000000000	-1.65403995180792
56.1000000000000	-1.63649392852946
56.1500000000000	-1.61980086112317
56.2000000000000	-1.60401354321691
56.2500000000000	-1.58917148719646
56.3000000000000	-1.57530142225242
56.3500000000000	-1.56241834074767
56.4000000000000	-1.55052627616315
56.4500000000000	-1.53961940201185
56.5000000000000	-1.52968302436180
56.5500000000000	-1.52069465104058
56.6000000000000	-1.51262509194102
56.6500000000000	-1.50543948102895
56.7000000000000	-1.49909835357860
56.7500000000000	-1.49355847689847
56.8000000000000	-1.48877384964909
56.8500000000000	-1.48469643731053
56.9000000000000	-1.48127711363947
56.9500000000000	-1.47846627387094
57	-1.47621461651440
57.0500000000000	-1.47447353619272
57.1000000000000	-1.47319569855820
57.1500000000000	-1.47233527217243
57.2000000000000	-1.47184834730279
57.2500000000000	-1.47169304024598
57.3000000000000	-1.47182976689029
57.3500000000000	-1.47222125620610
57.4000000000000	-1.47283270761482
57.4500000000000	-1.47363172644192
57.5000000000000	-1.47458839379319
57.5500000000000	-1.47567515573722
57.6000000000000	-1.47686682409226
57.6500000000000	-1.47814043265313
57.7000000000000	-1.47947519767900
57.7500000000000	-1.48085236375138
57.8000000000000	-1.48225514238676
57.8500000000000	-1.48366855897087
57.9000000000000	-1.48507938243681
57.9500000000000	-1.48647598201587
58	-1.48784825414139
58.0500000000000	-1.48918749149844
58.1000000000000	-1.49048630863326
58.1500000000000	-1.49173852319631
58.2000000000000	-1.49293907997611
58.2500000000000	-1.49408394311500
58.3000000000000	-1.49517001851321
58.3500000000000	-1.49619505625039
58.4000000000000	-1.49715757256271
58.4500000000000	-1.49805676244767
58.5000000000000	-1.49889242350610
58.5500000000000	-1.49966487881201
58.6000000000000	-1.50037490569667
58.6500000000000	-1.50102367080618
58.7000000000000	-1.50161266742449
58.7500000000000	-1.50214366244842
58.8000000000000	-1.50261864369839
58.8500000000000	-1.50303977844064
58.9000000000000	-1.50340937077488
58.9500000000000	-1.50372983040900
59	-1.50400363957355
59.0500000000000	-1.50423333089090
59.1000000000000	-1.50442146225187
59.1500000000000	-1.50457060188762
59.2000000000000	-1.50468330908816
59.2500000000000	-1.50476212453616
59.3000000000000	-1.50480955484834
59.3500000000000	-1.50482806644914
59.4000000000000	-1.50482007243674
59.4500000000000	-1.50478792879710
59.5000000000000	-1.50473392281603
59.5500000000000	-1.50466027098044
59.6000000000000	-1.50456910870816
59.6500000000000	-1.50446248963308
59.7000000000000	-1.50434237676899
59.7500000000000	-1.50421064313037
59.8000000000000	-1.50406906457860
59.8500000000000	-1.50391932175440
59.9000000000000	-1.50376299470896
59.9500000000000	-1.50360156602486
60	-1.50343641717679
60.0500000000000	-1.50319814722067
60.1000000000000	-1.50213267137577
60.1500000000000	-1.49882050278546
60.2000000000000	-1.49205224923978
60.2500000000000	-1.48091371057881
60.3000000000000	-1.46454068105868
60.3500000000000	-1.44210912173020
60.4000000000000	-1.41289957643394
60.4500000000000	-1.37635970719133
60.5000000000000	-1.33212734831756
60.5500000000000	-1.28007861080610
60.6000000000000	-1.22032962957357
60.6500000000000	-1.15320680174753
60.7000000000000	-1.07920282710773
60.7500000000000	-0.998931017796210
60.8000000000000	-0.913078119791738
60.8500000000000	-0.822367410805104
60.9000000000000	-0.727516370749108
60.9500000000000	-0.629217354013179
61	-0.528119234569115
61.0500000000000	-0.424820238781924
61.1000000000000	-0.319865379295918
61.1500000000000	-0.213755092810224
61.2000000000000	-0.106946558446241
61.2500000000000	0.000140485403524106
61.3000000000000	0.107120001902812
61.3500000000000	0.213635142252818
61.4000000000000	0.319355299258518
61.4500000000000	0.423973301823791
61.5000000000000	0.527204318764465
61.5500000000000	0.628783490375887
61.6000000000000	0.728465002727660
61.6500000000000	0.826020756648920
61.7000000000000	0.921239753046317
61.7500000000000	1.01392791115518
61.8000000000000	1.10390767034996
61.8500000000000	1.19101552579551
61.9000000000000	1.27510236448657
61.9500000000000	1.35603314979907
62	1.43368702921313
62.0500000000000	1.50795615570648
62.1000000000000	1.57874507566902
62.1500000000000	1.64596980818546
62.2000000000000	1.70955828339568
62.2500000000000	1.76944995130489
62.3000000000000	1.82559666526440
62.3500000000000	1.87796251744609
62.4000000000000	1.92652475579734
62.4500000000000	1.97127345611353
62.5000000000000	2.01221218175489
62.5500000000000	2.04935745276328
62.6000000000000	2.08273902680835
62.6500000000000	2.11239843510133
62.7000000000000	2.13838170509583
62.7500000000000	2.16073703632266
62.8000000000000	2.17951324035512
62.8500000000000	2.19475906123258
62.9000000000000	2.20652600421116
62.9500000000000	2.21486825938458
63	2.21984685811283
63.0500000000000	2.22153064631960
63.1000000000000	2.22000105105893
63.1500000000000	2.21535403604126
63.2000000000000	2.20770398633371
63.2500000000000	2.19718553208843
63.3000000000000	2.18395642597169
63.3500000000000	2.16819630469198
63.4000000000000	2.15010425291394
63.4500000000000	2.12989668480753
63.5000000000000	2.10780232062979
63.5500000000000	2.08405826266095
63.6000000000000	2.05890463195772
63.6500000000000	2.03258137618566
63.7000000000000	2.00532372687383
63.7500000000000	1.97736016477695
63.8000000000000	1.94890919655330
63.8500000000000	1.92017834116056
63.9000000000000	1.89136181825855
63.9500000000000	1.86264026167249
64	1.83417938772088
64.0500000000000	1.80613026446164
64.1000000000000	1.77862847822568
64.1500000000000	1.75179472602225
64.2000000000000	1.72573459744748
64.2500000000000	1.70053943303434
64.3000000000000	1.67628648724213
64.3500000000000	1.65303992826714
64.4000000000000	1.63085125958356
64.4500000000000	1.60976033558336
64.5000000000000	1.58979596563255
64.5500000000000	1.57097691028057
64.6000000000000	1.55331263769471
64.6500000000000	1.53680428433638
64.7000000000000	1.52144552602576
64.7500000000000	1.50722348200110
64.8000000000000	1.49411963296330
64.8500000000000	1.48211063492185
64.9000000000000	1.47116920548866
64.9500000000000	1.46126480544388
65	1.45236433134570
65.0500000000000	1.44443263792332
65.1000000000000	1.43743310397243
65.1500000000000	1.43132801888991
65.2000000000000	1.42607895128238
65.2500000000000	1.42164697673407
65.3000000000000	1.41799282254750
65.3500000000000	1.41507694293293
65.4000000000000	1.41285959377406
65.4500000000000	1.41130087033960
65.5000000000000	1.41036077167062
65.5500000000000	1.40999923743504
65.6000000000000	1.41017624825820
65.6500000000000	1.41085187812591
65.7000000000000	1.41198645095852
65.7500000000000	1.41354060689072
65.8000000000000	1.41547549880213
65.8500000000000	1.41775286913866
65.9000000000000	1.42033528103835
65.9500000000000	1.42318618912161
66	1.42627017565661
66.0500000000000	1.42955300672273
66.1000000000000	1.43300185127480
66.1500000000000	1.43658530955617
66.2000000000000	1.44027359052563
66.2500000000000	1.44403850557365
66.3000000000000	1.44785359203163
66.3500000000000	1.45169407100662
66.4000000000000	1.45553691609675
66.4500000000000	1.45936078055147
66.5000000000000	1.46314602269277
66.5500000000000	1.46687461280870
66.6000000000000	1.47053013335699
66.6500000000000	1.47409767817722
66.7000000000000	1.47756384493570
66.7500000000000	1.48091663743352
66.8000000000000	1.48414546097863
66.8500000000000	1.48724103357601
66.9000000000000	1.49019538622585
66.9500000000000	1.49300178316576
67	1.49565472242250
67.0500000000000	1.49814986151983
67.1000000000000	1.50048401101734
67.1500000000000	1.50265506131155
67.2000000000000	1.50466196311926
67.2500000000000	1.50650465263538
67.3000000000000	1.50818401628763
67.3500000000000	1.50970181398827
67.4000000000000	1.51106062898093
67.4500000000000	1.51226379080893
67.5000000000000	1.51331531344994
67.5500000000000	1.51415909657799
67.6000000000000	1.51414267796356
67.6500000000000	1.51200109375388
67.7000000000000	1.50656266277549
67.7500000000000	1.49687423851166
67.8000000000000	1.48205748964783
67.8500000000000	1.46129564919276
67.9000000000000	1.43387726791425
67.9500000000000	1.39925062612247
68	1.35704521614794
68.0500000000000	1.30709908656731
68.1000000000000	1.24947451915008
68.1500000000000	1.18443240511953
68.2000000000000	1.11238408466615
68.2500000000000	1.03384352205972
68.3000000000000	0.949381675134158
68.3500000000000	0.859603657239648
68.4000000000000	0.765120114938230
68.4500000000000	0.666530000225374
68.5000000000000	0.564391307019625
68.5500000000000	0.459217280531343
68.6000000000000	0.351469749261794
68.6500000000000	0.241561708626477
68.7000000000000	0.129883595250852
68.7500000000000	0.0168138916592952
68.8000000000000	-0.0972538461277249
68.8500000000000	-0.211907748354543
68.9000000000000	-0.326754616797423
68.9500000000000	-0.441422011420591
69	-0.555538527751947
69.0500000000000	-0.668725257374087
69.1000000000000	-0.780593726905293
69.1500000000000	-0.890749509682017
69.2000000000000	-0.998806460733858
69.2500000000000	-1.10439655250236
69.3000000000000	-1.20717500798402
69.3500000000000	-1.30682072567320
69.4000000000000	-1.40303899578754
69.4500000000000	-1.49556249303206
69.5000000000000	-1.58415092211593
69.5500000000000	-1.66858772332037
69.6000000000000	-1.74868143155263
69.6500000000000	-1.82426485349350
69.7000000000000	-1.89519644424396
69.7500000000000	-1.96135950351339
69.8000000000000	-2.02266345891299
69.8500000000000	-2.07904290572358
69.9000000000000	-2.13045815808458
69.9500000000000	-2.17689380519822
70	-2.21835898525838
70.0500000000000	-2.25488591024245
70.1000000000000	-2.28652937137843
70.1500000000000	-2.31336564536742
70.2000000000000	-2.33549614555446
70.2500000000000	-2.35304627825972
70.3000000000000	-2.36616135141111
70.3500000000000	-2.37500415702163
70.4000000000000	-2.37975237761969
70.4500000000000	-2.38059648736987
70.5000000000000	-2.37773780501044
70.5500000000000	-2.37138670481693
70.6000000000000	-2.36176124429559
70.6500000000000	-2.34908584575778
70.7000000000000	-2.33359288732135
70.7500000000000	-2.31552061153779
70.8000000000000	-2.29511224724157
70.8500000000000	-2.27261669776364
70.9000000000000	-2.24828205655767
70.9500000000000	-2.22235253524939
71	-2.19505849383499
71.0500000000000	-2.16661389980212
71.1000000000000	-2.13721425343498
71.1500000000000	-2.10704003170653
71.2000000000000	-2.07629191813373
71.2500000000000	-2.04519462095308
71.3000000000000	-2.01396102026690
71.3500000000000	-1.98278112017804
71.4000000000000	-1.95178842532267
71.4500000000000	-1.92106130659586
71.5000000000000	-1.89067693185700
71.5500000000000	-1.86072150276177
71.6000000000000	-1.83127946350809
71.6500000000000	-1.80242796564019
71.7000000000000	-1.77423565697044
71.7500000000000	-1.74676646729239
71.8000000000000	-1.72008321428296
71.8500000000000	-1.69425329228838
71.9000000000000	-1.66934996154184
71.9500000000000	-1.64545104334121
72	-1.62263329958161
72.0500000000000	-1.60096760579304
72.1000000000000	-1.58051485655208
72.1500000000000	-1.56132363272519
72.2000000000000	-1.54342903278624
72.2500000000000	-1.52685352010575
72.3000000000000	-1.51160766115107
72.3500000000000	-1.49769214764605
72.4000000000000	-1.48509906635269
72.4500000000000	-1.47381332205578
72.5000000000000	-1.46381307953745
72.5500000000000	-1.45507022498118
72.6000000000000	-1.44755025943467
72.6500000000000	-1.44121234550563
72.7000000000000	-1.43600942043571
72.7500000000000	-1.43188860020939
72.8000000000000	-1.42879185604599
72.8500000000000	-1.42665682880200
72.9000000000000	-1.42541780863092
72.9500000000000	-1.42500649818963
73	-1.42535293281984
73.0500000000000	-1.42638604574211
73.1000000000000	-1.42803446826145
73.1500000000000	-1.43022690275191
73.2000000000000	-1.43289281697970
73.2500000000000	-1.43596272856858
73.3000000000000	-1.43936888820797
73.3500000000000	-1.44304549620549
73.4000000000000	-1.44692937264932
73.4500000000000	-1.45096012062639
73.5000000000000	-1.45508076639617
73.5500000000000	-1.45923786065094
73.6000000000000	-1.46338204001837
73.6500000000000	-1.46746803288951
73.7000000000000	-1.47145509172851
73.7500000000000	-1.47530692207863
73.8000000000000	-1.47899197454596
73.8500000000000	-1.48248328019310
73.9000000000000	-1.48575858642500
73.9500000000000	-1.48880012020861
74	-1.49159459528714
74.0500000000000	-1.49413292427500
74.1000000000000	-1.49641012321519
74.1500000000000	-1.49842499624528
74.2000000000000	-1.50017994180363
74.2500000000000	-1.50168062932042
74.3000000000000	-1.50293571867152
74.3500000000000	-1.50395652054555
74.4000000000000	-1.50475660082167
74.4500000000000	-1.50535144603459
74.5000000000000	-1.50575795789315
74.5500000000000	-1.50599411940279
74.6000000000000	-1.50607843226184
74.6500000000000	-1.50602960561559
74.7000000000000	-1.50586601674236
74.7500000000000	-1.50560547501272
74.8000000000000	-1.50526480520401
74.8500000000000	-1.50485970854999
74.9000000000000	-1.50440452545945
74.9500000000000	-1.50391221374473
75	-1.50339428205487
75.0500000000000	-1.50279544823067
75.1000000000000	-1.50141175970882
75.1500000000000	-1.49786060951721
75.2000000000000	-1.49085276045255
75.2500000000000	-1.47934441970070
75.3000000000000	-1.46239126141067
75.3500000000000	-1.43914143516049
75.4000000000000	-1.40887113391545
75.4500000000000	-1.37103413438140
75.5000000000000	-1.32528250810212
75.5500000000000	-1.27149993126449
75.6000000000000	-1.20981378531412
75.6500000000000	-1.14056896347798
75.7000000000000	-1.06427930082042
75.7500000000000	-0.981573664774206
75.8000000000000	-0.893156122304490
75.8500000000000	-0.799779268939679
75.9000000000000	-0.702203672800495
75.9500000000000	-0.601193805861426
76	-0.497503256869467
76.0500000000000	-0.391863143708936
76.1000000000000	-0.284973810022910
76.1500000000000	-0.177510459658043
76.2000000000000	-0.0701020526720256
76.2500000000000	0.0366765560327301
76.3000000000000	0.142317906014574
76.3500000000000	0.246384305681319
76.4000000000000	0.348501352041211
76.4500000000000	0.448354286975785
76.5000000000000	0.545685153239098
76.5500000000000	0.640284988497221
76.6000000000000	0.731996104532894
76.6500000000000	0.820706802225725
76.7000000000000	0.906348176354077
76.7500000000000	0.988888286417950
76.8000000000000	1.06831972975380
76.8500000000000	1.14465262729460
76.9000000000000	1.21789917146664
76.9500000000000	1.28806918342139
77	1.35516582682036
77.0500000000000	1.41918317729119
77.1000000000000	1.48010640439895
77.1500000000000	1.53791029325807
77.2000000000000	1.59256120842173
77.2500000000000	1.64401834548764
77.3000000000000	1.69223825173482
77.3500000000000	1.73717885399534
77.4000000000000	1.77880490290115
77.4500000000000	1.81709150768286
77.5000000000000	1.85202729411682
77.5500000000000	1.88361500773769
77.6000000000000	1.91187184528113
77.6500000000000	1.93682826150384
77.7000000000000	1.95852944428753
77.7500000000000	1.97703403622490
77.8000000000000	1.99241215312608
77.8500000000000	2.00474366711555
77.9000000000000	2.01411508831984
77.9500000000000	2.02061854255720
78	2.02435371450886
78.0500000000000	2.02542787609899
78.1000000000000	2.02395500526214
78.1500000000000	2.02005445317059
78.2000000000000	2.01385055342202
78.2500000000000	2.00547222055169
78.3000000000000	1.99505341423764
78.3500000000000	1.98273327315153
78.4000000000000	1.96865648800764
78.4500000000000	1.95297317282923
78.5000000000000	1.93583753932588
78.5500000000000	1.91740712220401
78.6000000000000	1.89784154704442
78.6500000000000	1.87730185026666
78.7000000000000	1.85595077806906
78.7500000000000	1.83395243097245
78.8000000000000	1.81147176319617
78.8500000000000	1.78867415025733
78.9000000000000	1.76572390425140
78.9500000000000	1.74278392844425
79	1.72001498131309
79.0500000000000	1.69757549054043
79.1000000000000	1.67562011934741
79.1500000000000	1.65429921325670
79.2000000000000	1.63375717412050
79.2500000000000	1.61413183709260
79.3000000000000	1.59555223203166
79.3500000000000	1.57813762075100
79.4000000000000	1.56199147347757
79.4500000000000	1.54720014084324
79.5000000000000	1.53382944237692
79.5500000000000	1.52192472861937
79.6000000000000	1.51151194122642
79.6500000000000	1.50259868587012
79.7000000000000	1.49517464455902
79.7500000000000	1.48921270944208
79.8000000000000	1.48467003634289
79.8500000000000	1.48149000507159
79.9000000000000	1.47960363041538
79.9500000000000	1.47893146934577
80	1.47938506384688
80.0500000000000	1.48086819387838
80.1000000000000	1.48327817614688
80.1500000000000	1.48650670364680
80.2000000000000	1.49044098918414
80.2500000000000	1.49496447855649
80.3000000000000	1.49995854288027
80.3500000000000	1.50530348980157
80.4000000000000	1.51088099034490
80.4500000000000	1.51657516192280
80.5000000000000	1.52227463124174
80.5500000000000	1.52787347994900
80.6000000000000	1.53327481746934
80.6500000000000	1.53839164711768
80.7000000000000	1.54314854060786
80.7500000000000	1.54748174334272
80.8000000000000	1.55134033096144
80.8500000000000	1.55468592967779
80.9000000000000	1.55749292004711
80.9500000000000	1.55974770210622
81	1.56144798089940
81.0500000000000	1.56260158816290
81.1000000000000	1.56322521078033
81.1500000000000	1.56334308408177
81.2000000000000	1.56298547137178
81.2500000000000	1.56218752264735
81.3000000000000	1.56098789276908
81.3500000000000	1.55942785075387
81.4000000000000	1.55755004705344
81.4500000000000	1.55539784057775
81.5000000000000	1.55301427681870
81.5500000000000	1.55044165101054
81.6000000000000	1.54772074013272
81.6500000000000	1.54489056967787
81.7000000000000	1.54198781913088
81.7500000000000	1.53904672226831
81.8000000000000	1.53609860572946
81.8500000000000	1.53317188715069
81.9000000000000	1.53029173947669
81.9500000000000	1.52748016058020
82	1.52475577854043
82.0500000000000	1.52213399051385
82.1000000000000	1.51962695245006
82.1500000000000	1.51724379501764
82.2000000000000	1.51499082157991
82.2500000000000	1.51287179597036
82.3000000000000	1.51088831000019
82.3500000000000	1.50904010735725
82.4000000000000	1.50732550880860
82.4500000000000	1.50574171391018
82.5000000000000	1.50428516540693
82.5500000000000	1.50287577988284
82.6000000000000	1.50067883760544
82.6500000000000	1.49607283206715
82.7000000000000	1.48760667637889
82.7500000000000	1.47417687171080
82.8000000000000	1.45484132226979
82.8500000000000	1.42876870740959
82.9000000000000	1.39529119868752
82.9500000000000	1.35395810070619
83	1.30454376351683
83.0500000000000	1.24708441320996
83.1000000000000	1.18186784627220
83.1500000000000	1.10939761140642
83.2000000000000	1.03033543352913
83.2500000000000	0.945440791636637
83.3000000000000	0.855519361191314
83.3500000000000	0.761371154480001
83.4000000000000	0.663765611507626
83.4500000000000	0.563430779233632
83.5000000000000	0.461042006786849
83.5500000000000	0.357235507682239
83.6000000000000	0.252621191906553
83.6500000000000	0.147788351754482
83.7000000000000	0.0433000437964079
83.7500000000000	-0.0603074886896926
83.8000000000000	-0.162533283980811
83.8500000000000	-0.262916221474982
83.9000000000000	-0.361044645131684
83.9500000000000	-0.456552901398537
84	-0.549122265105497
84.0500000000000	-0.638479396414244
84.1000000000000	-0.724396384750279
84.1500000000000	-0.806688395920074
84.2000000000000	-0.885210079635263
84.2500000000000	-0.959850362767951
84.3000000000000	-1.03053064519399
84.3500000000000	-1.09720201894528
84.4000000000000	-1.15984365627660
84.4500000000000	-1.21846073094066
84.5000000000000	-1.27308258287378
84.5500000000000	-1.32376043563467
84.6000000000000	-1.37056475054887
84.6500000000000	-1.41358264679268
84.7000000000000	-1.45291504475392
84.7500000000000	-1.48867437214278
84.8000000000000	-1.52098237375093
84.8500000000000	-1.54996848594537
84.9000000000000	-1.57576787750586
84.9500000000000	-1.59852015376674
85	-1.61836861675219
85.0500000000000	-1.63546097660673
85.1000000000000	-1.64994723630569
85.1500000000000	-1.66197934392365
85.2000000000000	-1.67170782114192
85.2500000000000	-1.67928026105320
85.3000000000000	-1.68484171745424
85.3500000000000	-1.68853480811613
85.4000000000000	-1.69049980132940
85.4500000000000	-1.69087475136474
85.5000000000000	-1.68979550978559
85.5500000000000	-1.68739601384295
85.6000000000000	-1.68380812707792
85.6500000000000	-1.67916188841830
85.7000000000000	-1.67358489767902
85.7500000000000	-1.66720215897854
85.8000000000000	-1.66013485790035
85.8500000000000	-1.65249986507554
85.9000000000000	-1.64440827413884
85.9500000000000	-1.63596494867253
86	-1.62726717378006
86.0500000000000	-1.61840444446400
86.1000000000000	-1.60945732689871
86.1500000000000	-1.60049750934240
86.2000000000000	-1.59158685347102
86.2500000000000	-1.58277768822543
86.3000000000000	-1.57411282231213
86.3500000000000	-1.56562627424641
86.4000000000000	-1.55734494593021
86.4500000000000	-1.54928981135205
86.5000000000000	-1.54147806496961
86.5500000000000	-1.53392429488980
86.6000000000000	-1.52664170927163
86.6500000000000	-1.51964292135437
86.7000000000000	-1.51294025641298
86.7500000000000	-1.50654605907112
86.8000000000000	-1.50047248198260
86.8500000000000	-1.49473130953552
86.9000000000000	-1.48933333735642
86.9500000000000	-1.48428791351028
87	-1.47960225516081
87.0500000000000	-1.47528112310489
87.1000000000000	-1.47132646010253
87.1500000000000	-1.46773743047167
87.2000000000000	-1.46451044623368
87.2500000000000	-1.46163942733740
87.3000000000000	-1.45911603979564
87.3500000000000	-1.45692999938050
87.4000000000000	-1.45506936216814
87.4500000000000	-1.45352077605531
87.5000000000000	-1.45226990036750
87.5500000000000	-1.45130168251833
87.6000000000000	-1.45060101230772
87.6500000000000	-1.45015303544657
87.7000000000000	-1.44994385524429
87.7500000000000	-1.44996071183293
87.8000000000000	-1.45019168087015
87.8500000000000	-1.45062556752917
87.9000000000000	-1.45125168002176
87.9500000000000	-1.45205969853018
88	-1.45303945425719
88.0500000000000	-1.45418074069854
88.1000000000000	-1.45547309002851
88.1500000000000	-1.45690561166829
88.2000000000000	-1.45846689867923
88.2500000000000	-1.46014503537246
88.3000000000000	-1.46192771004893
88.3500000000000	-1.46380234858026
88.4000000000000	-1.46575633824269
88.4500000000000	-1.46777717459892
88.5000000000000	-1.46985271327070
88.5500000000000	-1.47197127504271
88.6000000000000	-1.47412193417280
88.6500000000000	-1.47629460883675
88.7000000000000	-1.47848044386115
88.7500000000000	-1.48067190460895
88.8000000000000	-1.48286310487641
88.8500000000000	-1.48504979771881
88.9000000000000	-1.48722901936089
88.9500000000000	-1.48939877589377
89	-1.49155665044997
89.0500000000000	-1.49369934455757
89.1000000000000	-1.49582237550155
89.1500000000000	-1.49791996476404
89.2000000000000	-1.49998538845705
89.2500000000000	-1.50201100899600
89.3000000000000	-1.50398830280140
89.3500000000000	-1.50590799670903
89.4000000000000	-1.50776054511871
89.4500000000000	-1.50953650208326
89.5000000000000	-1.51122693722776
89.5500000000000	-1.51282367983938
89.6000000000000	-1.51431952526407
89.6500000000000	-1.51570823802550
89.7000000000000	-1.51698456892945
89.7500000000000	-1.51814414195616
89.8000000000000	-1.51918346709192
89.8500000000000	-1.52009985433308
89.9000000000000	-1.52089149395362
89.9500000000000	-1.52155744250693
90	-1.52209771695795
90.0500000000000	-1.52244234373275
90.1000000000000	-1.52181680263845
90.1500000000000	-1.51870532517648
90.2000000000000	-1.51171644807237
90.2500000000000	-1.49975355820114
90.3000000000000	-1.48187046561994
90.3500000000000	-1.45723035647510
90.4000000000000	-1.42514832728353
90.4500000000000	-1.38514452200478
90.5000000000000	-1.33694869607287
90.5500000000000	-1.28053211224154
90.6000000000000	-1.21609304584175
90.6500000000000	-1.14402401964305
90.7000000000000	-1.06484543138517
90.7500000000000	-0.979134136917531
90.8000000000000	-0.887441004560242
90.8500000000000	-0.790255538221192
90.9000000000000	-0.687999037527477
90.9500000000000	-0.581023489239243
91	-0.469647516607482
91.0500000000000	-0.354183818752202
91.1000000000000	-0.234995354774413
91.1500000000000	-0.112524182577255
91.2000000000000	0.0126732887701796
91.2500000000000	0.139921469136887
91.3000000000000	0.268421108040617
91.3500000000000	0.397268639341876
91.4000000000000	0.525651154979462
91.4500000000000	0.652921911166943
91.5000000000000	0.778692697789069
91.5500000000000	0.902841153779654
91.6000000000000	1.02533786495292
91.6500000000000	1.14621373465382
91.7000000000000	1.26561315970687
91.7500000000000	1.38378552970157
91.8000000000000	1.50097032085135
91.8500000000000	1.61732770814526
91.9000000000000	1.73285790654844
91.9500000000000	1.84736229692235
92	1.96039917976259
92.0500000000000	2.07130808510358
92.1000000000000	2.17934175304117
92.1500000000000	2.28373151907363
92.2000000000000	2.38385480871014
92.2500000000000	2.47927722917279
92.3000000000000	2.56963475252088
92.3500000000000	2.65461791868758
92.4000000000000	2.73404119132964
92.4500000000000	2.80785815632098
92.5000000000000	2.87612459300704
92.5500000000000	2.93896707699019
92.6000000000000	2.99655739950192
92.6500000000000	3.04908579836011
92.7000000000000	3.09672858111697
92.7500000000000	3.13963854322179
92.8000000000000	3.17795189318642
92.8500000000000	3.21179671880306
92.9000000000000	3.24130729497730
92.9500000000000	3.26663206912824
93	3.28793692108934
93.0500000000000	3.30539370830047
93.1000000000000	3.31906458705928
93.1500000000000	3.32888197593828
93.2000000000000	3.33473672627603
93.2500000000000	3.33650147788535
93.3000000000000	3.33402329104750
93.3500000000000	3.32711916909082
93.4000000000000	3.31557559235623
93.4500000000000	3.29915771998851
93.5000000000000	3.27763688255136
93.5500000000000	3.25081401154570
93.6000000000000	3.21859375984580
93.6500000000000	3.18100373599648
93.7000000000000	3.13818004217368
93.7500000000000	3.09035445478185
93.8000000000000	3.03783841536078
93.8500000000000	2.98101369381302
93.9000000000000	2.92031993657954
93.9500000000000	2.85624580065615
94	2.78931622845546
94.0500000000000	2.72007307474005
94.1000000000000	2.64905737530337
94.1500000000000	2.57680355341692
94.2000000000000	2.50382556479731
94.2500000000000	2.43061230282545
94.3000000000000	2.35762389639876
94.3500000000000	2.28529368196761
94.4000000000000	2.21402705367446
94.4500000000000	2.14420419541059
94.5000000000000	2.07617817707213
94.5500000000000	2.01027483166846
94.6000000000000	1.94678746079925
94.6500000000000	1.88597972625996
94.7000000000000	1.82808101399596
94.7500000000000	1.77328548365210
94.8000000000000	1.72174864379357
94.8500000000000	1.67358752945951
94.9000000000000	1.62888070153877
94.9500000000000	1.58767200560987
95	1.54997177278923
95.0500000000000	1.51575950443923
95.1000000000000	1.48498607422537
95.1500000000000	1.45757619064181
95.2000000000000	1.43343133022749
95.2500000000000	1.41243267175413
95.3000000000000	1.39444457658507
95.3500000000000	1.37931668259984
95.4000000000000	1.36688634201183
95.4500000000000	1.35698310871575
95.5000000000000	1.34943164723603
95.5500000000000	1.34405445303073
95.6000000000000	1.34067470205499
95.6500000000000	1.33911732497240
95.7000000000000	1.33921062721049
95.7500000000000	1.34078656429552
95.8000000000000	1.34368185563953
95.8500000000000	1.34773796047239
95.9000000000000	1.35280213694613
95.9500000000000	1.35872749272784
96	1.36537412328091
96.0500000000000	1.37260920645771
96.1000000000000	1.38030801360552
96.1500000000000	1.38835389430549
96.2000000000000	1.39663898284718
96.2500000000000	1.40506397558586
96.3000000000000	1.41353846860731
96.3500000000000	1.42198051488019
96.4000000000000	1.43031669123032
96.4500000000000	1.43848155226208
96.5000000000000	1.44641758280443
96.5500000000000	1.45407466466467
96.6000000000000	1.46140998247268
96.6500000000000	1.46838751651755
96.7000000000000	1.47497792632436
96.7500000000000	1.48115808309267
96.8000000000000	1.48691089107636
96.8500000000000	1.49222483550198
96.9000000000000	1.49709370247992
96.9500000000000	1.50151612216644
97	1.50549515766140
97.0500000000000	1.50903784923216
97.1000000000000	1.51215473621644
97.1500000000000	1.51485939871801
97.2000000000000	1.51716793507294
97.2500000000000	1.51909856507456
97.3000000000000	1.52067115960556
97.3500000000000	1.52190693265094
97.4000000000000	1.52282798493623
97.4500000000000	1.52345703245988
97.5000000000000	1.52381702967071
97.5500000000000	1.52384844785279
97.6000000000000	1.52267104154037
97.6500000000000	1.51854868394424
97.7000000000000	1.50991382774587
97.7500000000000	1.49557620705993
97.8000000000000	1.47450288291830
97.8500000000000	1.44577695105874
97.9000000000000	1.40867806635141
97.9500000000000	1.36272403579168
98	1.30769183406127
98.0500000000000	1.24362406942694
98.1000000000000	1.17082656975549
98.1500000000000	1.08984540797106
98.2000000000000	1.00141109010253
98.2500000000000	0.906368093171879
98.3000000000000	0.805628552038453
98.3500000000000	0.700115855853265
98.4000000000000	0.590712742041587
98.4500000000000	0.478261033358823
98.5000000000000	0.363540862656681
98.5500000000000	0.247275586951637
98.6000000000000	0.130145479974475
98.6500000000000	0.0128021836408314
98.7000000000000	-0.104135026601903
98.7500000000000	-0.220076531857019
98.8000000000000	-0.334468037266674
98.8500000000000	-0.446795637048113
98.9000000000000	-0.556588439634314
98.9500000000000	-0.663416382455414
99	-0.766894767423573
99.0500000000000	-0.866683157098161
99.1000000000000	-0.962488338869595
99.1500000000000	-1.05405862246030
99.2000000000000	-1.14118120030217
99.2500000000000	-1.22367925696891
99.3000000000000	-1.30141188040283
99.3500000000000	-1.37427204020578
99.4000000000000	-1.44218699416583
99.4500000000000	-1.50511680459893
99.5000000000000	-1.56305386576749
99.5500000000000	-1.61602057726144
99.6000000000000	-1.66406759569073
99.6500000000000	-1.70727122972192
99.7000000000000	-1.74573143078086
99.7500000000000	-1.77956899996983
99.8000000000000	-1.80892356649917
99.8500000000000	-1.83395176459331
99.9000000000000	-1.85482525487862
99.9500000000000	-1.87172856766723
100	-1.88485680136220
100.050000000000	-1.89441394312820
100.100000000000	-1.90061079833932
100.150000000000	-1.90366332773410
100.200000000000	-1.90378879115180
100.250000000000	-1.90120428158516
100.300000000000	-1.89612665284894
100.350000000000	-1.88877416473231
100.400000000000	-1.87936433241788
100.450000000000	-1.86811124264865
100.500000000000	-1.85522450151898
100.550000000000	-1.84090925800085
100.600000000000	-1.82536539512726
100.650000000000	-1.80878789128076
100.700000000000	-1.79136611698597
100.750000000000	-1.77328396302345
100.800000000000	-1.75471847153754
100.850000000000	-1.73583947844140
100.900000000000	-1.71680803064104
100.950000000000	-1.69777602723369
101	-1.67888489745024
101.050000000000	-1.66026557847749
101.100000000000	-1.64203726957760
101.150000000000	-1.62430755101686
101.200000000000	-1.60717073940387
101.250000000000	-1.59070803046773
101.300000000000	-1.57498583194144
101.350000000000	-1.56005599078103
101.400000000000	-1.54595500810847
101.450000000000	-1.53270472831256
101.500000000000	-1.52031365417696
101.550000000000	-1.50877841598155
101.600000000000	-1.49808680693201
101.650000000000	-1.48821970294882
101.700000000000	-1.47915370880669
101.750000000000	-1.47086292771325
101.800000000000	-1.46332161902935
101.850000000000	-1.45650548062994
101.900000000000	-1.45039218377375
101.950000000000	-1.44496149589464
102	-1.44019467743753
102.050000000000	-1.43607395667585
102.100000000000	-1.43258174993199
102.150000000000	-1.42969999926337
102.200000000000	-1.42740947890382
102.250000000000	-1.42568936452575
102.300000000000	-1.42451694208540
102.350000000000	-1.42386761530827
102.400000000000	-1.42371505534063
102.450000000000	-1.42403150951113
102.500000000000	-1.42478815032256
102.550000000000	-1.42595539714715
102.600000000000	-1.42750316359532
102.650000000000	-1.42940099958085
102.700000000000	-1.43161817820649
102.750000000000	-1.43412371859691
102.800000000000	-1.43688640138350
102.850000000000	-1.43987477260139
102.900000000000	-1.44305721442579
102.950000000000	-1.44640199315762
103	-1.44987743212638
103.050000000000	-1.45345199952624
103.100000000000	-1.45709457044115
103.150000000000	-1.46077454189227
103.200000000000	-1.46446221743854
103.250000000000	-1.46812893106193
103.300000000000	-1.47174739002909
103.350000000000	-1.47529176373519
103.400000000000	-1.47873801890629
103.450000000000	-1.48206397592007
103.500000000000	-1.48524961643678
103.550000000000	-1.48827709035457
103.600000000000	-1.49113095435627
103.650000000000	-1.49379812204901
103.700000000000	-1.49626802042784
103.750000000000	-1.49853249650373
103.800000000000	-1.50058589487065
103.850000000000	-1.50242492253620
103.900000000000	-1.50404865935488
103.950000000000	-1.50545840752348
104	-1.50665761629320
104.050000000000	-1.50765170775896
104.100000000000	-1.50844794320665
104.150000000000	-1.50905523511203
104.200000000000	-1.50948397372887
104.250000000000	-1.50974584846992
104.300000000000	-1.50985364025776
104.350000000000	-1.50982105998003
104.400000000000	-1.50966251398675
104.450000000000	-1.50939294054180
104.500000000000	-1.50902750814111
104.550000000000	-1.50858145437260
104.600000000000	-1.50806971531622
104.650000000000	-1.50750676722739
104.700000000000	-1.50690622789110
104.750000000000	-1.50628072708898
104.800000000000	-1.50564157938982
104.850000000000	-1.50499872294193
104.900000000000	-1.50436058042630
104.950000000000	-1.50373410298214
105	-1.50312487504094
105.050000000000	-1.50245812305641
105.100000000000	-1.50087012124958
105.150000000000	-1.49666800156316
105.200000000000	-1.48831566626199
105.250000000000	-1.47463665751511
105.300000000000	-1.45461850380355
105.350000000000	-1.42736015745374
105.400000000000	-1.39214689067592
105.450000000000	-1.34849673099329
105.500000000000	-1.29617549492165
105.550000000000	-1.23521552663232
105.600000000000	-1.16590490068038
105.650000000000	-1.08876496467947
105.700000000000	-1.00448967506304
105.750000000000	-0.913882050366057
105.800000000000	-0.817802996232301
105.850000000000	-0.717119235038839
105.900000000000	-0.612666765709736
105.950000000000	-0.505250176265854
106	-0.395624181414707
106.050000000000	-0.284502681591414
106.100000000000	-0.172570487582871
106.150000000000	-0.0604939204067331
106.200000000000	0.0510870075287909
106.250000000000	0.161559357304113
106.300000000000	0.270348613328667
106.350000000000	0.376925686702598
106.400000000000	0.480809972322901
106.450000000000	0.581569870607532
106.500000000000	0.678828450555728
106.550000000000	0.772262643122704
106.600000000000	0.861604920045511
106.650000000000	0.946635444571799
106.700000000000	1.02718032089184
106.750000000000	1.10310791989309
106.800000000000	1.17432774736346
106.850000000000	1.24078777504537
106.900000000000	1.30247340860059
106.950000000000	1.35940492711711
107	1.41163511046016
107.050000000000	1.45924586140422
107.100000000000	1.50234468615150
107.150000000000	1.54106140245375
107.200000000000	1.57554461739966
107.250000000000	1.60595892642095
107.300000000000	1.63248196831592
107.350000000000	1.65530202802596
107.400000000000	1.67461498095517
107.450000000000	1.69062244427032
107.500000000000	1.70352956680457
107.550000000000	1.71354545660786
107.600000000000	1.72088075869771
107.650000000000	1.72574474757550
107.700000000000	1.72834329301751
107.750000000000	1.72887751814728
107.800000000000	1.72754205028519
107.850000000000	1.72452487343577
107.900000000000	1.72000628525972
107.950000000000	1.71415896865448
108	1.70714779982680
108.050000000000	1.69913059784786
108.100000000000	1.69025818956390
108.150000000000	1.68067509192301
108.200000000000	1.67051917066005
108.250000000000	1.65992185732031
108.300000000000	1.64900736396923
108.350000000000	1.63789260817427
108.400000000000	1.62668632357906
108.450000000000	1.61548908686598
108.500000000000	1.60439264830755
108.550000000000	1.59348016828943
108.600000000000	1.58282570893981
108.650000000000	1.57249457394333
108.700000000000	1.56254286297774
108.750000000000	1.55301787128367
108.800000000000	1.54395779510917
108.850000000000	1.53539219399441
108.900000000000	1.52734218819827
108.950000000000	1.51982110103683
109	1.51283528810406
109.050000000000	1.50638496643865
109.100000000000	1.50046542162130
109.150000000000	1.49506789602594
109.200000000000	1.49018075362735
109.250000000000	1.48579024010456
109.300000000000	1.48188122145342
109.350000000000	1.47843765231445
109.400000000000	1.47544284410150
109.450000000000	1.47287956185660
109.500000000000	1.47073000543739
109.550000000000	1.46897577714249
109.600000000000	1.46759778617553
109.650000000000	1.46657616183039
109.700000000000	1.46589021818696
109.750000000000	1.46551845475836
109.800000000000	1.46543868806312
109.850000000000	1.46562817193799
109.900000000000	1.46606386126722
109.950000000000	1.46672257765095
110	1.46758131796296
110.050000000000	1.46861740519228
110.100000000000	1.46980874731493
110.150000000000	1.47113392110122
110.200000000000	1.47257236172432
110.250000000000	1.47410438564610
110.300000000000	1.47571130594172
110.350000000000	1.47737541505210
110.400000000000	1.47908005104906
110.450000000000	1.48080955662447
110.500000000000	1.48254932256465
110.550000000000	1.48428573709205
110.600000000000	1.48600622631627
110.650000000000	1.48769920418842
110.700000000000	1.48935411515487
110.750000000000	1.49096138887515
110.800000000000	1.49251248461025
110.850000000000	1.49399985017826
110.900000000000	1.49541696064164
110.950000000000	1.49675827535924
111	1.49801926109991
111.050000000000	1.49919634131521
111.100000000000	1.50028689710012
111.150000000000	1.50128920716975
111.200000000000	1.50220242480787
111.250000000000	1.50302650732853
111.300000000000	1.50376217595643
111.350000000000	1.50441084671198
111.400000000000	1.50497456910486
111.450000000000	1.50545595897714
111.500000000000	1.50585812860527
111.550000000000	1.50618462055117
111.600000000000	1.50643932995911
111.650000000000	1.50662644846387
111.700000000000	1.50675038935760
111.750000000000	1.50681573934322
111.800000000000	1.50682718371139
111.850000000000	1.50678946701425
111.900000000000	1.50670732045756
111.950000000000	1.50658543037165
112	1.50642837677113
112.050000000000	1.50624061254234
112.100000000000	1.50602641362023
112.150000000000	1.50578986904013
112.200000000000	1.50553484704294
112.250000000000	1.50526499459513
112.300000000000	1.50498371666487
112.350000000000	1.50469418387585
112.400000000000	1.50439932289034
112.450000000000	1.50410182934230
112.500000000000	1.50380416443122
112.550000000000	1.50343015902019
112.600000000000	1.50212250801515
112.650000000000	1.49820238793155
112.700000000000	1.49014659684579
112.750000000000	1.47678849141825
112.800000000000	1.45712948866596
112.850000000000	1.43028704891463
112.900000000000	1.39556620326809
112.950000000000	1.35250535030829
113	1.30088955029734
113.050000000000	1.24077160172265
113.100000000000	1.17246146463721
113.150000000000	1.09650126604659
113.200000000000	1.01359931009194
113.250000000000	0.924569834498257
113.300000000000	0.830277697465493
113.350000000000	0.731581471327304
113.400000000000	0.629304337295124
113.450000000000	0.524226699991953
113.500000000000	0.417069184774402
113.550000000000	0.308506490018464
113.600000000000	0.199180818934411
113.650000000000	0.0897108065243608
113.700000000000	-0.0193134371413205
113.750000000000	-0.127329306397728
113.800000000000	-0.233810297258703
113.850000000000	-0.338272229834501
113.900000000000	-0.440279034605208
113.950000000000	-0.539439699825266
114	-0.635412460053004
114.050000000000	-0.727903335209468
114.100000000000	-0.816667295800866
114.150000000000	-0.901503785218913
114.200000000000	-0.982251967977320
114.250000000000	-1.05878675928930
114.300000000000	-1.13101692245360
114.350000000000	-1.19888224774524
114.400000000000	-1.26235218409764
114.450000000000	-1.32142380904946
114.500000000000	-1.37612020396121
114.550000000000	-1.42648801767144
114.600000000000	-1.47259531289941
114.650000000000	-1.51452896751450
114.700000000000	-1.55239261473480
114.750000000000	-1.58630476659224
114.800000000000	-1.61639726356246
114.850000000000	-1.64281379152382
114.900000000000	-1.66570829985901
114.950000000000	-1.68524355966034
115	-1.70158954810980
115.050000000000	-1.71492254445934
115.100000000000	-1.72542510713964
115.150000000000	-1.73328389581255
115.200000000000	-1.73868485254389
115.250000000000	-1.74181340464081
115.300000000000	-1.74285304519229
115.350000000000	-1.74198419000419
115.400000000000	-1.73938284782144
115.450000000000	-1.73522029896782
115.500000000000	-1.72966259291203
115.550000000000	-1.72287091657643
115.600000000000	-1.71500143798401
115.650000000000	-1.70620583765922
115.700000000000	-1.69663080496260
115.750000000000	-1.68641811410988
115.800000000000	-1.67570357100888
115.850000000000	-1.66461676681960
115.900000000000	-1.65327988535701
115.950000000000	-1.64180747020158
116	-1.63030543518657
116.050000000000	-1.61887114057753
116.100000000000	-1.60759270462118
116.150000000000	-1.59654929671933
116.200000000000	-1.58581059609181
116.250000000000	-1.57543717014369
116.300000000000	-1.56548007579726
116.350000000000	-1.55598129864934
116.400000000000	-1.54697364071086
116.450000000000	-1.53848127874978
116.500000000000	-1.53052020923720
116.550000000000	-1.52309898933617
116.600000000000	-1.51621972088145
116.650000000000	-1.50987893087047
116.700000000000	-1.50406879338361
116.750000000000	-1.49877799692239
116.800000000000	-1.49399281252959
116.850000000000	-1.48969775836784
116.900000000000	-1.48587621006398
116.950000000000	-1.48251076283884
117	-1.47958340577341
117.050000000000	-1.47707558620880
117.100000000000	-1.47496822320830
117.150000000000	-1.47324167663042
117.200000000000	-1.47187569410221
117.250000000000	-1.47084935228947
117.300000000000	-1.47014109281141
117.350000000000	-1.46972876015461
117.400000000000	-1.46958978143297
117.450000000000	-1.46970129601602
117.500000000000	-1.47004042964408
117.550000000000	-1.47058444162916
117.600000000000	-1.47131100739486
117.650000000000	-1.47219833777287
117.700000000000	-1.47322540708369
117.750000000000	-1.47437200727017
117.800000000000	-1.47561891791040
117.850000000000	-1.47694791245691
117.900000000000	-1.47834186275242
117.950000000000	-1.47978471132713
118	-1.48126152866082
118.050000000000	-1.48275846292709
118.100000000000	-1.48426276176309
118.150000000000	-1.48576270857631
118.200000000000	-1.48724762896969
118.250000000000	-1.48870782460992
118.300000000000	-1.49013457708525
118.350000000000	-1.49152008671938
118.400000000000	-1.49285748000469
118.450000000000	-1.49414075641051
118.500000000000	-1.49536479684393
118.550000000000	-1.49652531534330
118.600000000000	-1.49761886097180
118.650000000000	-1.49864276904880
118.700000000000	-1.49959514903044
118.750000000000	-1.50047483156860
118.800000000000	-1.50128133886458
118.850000000000	-1.50201482513697
118.900000000000	-1.50267603052868
118.950000000000	-1.50326622470565
119	-1.50378714832821
119.050000000000	-1.50424095647922
119.100000000000	-1.50463015668980
119.150000000000	-1.50495755662562
119.200000000000	-1.50522619954798
119.250000000000	-1.50543932211850
119.300000000000	-1.50560029593637
119.350000000000	-1.50571259299427
119.400000000000	-1.50577973090729
119.450000000000	-1.50580524579140
119.500000000000	-1.50579264743463
119.550000000000	-1.50574540239773
119.600000000000	-1.50566689939230
119.650000000000	-1.50556043944494
119.700000000000	-1.50542921138531
119.750000000000	-1.50527628941552
119.800000000000	-1.50510461531577
119.850000000000	-1.50491699991353
119.900000000000	-1.50471611034280
119.950000000000	-1.50450447417132
120	-1.50428446919935

==> 2023TCST_accepted - Kalman Controller Calibration/data_CarSim/fsf_theta.txt <==
0	0	0	0
0.100000000000000	-0.00126310052393428	0	0
0.200000000000000	-0.00326058223946347	-0.00969096387605021	0.00239367899474941
0.300000000000000	-0.00561512091445573	-0.0213251025425975	-0.0147527952314198
0.400000000000000	-0.00915810283791922	-0.0352540968840122	-0.0445909658262834
0.500000000000000	-0.0133865193644181	-0.0518168813681629	-0.0845447864050097
0.600000000000000	-0.0180029789828209	-0.0708954616541305	-0.132352528159552
0.700000000000000	-0.0224910734393789	-0.0918027688644782	-0.183753282868251
0.800000000000000	-0.0281456568079013	-0.113720109571547	-0.236068745808493
0.900000000000000	-0.0343744583088644	-0.136532556536363	-0.291471941773482
1	-0.0403824660001095	-0.160424225783129	-0.348629748832234
1.10000000000000	-0.0461420856346378	-0.183972355992191	-0.406283423130125
1.20000000000000	-0.0520984313801996	-0.201614138827528	-0.460831107891594
1.30000000000000	-0.0578990811898147	-0.220590869074296	-0.518486753436663
1.40000000000000	-0.0640519207019397	-0.235956462142675	-0.571829095777473
1.50000000000000	-0.0703838336283973	-0.249980401576931	-0.625200177251340
1.60000000000000	-0.0769268806602570	-0.263879087332572	-0.678500158838644
1.70000000000000	-0.0837019343021506	-0.278235559871104	-0.731520787707671
1.80000000000000	-0.0907156055790552	-0.292746540080546	-0.783903236006708
1.90000000000000	-0.0978802992995465	-0.307334228645532	-0.835463940079765
2	-0.105080857672864	-0.321992209067923	-0.886174949037784
2.10000000000000	-0.112235810857201	-0.336617570020841	-0.936078024243958
2.20000000000000	-0.119291602280223	-0.351111229633652	-0.985256734264933
2.30000000000000	-0.126205073596824	-0.365439028336951	-1.03372622483469
2.40000000000000	-0.132942750778929	-0.379583166170323	-1.08136939458258
2.50000000000000	-0.139478999861147	-0.393521565085374	-1.12801061357724
2.60000000000000	-0.145793428034594	-0.407218248001528	-1.17347935906299
2.70000000000000	-0.151872190442746	-0.420612627998964	-1.21762072838960
2.80000000000000	-0.157709815307630	-0.433629028957959	-1.26030244579707
2.90000000000000	-0.163308634503263	-0.446198988866297	-1.30142950402637
3	-0.168676876078659	-0.458276054260166	-1.34095200412736
3.10000000000000	-0.173826933623215	-0.469838424355963	-1.37886317330868
3.20000000000000	-0.178774295358602	-0.480884870767539	-1.41519258573546
3.30000000000000	-0.183537036735803	-0.491429127602165	-1.44999872658119
3.40000000000000	-0.188135664069855	-0.501495154245941	-1.48336253658825
3.50000000000000	-0.192593141733746	-0.511113793146699	-1.51538217951784
3.60000000000000	-0.196934979168722	-0.520320600797502	-1.54616887452156
3.70000000000000	-0.201189284830468	-0.529154441294875	-1.57584364869768
3.80000000000000	-0.205386725423022	-0.537656450555078	-1.60453497152598
3.90000000000000	-0.209560360253111	-0.545869071993643	-1.63237734108793
4	-0.213745352452607	-0.553834973329633	-1.65951096484204
4.10000000000000	-0.217978598151863	-0.561595753360868	-1.68608269560779
4.20000000000000	-0.222298340682256	-0.569190481956728	-1.71224835325669
4.30000000000000	-0.226743845607752	-0.576654255118116	-1.73817645029216
4.40000000000000	-0.231355206247804	-0.584017075159518	-1.76405311745451
4.50000000000000	-0.236173321928745	-0.591303499527443	-1.79008765573877
4.60000000000000	-0.241240037064904	-0.598533629649979	-1.81651754928220
4.70000000000000	-0.246598333008624	-0.605726079827286	-1.84361092111082
4.80000000000000	-0.252292303609390	-0.612903420924089	-1.87166346583686
4.90000000000000	-0.258366423984832	-0.620099959141185	-1.90098646533488
5	-0.264863468729526	-0.627370344829130	-1.93188373162834
5.10000000000000	-0.271820658549931	-0.634795726986424	-1.96461924941219
5.20000000000000	-0.279264491414877	-0.642483475471348	-1.99938289032263
5.30000000000000	-0.287205757067163	-0.650558853869156	-2.03626432223876
5.40000000000000	-0.295636142482034	-0.659151456911303	-2.07524111733426
5.50000000000000	-0.304526511304246	-0.668381009397562	-2.11617973437266
5.60000000000000	-0.313826131199066	-0.678344727633145	-2.15884489110634
5.70000000000000	-0.323462570101237	-0.689105980072772	-2.20291452651044
5.80000000000000	-0.333342704651703	-0.700684150145987	-2.24799963799931
5.90000000000000	-0.343355526283118	-0.713047074134894	-2.29366831283486
6	-0.353377189723858	-0.726108262393639	-2.33947185781910
6.10000000000000	-0.363278256812830	-0.739730585844240	-2.38496972356156
6.20000000000000	-0.372932542416363	-0.753736598728210	-2.42975005741465
6.30000000000000	-0.382226564068285	-0.767924036848423	-2.47344426229069
6.40000000000000	-0.391068434341243	-0.782084069737570	-2.51573594648114
6.50000000000000	-0.399395124722222	-0.796019780575503	-2.55636605540026
6.60000000000000	-0.407177280441003	-0.809562771577339	-2.59513630025191
6.70000000000000	-0.414421111726731	-0.822586320012969	-2.63191246531933
6.80000000000000	-0.421167257002822	-0.835013987683972	-2.66662822274887
6.90000000000000	-0.427486864096345	-0.846823065875277	-2.69928908254939
7	-0.433475445510700	-0.858042799074817	-2.72997533739082
7.10000000000000	-0.439245304377228	-0.868747966216167	-2.75884253899644
7.20000000000000	-0.444917418184603	-0.879048991299713	-2.78611823424878
7.30000000000000	-0.450613605572932	-0.889080123898623	-2.81209432643076
7.40000000000000	-0.456449535739844	-0.898987263603760	-2.83711521323161
7.50000000000000	-0.462528820202520	-0.908916670059430	-2.86156253945350
7.60000000000000	-0.468779669688206	-0.918584690362219	-2.88618221713851
7.70000000000000	-0.471626539595060	-0.927684960080125	-2.90747736520415
7.80000000000000	-0.471433635835325	-0.934347526502915	-2.92574829754171
7.90000000000000	-0.469166198151197	-0.937804489491516	-2.94136760358498
8	-0.465204133588143	-0.938271604808914	-2.95369241220007
8.10000000000000	-0.459857897365991	-0.936126359663145	-2.96154375971335
8.20000000000000	-0.453522374636905	-0.931678387821725	-2.96374145733054
8.30000000000000	-0.446416459732070	-0.925261152362198	-2.95923973396647
8.40000000000000	-0.438665608404515	-0.917160380079089	-2.94736314142011
8.50000000000000	-0.430435646057513	-0.907633285419219	-2.92813654594896
8.60000000000000	-0.422123043433267	-0.896957952931500	-2.90277453931454
8.70000000000000	-0.414480833658450	-0.885521301445818	-2.87421971612558
8.80000000000000	-0.408609825891611	-0.873882322565213	-2.84763450432164
8.90000000000000	-0.405901562704238	-0.862665015359944	-2.83052499538180
9	-0.408058501147259	-0.852095212986022	-2.83163508650018
9.10000000000000	-0.416898310628486	-0.840833944434816	-2.85920554628267
9.20000000000000	-0.432891258740302	-0.822684625973188	-2.92101256910124
9.30000000000000	-0.447246025067364	-0.785149659018050	-3.02242752988448
9.40000000000000	-0.444132014747925	-0.752707497146048	-3.07297366866553
9.50000000000000	-0.427390793217935	-0.748937537981522	-3.09363027442623
9.60000000000000	-0.409333119360663	-0.748675949475055	-3.11379110648774
9.70000000000000	-0.394707678738630	-0.747201978106780	-3.13600327379809
9.80000000000000	-0.379175916420262	-0.751225203275336	-3.16072087019356
9.90000000000000	-0.367765054827500	-0.755304437876936	-3.19020864134129
10	-0.357837437517266	-0.768614604239056	-3.22547129956983
10.1000000000000	-0.354884707059797	-0.790649219925765	-3.26555105319419
10.2000000000000	-0.360339592907785	-0.824842962769418	-3.30836671812064
10.3000000000000	-0.373993982450543	-0.862221233054914	-3.35284628181815
10.4000000000000	-0.394364539567743	-0.888606172337982	-3.40197826681794
10.5000000000000	-0.417005054155814	-0.901750179894584	-3.45441595020327
10.6000000000000	-0.435471977793046	-0.910766590341698	-3.49858599112505
10.7000000000000	-0.448693539889430	-0.916141350027290	-3.53236755198533
10.8000000000000	-0.455946247755889	-0.916673713940022	-3.55764772483163
10.9000000000000	-0.456816241056302	-0.915204645229563	-3.57868071640899
11	-0.456239610078873	-0.925785779213866	-3.60319292834618
11.1000000000000	-0.457737587406949	-0.940441355985108	-3.63377419010897
11.2000000000000	-0.460588443973110	-0.948353866608306	-3.67403226409988
11.3000000000000	-0.464318480552011	-0.946878514524907	-3.72850776692229
11.4000000000000	-0.471109731539120	-0.937912642863859	-3.80770856745582
11.5000000000000	-0.488206216694369	-0.932645701713257	-3.92431662461637
11.6000000000000	-0.518390581151511	-0.950818935688251	-4.06373872932810
11.7000000000000	-0.554702665335689	-0.984353275546431	-4.19178868512897
11.8000000000000	-0.590824046131383	-1.02445488471396	-4.30150266619451
11.9000000000000	-0.624262233481402	-1.06682374402635	-4.39381411267261
12	-0.654613696035755	-1.10915655913850	-4.47086983992970
12.1000000000000	-0.681934859595029	-1.15009544013640	-4.53468189013198
12.2000000000000	-0.706389531686776	-1.18886733164821	-4.58697477900442
12.3000000000000	-0.728176055853702	-1.22507568540527	-4.62922250058962
12.4000000000000	-0.747499008795371	-1.25856354270183	-4.66270182141104
12.5000000000000	-0.764556861155843	-1.28932479840766	-4.68853363631100
12.6000000000000	-0.779537898263569	-1.31744721180482	-4.70771089425654
12.7000000000000	-0.792620317767662	-1.34307505220653	-4.72111722489938
12.8000000000000	-0.803973902636181	-1.36638310778702	-4.72954051947016
12.9000000000000	-0.813761661832389	-1.38755690900156	-4.73368458471372
13	-0.822140627353562	-1.40677654046695	-4.73418062335674
13.1000000000000	-0.829261604010660	-1.42420327216191	-4.73159910154643
13.2000000000000	-0.835268079769588	-1.43996935345530	-4.72646173533131
13.3000000000000	-0.840294717614063	-1.45417177244369	-4.71925279940826
13.4000000000000	-0.844465822035504	-1.46687049407704	-4.71042874045743
13.5000000000000	-0.847893841596900	-1.47809071939460	-4.70042524682613
13.6000000000000	-0.850677949115441	-1.48782835891243	-4.68966054256930
13.7000000000000	-0.852902818046060	-1.49605770371006	-4.67853328710215
13.8000000000000	-0.854637819195941	-1.50274030967595	-4.66741345275093
13.9000000000000	-0.855937080022823	-1.50783468856021	-4.65662518857476
14	-0.856840982378001	-1.51130723294998	-4.64642251045227
14.1000000000000	-0.857379403415422	-1.51314509673049	-4.63696210495515
14.2000000000000	-0.857576509849035	-1.51337093568399	-4.62828152211812
14.3000000000000	-0.857456240043716	-1.51205734796279	-4.62029326741949
14.4000000000000	-0.857047174377617	-1.50933670414793	-4.61280302910129
14.5000000000000	-0.856385721946336	-1.50540184806990	-4.60555255875935
14.6000000000000	-0.855517215360624	-1.50049590773059	-4.59827768151753
14.7000000000000	-0.854495038664183	-1.49489382374220	-4.59076513496654
14.8000000000000	-0.853378009286127	-1.48888124064344	-4.58289222944851
14.9000000000000	-0.852226147486362	-1.48273628737342	-4.57463977401004
15	-0.851095175583919	-1.47671729813560	-4.56607705038525
15.1000000000000	-0.850053592859316	-1.47047800370410	-4.55755752207574
15.2000000000000	-0.840598660841700	-1.46095995316964	-4.53833619619908
15.3000000000000	-0.829479428325734	-1.44907891336325	-4.51227249150598
15.4000000000000	-0.818484586390777	-1.43514507968989	-4.48312448954917
15.5000000000000	-0.808411738041635	-1.41969070010155	-4.45306663532070
15.6000000000000	-0.799482553596125	-1.40316996101464	-4.42310186019367
15.7000000000000	-0.791735445273989	-1.38584619232329	-4.39396686998222
15.8000000000000	-0.785241617875033	-1.36791545396121	-4.36672997585392
15.9000000000000	-0.780150792669049	-1.34966753849788	-4.34284524734766
16	-0.776635818530223	-1.33155250939363	-4.32383952454568
16.1000000000000	-0.774811753310014	-1.31413590395395	-4.31090017347144
16.2000000000000	-0.774670725076570	-1.29798185137566	-4.30458794874441
16.3000000000000	-0.776054590182179	-1.28351853090566	-4.30480221530885
16.4000000000000	-0.778657027019666	-1.27093359409616	-4.31094851073255
16.5000000000000	-0.782051010259521	-1.26013289334004	-4.32217458354548
16.6000000000000	-0.785738913161573	-1.25077665602524	-4.33756386613431
16.7000000000000	-0.789213860105859	-1.24239252320858	-4.35621428182528
16.8000000000000	-0.792020548794236	-1.23453887533379	-4.37718567277563
16.9000000000000	-0.793817321804977	-1.22697042588732	-4.39939772059354
17	-0.794442948942160	-1.21973212508124	-4.42165197229108
17.1000000000000	-0.793964475757001	-1.21312309829381	-4.44288707438362
17.2000000000000	-0.792659815523352	-1.20755019379749	-4.46252164240781
17.3000000000000	-0.790927382739632	-1.20338552087159	-4.48057768127488
17.4000000000000	-0.789182569477020	-1.20091701160733	-4.49750061070099
17.5000000000000	-0.787793583365769	-1.20036464237777	-4.51388181250359
17.6000000000000	-0.787052939345829	-1.20190619559892	-4.53025396338946
17.7000000000000	-0.785872590417447	-1.20552648708584	-4.54527850759246
17.8000000000000	-0.784185249544864	-1.21083165829378	-4.55835008592107
17.9000000000000	-0.782173537456824	-1.21739636345920	-4.56948684115126
18	-0.780096430032638	-1.22508504775421	-4.57871003479445
18.1000000000000	-0.778319135410242	-1.23409897307253	-4.58593656818767
18.2000000000000	-0.777284444390642	-1.24484774800856	-4.59111628056238
18.3000000000000	-0.777420362449876	-1.25771685596130	-4.59439681934049
18.4000000000000	-0.778991250603680	-1.27282934180129	-4.59617725539838
18.5000000000000	-0.782009872532466	-1.28995082991219	-4.59701300964490
18.6000000000000	-0.786272806112055	-1.30858404477181	-4.59746479391794
18.7000000000000	-0.791469933848138	-1.32814676995983	-4.59799332452655
18.8000000000000	-0.797283732213603	-1.34811666353305	-4.59891920206130
18.9000000000000	-0.803444699489378	-1.36810475003947	-4.60042357418345
19	-0.809750741782001	-1.38787286604224	-4.60256762467049
19.1000000000000	-0.816065901580439	-1.40731994310753	-4.60531969650590
19.2000000000000	-0.822307417761536	-1.42645538901249	-4.60858618854209
19.3000000000000	-0.828426877658512	-1.44536885694083	-4.61225117591089
19.4000000000000	-0.834370569486390	-1.46418158397744	-4.61622712915348
19.5000000000000	-0.840041581464841	-1.48288326263077	-4.62045899552290
19.6000000000000	-0.845378507325377	-1.50136616556833	-4.62487756709666
19.7000000000000	-0.850339533886866	-1.51959346071030	-4.62935893896378
19.8000000000000	-0.854909392175878	-1.53761525873549	-4.63372774703757
19.9000000000000	-0.859088768897860	-1.55549927527731	-4.63780245449137
20	-0.862881604248680	-1.57327458113913	-4.64143577239013
20.1000000000000	-0.866297175881439	-1.59089282853901	-4.64454493396493
20.2000000000000	-0.869362208158487	-1.60819556619873	-4.64713475443326
20.3000000000000	-0.872117996761469	-1.62491800160325	-4.64929658839209
20.4000000000000	-0.874607595316619	-1.64073062138485	-4.65118586353079
20.5000000000000	-0.876870876068473	-1.65527368930917	-4.65300357821011
20.6000000000000	-0.878932870124379	-1.66819634751578	-4.65497059295989
20.7000000000000	-0.880792020989330	-1.67922826852111	-4.65727796890123
20.8000000000000	-0.882439074155910	-1.68819241945752	-4.66008023293128
20.9000000000000	-0.883864417096829	-1.69500702414072	-4.66349933218238
21	-0.885066228939441	-1.69969396149213	-4.66762483475477
21.1000000000000	-0.886064507932042	-1.70239758861806	-4.67250502720346
21.2000000000000	-0.886885509006880	-1.70329852939249	-4.67817904769499
21.3000000000000	-0.887531121823294	-1.70254637466295	-4.68469545436358
21.4000000000000	-0.887979189693369	-1.70023009427042	-4.69211796765517
21.5000000000000	-0.888194994202921	-1.69636032320341	-4.70052543443149
21.6000000000000	-0.888170264026021	-1.69091785621444	-4.70997203919225
21.7000000000000	-0.887981400917527	-1.68403304157114	-4.72039068390565
21.8000000000000	-0.887714695805363	-1.67598528345124	-4.73161354838808
21.9000000000000	-0.887451979557233	-1.66714658805801	-4.74343639817683
22	-0.887277295812689	-1.65792766879884	-4.75567307786014
22.1000000000000	-0.887274996324800	-1.64872992295798	-4.76818840206086
22.2000000000000	-0.887522385949164	-1.63991052731363	-4.78090600312117
22.3000000000000	-0.888080792433765	-1.63176486010963	-4.79379442810320
22.4000000000000	-0.888987692864558	-1.62452440699032	-4.80683924873963
22.5000000000000	-0.890251697811850	-1.61836458149197	-4.82001012860515
22.6000000000000	-0.891634845531689	-1.61285970624937	-4.83345318285521
22.7000000000000	-0.882612508173361	-1.60437288497630	-4.83542176214155
22.8000000000000	-0.871652397436358	-1.59358740016093	-4.82995351093802
22.9000000000000	-0.860975699394365	-1.58079089228160	-4.82055803269111
23	-0.851244107577478	-1.56657519191212	-4.80899328679920
23.1000000000000	-0.842503601273184	-1.55136537048916	-4.79608803937753
23.2000000000000	-0.834718155927023	-1.53531261261440	-4.78277237068547
23.3000000000000	-0.827987685056165	-1.51853377607296	-4.77049626699546
23.4000000000000	-0.822541850489117	-1.50134298987531	-4.76099939119520
23.5000000000000	-0.818652906147670	-1.48430539270448	-4.75582754892991
23.6000000000000	-0.816544089827389	-1.46813180840604	-4.75594727330370
23.7000000000000	-0.816323670936584	-1.45350383357195	-4.76164371721949
23.8000000000000	-0.817930747054434	-1.44090946585856	-4.77265226120828
23.9000000000000	-0.821106990097232	-1.43054753803446	-4.78836806994048
24	-0.825425584438631	-1.42233308964827	-4.80802734575764
24.1000000000000	-0.830377127591844	-1.41599634928479	-4.83083037118424
24.2000000000000	-0.835476649205928	-1.41123181619801	-4.85600042218589
24.3000000000000	-0.840352247983327	-1.40782857904099	-4.88279460803211
24.4000000000000	-0.844790573794809	-1.40573020981859	-4.91050484939600
24.5000000000000	-0.848739727673572	-1.40502049693220	-4.93847581271953
24.6000000000000	-0.852276612723280	-1.40585818606659	-4.96613380444204
24.7000000000000	-0.855554586490865	-1.40839933036248	-4.99299988961530
24.8000000000000	-0.858747906241705	-1.41273607209292	-5.01867514549921
24.9000000000000	-0.862007857014091	-1.41886186536698	-5.04281197853841
25	-0.865433579190166	-1.42666132068508	-5.06508892347696
25.1000000000000	-0.869058101133893	-1.43592064399806	-5.08519660388134
25.2000000000000	-0.872411623546500	-1.44659683294068	-5.10306421707228
25.3000000000000	-0.875010631589008	-1.45823795334822	-5.11831389955446
25.4000000000000	-0.877039858496010	-1.47053974740109	-5.13079217270105
25.5000000000000	-0.878786217695199	-1.48347885894498	-5.14026336278533
25.6000000000000	-0.880542647560895	-1.49715843852354	-5.14641875342192
25.7000000000000	-0.882538396488401	-1.51160929190590	-5.14902539588184
25.8000000000000	-0.884898091095635	-1.52665837542313	-5.14804613563090
25.9000000000000	-0.887598971640623	-1.54193044434372	-5.14368818097286
26	-0.890487086693249	-1.55697711418133	-5.13638395282613
26.1000000000000	-0.893363740614257	-1.57142832625366	-5.12672729248887
26.2000000000000	-0.896065209374097	-1.58507655029907	-5.11540166508814
26.3000000000000	-0.898503695426303	-1.59786413735617	-5.10310583999778
26.4000000000000	-0.900654113946843	-1.60983408464014	-5.09048595288338
26.5000000000000	-0.902527345510257	-1.62109206891510	-5.07808288457866
26.6000000000000	-0.904153738091887	-1.63177983554992	-5.06629957213942
26.7000000000000	-0.905573272563895	-1.64205515918310	-5.05538898292147
26.8000000000000	-0.906827593156710	-1.65206195848801	-5.04546177930457
26.9000000000000	-0.907954476912276	-1.66191057620746	-5.03650714726550
27	-0.908985537294509	-1.67165724258326	-5.02842680733566
27.1000000000000	-0.909942632641251	-1.68127982840942	-5.02108214281826
27.2000000000000	-0.910834407845796	-1.69066271439113	-5.01434544508093
27.3000000000000	-0.911654843244969	-1.69960191822245	-5.00814100147086
27.4000000000000	-0.912384400087020	-1.70783280077123	-5.00246335353867
27.5000000000000	-0.912992722684879	-1.71507334154284	-4.99736942837541
27.6000000000000	-0.913442362056476	-1.72107198968709	-4.99295250859557
27.7000000000000	-0.913702709953771	-1.72564482120558	-4.98930597518699
27.8000000000000	-0.913752139525757	-1.72870296685597	-4.98649631317421
27.9000000000000	-0.913588236620650	-1.73024386515207	-4.98455599115052
28	-0.913224500152465	-1.73032991868710	-4.98349325434196
28.1000000000000	-0.912685494433821	-1.72906637920057	-4.98330609433809
28.2000000000000	-0.912001104023820	-1.72658625879078	-4.98399157972666
28.3000000000000	-0.911203053107942	-1.72304437439592	-4.98554613067306
28.4000000000000	-0.910324381662880	-1.71861829264247	-4.98795765474735
28.5000000000000	-0.909400505740001	-1.71351208315382	-4.99119371595710
28.6000000000000	-0.908470214977045	-1.70795824944252	-4.99519040906610
28.7000000000000	-0.907575782061206	-1.70221317203383	-4.99984609612556
28.8000000000000	-0.906761663044702	-1.69654336804201	-5.00502347274087
28.9000000000000	-0.906071578217171	-1.69120466349195	-5.01056027245533
29	-0.905544513378283	-1.68641966672117	-5.01628589762912
29.1000000000000	-0.905210637040358	-1.68235958070318	-5.02203952826416
29.2000000000000	-0.905088238948006	-1.67913438604608	-5.02768520440037
29.3000000000000	-0.905182437799828	-1.67679212999388	-5.03312082983438
29.4000000000000	-0.905485769729638	-1.67532534935222	-5.03828019853984
29.5000000000000	-0.905980056500277	-1.67468164103381	-5.04312930786562
29.6000000000000	-0.906638923069776	-1.67477603980381	-5.04765899153874
29.7000000000000	-0.907430393785821	-1.67550335069116	-5.05187614444553
29.8000000000000	-0.908319308240720	-1.67674875643699	-5.05579559392350
29.9000000000000	-0.909269600133319	-1.67839612081723	-5.05943412894542
30	-0.910246485963580	-1.68033396843236	-5.06280761010581
30.1000000000000	-0.911095025219709	-1.68193617337020	-5.06619788522069
30.2000000000000	-0.900235639945177	-1.67894941682227	-5.05776160824309
30.3000000000000	-0.887504136578351	-1.66980058448968	-5.04330726260507
30.4000000000000	-0.875137945779777	-1.65546557062387	-5.02656644629678
30.5000000000000	-0.863697867246591	-1.63765130640392	-5.00931015575256
30.6000000000000	-0.853250794915019	-1.61758623066976	-4.99244507266339
30.7000000000000	-0.843845129194000	-1.59595197135669	-4.97694610533360
30.8000000000000	-0.835658721110781	-1.57328626148907	-4.96409907428342
30.9000000000000	-0.828956132827168	-1.55027716673356	-4.95513039482027
31	-0.824013772045779	-1.52781749881136	-4.95074174304783
31.1000000000000	-0.821050859192820	-1.50688817550765	-4.95092256644604
31.2000000000000	-0.820178751652152	-1.48837607187169	-4.95513192804455
31.3000000000000	-0.821344911012144	-1.47291173541837	-4.96261305119768
31.4000000000000	-0.824295544128986	-1.46077806985847	-4.97260014699319
31.5000000000000	-0.828595761593973	-1.45190559569340	-4.98438877948827
31.6000000000000	-0.833711059608798	-1.44594605798109	-4.99736716078624
31.7000000000000	-0.839116073029661	-1.44240147912662	-5.01105221453602
31.8000000000000	-0.844388379836637	-1.44076641277290	-5.02510238028724
31.9000000000000	-0.849257785392635	-1.44062816099289	-5.03929375207969
32	-0.853607823813049	-1.44170250417019	-5.05347832050464
32.1000000000000	-0.857446851450707	-1.44381743332579	-5.06754764403799
32.2000000000000	-0.860864491230692	-1.44687015199403	-5.08141050461315
32.3000000000000	-0.863987132896070	-1.45078110223624	-5.09498240706347
32.4000000000000	-0.866941775542247	-1.45545800553414	-5.10818520127981
32.5000000000000	-0.869830508043904	-1.46077524147766	-5.12095435226314
32.6000000000000	-0.872716299391081	-1.46657024537158	-5.13324952310665
32.7000000000000	-0.875302729501533	-1.47317411993905	-5.14457496634459
32.8000000000000	-0.877060012035386	-1.48036525270685	-5.15435333030022
32.9000000000000	-0.878208037847907	-1.48802545424750	-5.16230756998907
33	-0.879053859503259	-1.49628953141030	-5.16810982397600
33.1000000000000	-0.879903026022181	-1.50538603737504	-5.17138454388060
33.2000000000000	-0.880997510257775	-1.51545277345769	-5.17183588635385
33.3000000000000	-0.882478881530377	-1.52642165170011	-5.16935661019532
33.4000000000000	-0.884347774422676	-1.53802549960931	-5.16407691645338
33.5000000000000	-0.886491004167396	-1.54990596835425	-5.15633791957248
33.6000000000000	-0.888749968792468	-1.56174151603143	-5.14662438398245
33.7000000000000	-0.890996498043296	-1.57330537538436	-5.13549479905304
33.8000000000000	-0.893155309762209	-1.58445870601641	-5.12352242417125
33.9000000000000	-0.895187088378436	-1.59513065445486	-5.11124420732278
34	-0.897072657302906	-1.60530563452248	-5.09911864061269
34.1000000000000	-0.898807366155292	-1.61500814398900	-5.08749914336759
34.2000000000000	-0.900396079581910	-1.62428945718887	-5.07662259024837
34.3000000000000	-0.901849627643604	-1.63321073122710	-5.06661291814451
34.4000000000000	-0.903179765875487	-1.64181747144985	-5.05750095334025
34.5000000000000	-0.904395940260294	-1.65012608347292	-5.04924807348293
34.6000000000000	-0.905504019540271	-1.65811419960765	-5.04177533425180
34.7000000000000	-0.906505379491084	-1.66571615410717	-5.03499404125479
34.8000000000000	-0.907394735758461	-1.67282480470423	-5.02883375596036
34.9000000000000	-0.908161632445560	-1.67930580613618	-5.02325658735543
35	-0.908793722938431	-1.68501907585136	-5.01825693838841
35.1000000000000	-0.909279498066362	-1.68984064635062	-5.01385214704797
35.2000000000000	-0.909611692973104	-1.69368022811952	-5.01006940277865
35.3000000000000	-0.909791218729657	-1.69649349449452	-5.00693240048216
35.4000000000000	-0.909828140604706	-1.69828331511289	-5.00445577901685
35.5000000000000	-0.909741252125145	-1.69909123674755	-5.00264714945519
35.6000000000000	-0.909555031172362	-1.69898918401122	-5.00151036917543
35.7000000000000	-0.909296603951752	-1.69807352246385	-5.00104647031376
35.8000000000000	-0.908993380008431	-1.69646096513967	-5.00125120254340
35.9000000000000	-0.908671229131975	-1.69428512134527	-5.00210990703077
36	-0.908353256563831	-1.69169242344876	-5.00359152300615
36.1000000000000	-0.908059234146985	-1.68883653870315	-5.00564399455318
36.2000000000000	-0.907805638484363	-1.68587096057855	-5.00819315032642
36.3000000000000	-0.907606050981742	-1.68294031235886	-5.01114612291245
36.4000000000000	-0.907471567525411	-1.68017161428913	-5.01439889876892
36.5000000000000	-0.907410995925666	-1.67766715299228	-5.01784615978377
36.6000000000000	-0.907430792109612	-1.67550025116401	-5.02139102128944
36.7000000000000	-0.907534811034177	-1.67371444269053	-5.02495255987620
36.8000000000000	-0.907723994948306	-1.67232570766415	-5.02846993782837
36.9000000000000	-0.907996133580516	-1.67132688413005	-5.03190287677296
37	-0.908345770774761	-1.67069320054040	-5.03522908833590
37.1000000000000	-0.908764300573961	-1.67038799972512	-5.03843974545800
37.2000000000000	-0.909240291628251	-1.67036795828156	-5.04153423007750
37.3000000000000	-0.909760075991390	-1.67058732343614	-5.04451531916939
37.4000000000000	-0.910308628005798	-1.67100087149461	-5.04738572837095
37.5000000000000	-0.910870711908491	-1.67156550931795	-5.05014653946385
37.6000000000000	-0.911305454479755	-1.67172441832051	-5.05305703822994
37.7000000000000	-0.900207899678396	-1.66733486608453	-5.04423502232058
37.8000000000000	-0.887265074382405	-1.65710057565562	-5.02942766856232
37.9000000000000	-0.874710184455092	-1.64200592298997	-5.01227777051148
38	-0.863111075348276	-1.62369970430930	-4.99446036311645
38.1000000000000	-0.852530913094657	-1.60336363417578	-4.97678717634213
38.2000000000000	-0.843005099652890	-1.58164985506774	-4.96014651218513
38.3000000000000	-0.834692246915078	-1.55906234462236	-4.94576593355213
38.4000000000000	-0.827838150182132	-1.53623765880855	-4.93487483200818
38.5000000000000	-0.822705194142984	-1.51400058369005	-4.92826131072896
38.6000000000000	-0.819504982200971	-1.49325868734527	-4.92607613887839
38.7000000000000	-0.818347993494176	-1.47483493430997	-4.92797485307342
38.8000000000000	-0.819187534884371	-1.45931641609671	-4.93338496030129
38.9000000000000	-0.821781171719219	-1.44696640059281	-4.94168214771574
39	-0.825708811679252	-1.43771796668068	-4.95225138909229
39.1000000000000	-0.830452048952954	-1.43124485504039	-4.96452051633418
39.2000000000000	-0.835500507123537	-1.42708650645884	-4.97800209459488
39.3000000000000	-0.840443184121916	-1.42478417628053	-4.99231418886116
39.4000000000000	-0.845016804121087	-1.42397478564288	-5.00716692437352
39.5000000000000	-0.849108651560916	-1.42442205113815	-5.02233225675521
39.6000000000000	-0.852729948910324	-1.42599722086873	-5.03761813220087
39.7000000000000	-0.855973632341260	-1.42863383969344	-5.05285347538088
39.8000000000000	-0.858969666020958	-1.43228025167118	-5.06788069332722
39.9000000000000	-0.861847986227525	-1.43686287163084	-5.08255496589166
40	-0.864711937769264	-1.44226527058509	-5.09674980940091
40.1000000000000	-0.867623027836693	-1.44832481290083	-5.11036572748960
40.2000000000000	-0.870284670531795	-1.45531236995735	-5.12285686995912
40.3000000000000	-0.872141613726964	-1.46295742865615	-5.13369796298953
40.4000000000000	-0.873409006911090	-1.47111299316518	-5.14265794249045
40.5000000000000	-0.874380584337656	-1.47989163203654	-5.14944218757356
40.6000000000000	-0.875347312252289	-1.48950223109588	-5.15369801758467
40.7000000000000	-0.876536262105532	-1.50007334145171	-5.15514200458816
40.8000000000000	-0.878087501034986	-1.51154834226837	-5.15366899008981
40.9000000000000	-0.880009406673351	-1.52369314708034	-5.14940211980822
41	-0.882213327634781	-1.53618386901386	-5.14266761328489
41.1000000000000	-0.884566859553983	-1.54871422748640	-5.13393344592432
41.2000000000000	-0.886956400443501	-1.56104634934837	-5.12374713191030
41.3000000000000	-0.889305286135296	-1.57301299578484	-5.11267929937088
41.4000000000000	-0.891562899946841	-1.58450937576035	-5.10126976999101
41.5000000000000	-0.893696159170097	-1.59548738030284	-5.08998140722973
41.6000000000000	-0.895687746760637	-1.60594616729535	-5.07917025262322
41.7000000000000	-0.897533868930894	-1.61591567558114	-5.06907490274341
41.8000000000000	-0.899239465985915	-1.62544296665188	-5.05981935093203
41.9000000000000	-0.900813884049353	-1.63457205366833	-5.05143046063156
42	-0.902265461890275	-1.64332310835629	-5.04386598890568
42.1000000000000	-0.903598845263391	-1.65168154552988	-5.03704410122177
42.2000000000000	-0.904813639463256	-1.65959298822242	-5.03087353407880
42.3000000000000	-0.905903263486025	-1.66696524484173	-5.02528026971147
42.4000000000000	-0.906856463526416	-1.67368091774529	-5.02022208661201
42.5000000000000	-0.907660719589005	-1.67961677906676	-5.01568915476860
42.6000000000000	-0.908305275658652	-1.68466360134680	-5.01169557723710
42.7000000000000	-0.908784364467369	-1.68874198249731	-5.00826722164746
42.8000000000000	-0.909100864016952	-1.69181272148221	-5.00542937007988
42.9000000000000	-0.909266387947287	-1.69387915919365	-5.00320067800799
43	-0.909300567979780	-1.69497979228894	-5.00159438576948
43.1000000000000	-0.909227824370093	-1.69518127034535	-5.00062059974889
43.2000000000000	-0.909074468034451	-1.69457347195130	-5.00028632458662
43.3000000000000	-0.908866636615443	-1.69326609027241	-5.00059237684522
43.4000000000000	-0.908628870276924	-1.69138567074830	-5.00152796663351
43.5000000000000	-0.908383290885071	-1.68907199930842	-5.00306474952604
43.6000000000000	-0.908149311974033	-1.68647299869653	-5.00515254849131
43.7000000000000	-0.907943779724219	-1.68373784920594	-5.00771862763723
43.8000000000000	-0.907781292619363	-1.68100874007880	-5.01067141899004
43.9000000000000	-0.907674438729361	-1.67841240508610	-5.01390818654336
44	-0.907633799545083	-1.67605299476728	-5.01732482916308
44.1000000000000	-0.907667705579358	-1.67400756494905	-5.02082552536421
44.2000000000000	-0.907781835069167	-1.67232474420304	-5.02433021228188
44.3000000000000	-0.907978785106302	-1.67102634715077	-5.02777874501361
44.4000000000000	-0.908257746841910	-1.67011115881890	-5.03113148904610
44.5000000000000	-0.908614361024849	-1.66955990513492	-5.03436690638938
44.6000000000000	-0.909040795925096	-1.66934051613111	-5.03747716632466
44.7000000000000	-0.909526085837059	-1.66941299842225	-5.04046296936281
44.8000000000000	-0.910056760932887	-1.66973346270942	-5.04332870869764
44.9000000000000	-0.910617779401675	-1.67025705724269	-5.04607886863855
45	-0.911193717238726	-1.67093976224975	-5.04871620534957
45.1000000000000	-0.911643230460812	-1.67122056303814	-5.05150269454804
45.2000000000000	-0.900551755890875	-1.66695563857670	-5.04254172136199
45.3000000000000	-0.887611199218618	-1.65686593224303	-5.02757086120093
45.4000000000000	-0.875061158884613	-1.64191803996838	-5.01024639346996
45.5000000000000	-0.863471518060347	-1.62374832877852	-4.99225447606148
45.6000000000000	-0.852903561225121	-1.60353262507001	-4.97441554742394
45.7000000000000	-0.843390267093481	-1.58191840333671	-4.95762965715253
45.8000000000000	-0.835088861635282	-1.55940466058756	-4.94314186918539
45.9000000000000	-0.828244486990963	-1.53662356185222	-4.93220249057234
46	-0.823118362084112	-1.51439699172744	-4.92561681364732
46.1000000000000	-0.819920024314635	-1.49363145428355	-4.92354183695365
46.2000000000000	-0.818757733044663	-1.47515070163468	-4.92562617513778
46.3000000000000	-0.819583593972918	-1.45954446148888	-4.93128146090619
46.4000000000000	-0.822155811123891	-1.44708091360612	-4.93986535063627
46.5000000000000	-0.826056810066713	-1.43770097143368	-4.95074709280896
46.6000000000000	-0.830771781948971	-1.43108898959722	-4.96334144962516
46.7000000000000	-0.835793827873011	-1.42679637184404	-4.97714881738173
46.8000000000000	-0.840714414667204	-1.42437554592453	-4.99177504419866
46.9000000000000	-0.845271544825581	-1.42347212203127	-5.00691866887544
47	-0.849352924634379	-1.42385525724517	-5.02234206268622
47.1000000000000	-0.852969715279727	-1.42539835281070	-5.03784657164848
47.2000000000000	-0.856214481161493	-1.42803418546712	-5.05325762355505
47.3000000000000	-0.859216510942751	-1.43170800038168	-5.06841663679890
47.4000000000000	-0.862104733979356	-1.43634148505353	-5.08317943996226
47.5000000000000	-0.864981195740454	-1.44181255181484	-5.09742108433480
47.6000000000000	-0.867905925811241	-1.44795259127454	-5.11104403725185
47.7000000000000	-0.870573668150561	-1.45502622795345	-5.12351815065458
47.8000000000000	-0.872432603980364	-1.46276192540128	-5.13432065623058
47.9000000000000	-0.873697438227116	-1.47101199450151	-5.14322124337578
48	-0.874663469249046	-1.47988764989521	-5.14992578945113
48.1000000000000	-0.875624287382749	-1.48959738819679	-5.15408149031341
48.2000000000000	-0.876809963764932	-1.50026969238926	-5.15540499138691
48.3000000000000	-0.878362574412180	-1.51184617116039	-5.15379200105135
48.4000000000000	-0.880291208375191	-1.52408748982453	-5.14936789731762
48.5000000000000	-0.882504917155895	-1.53666220150952	-5.14246282870889
48.6000000000000	-0.884866699006072	-1.54925765464874	-5.13355010509763
48.7000000000000	-0.887258656542021	-1.56163362228705	-5.12318275886704
48.8000000000000	-0.889602004898749	-1.57362484899336	-5.11193617870741
48.9000000000000	-0.891846263661007	-1.58513154943638	-5.10035410950962
49	-0.893959854319981	-1.59611208301852	-5.08890277543680
49.1000000000000	-0.895927424952841	-1.60657233124294	-5.07794108179390
49.2000000000000	-0.897747024711127	-1.61654852690369	-5.06770968427299
49.3000000000000	-0.899425160119391	-1.62609314087839	-5.05833355338547
49.4000000000000	-0.900972356569176	-1.63525387426055	-5.04983951143652
49.5000000000000	-0.902397732964413	-1.64405265553473	-5.04218427274941
49.6000000000000	-0.903706670696271	-1.65247518079439	-5.03528384598279
49.7000000000000	-0.904899570237460	-1.66046575364416	-5.02904410615909
49.8000000000000	-0.905970301078699	-1.66792857860598	-5.02338862253397
49.9000000000000	-0.906907465292290	-1.67474031631081	-5.01827418884815
50	-0.907697979478344	-1.68077027689160	-5.01369151339533
50.1000000000000	-0.908330217027330	-1.68590133687899	-5.00965630757395
50.2000000000000	-0.908797108979195	-1.69004693697218	-5.00619659133835
50.3000000000000	-0.909100305751315	-1.69316230859522	-5.00333957053592
50.4000000000000	-0.909250428451072	-1.69524732449452	-5.00110518914376
50.5000000000000	-0.909266532491954	-1.69633889803489	-4.99950740220293
50.6000000000000	-0.909172900896650	-1.69650353405934	-4.99855671043988
50.7000000000000	-0.908996005622476	-1.69583199487764	-4.99826050943242
50.8000000000000	-0.908762331097948	-1.69443563475503	-4.99862017675828
50.9000000000000	-0.908496887681113	-1.69244339043183	-4.99962560229415
51	-0.908222399803464	-1.68999831022376	-5.00124896294526
51.1000000000000	-0.907959033827721	-1.68725258908267	-5.00344008045090
51.2000000000000	-0.907724535671642	-1.68436067495529	-5.00612538296297
51.3000000000000	-0.907534511882401	-1.68147075131049	-5.00921149888624
51.4000000000000	-0.907402602169204	-1.67871577687476	-5.01259302328557
51.5000000000000	-0.907340402815648	-1.67620576526562	-5.01616263055455
51.6000000000000	-0.907357139161139	-1.67402275357939	-5.01982112761180
51.7000000000000	-0.907459190741087	-1.67221914058614	-5.02348532256929
51.8000000000000	-0.907649608396137	-1.67081919177319	-5.02709246455127
51.9000000000000	-0.907927759704285	-1.66982289791300	-5.03060097244784
52	-0.908289182264545	-1.66921112600715	-5.03398801623051
52.1000000000000	-0.908725681460758	-1.66895109834368	-5.03724502083599
52.2000000000000	-0.909225707233208	-1.66900147424186	-5.04037232739011
52.3000000000000	-0.909775034553494	-1.66931656221265	-5.04337418016072
52.4000000000000	-0.910357754965045	-1.66984940856695	-5.04625497544733
52.5000000000000	-0.910957530696298	-1.67055371831657	-5.04901734553950
52.6000000000000	-0.911430156636337	-1.67086972046216	-5.05192675269209
52.7000000000000	-0.900367200915257	-1.66665636873785	-5.04308378771189
52.8000000000000	-0.887459170226599	-1.65663923967955	-5.02822320500985
52.9000000000000	-0.874940365851353	-1.64177592119713	-5.01100891736041
53	-0.863390411753234	-1.62370324105339	-4.99315596806016
53.1000000000000	-0.852892480893622	-1.60362007001098	-4.97551555099111
53.2000000000000	-0.843518171113668	-1.58222142459482	-4.95900599551432
53.3000000000000	-0.835464893628719	-1.56006036928878	-4.94484095316089
53.4000000000000	-0.829031161973183	-1.53781810236615	-4.93421831177833
53.5000000000000	-0.824539678693140	-1.51635137759271	-4.92790452901813
53.6000000000000	-0.822275529411718	-1.49658390979511	-4.92607743630539
53.7000000000000	-0.822413414190811	-1.47933437603649	-4.92845647291150
53.8000000000000	-0.824939510865770	-1.46515580466936	-4.93453155431895
53.9000000000000	-0.829600133168530	-1.45424056407031	-4.94369567235049
54	-0.835920268628714	-1.44641554556076	-4.95528503031350
54.1000000000000	-0.843296506092313	-1.44122747538993	-4.96863052924848
54.2000000000000	-0.851122321819659	-1.43809159728562	-4.98313643161440
54.3000000000000	-0.858892611215562	-1.43644830751060	-4.99832577487498
54.4000000000000	-0.866257465538196	-1.43586924329707	-5.01382946875857
54.5000000000000	-0.873026912062965	-1.43608996301688	-5.02934970878641
54.6000000000000	-0.879143442622350	-1.43698377764195	-5.04463221189213
54.7000000000000	-0.884642090627637	-1.43850859246126	-5.05945700298882
54.8000000000000	-0.889610440604627	-1.44065259073843	-5.07364136209553
54.9000000000000	-0.894154359973488	-1.44339299974014	-5.08704589044194
55	-0.898372906734148	-1.44667232424973	-5.09957921758235
55.1000000000000	-0.902342812107211	-1.45039149473019	-5.11119985938878
55.2000000000000	-0.906133645956198	-1.45565815614361	-5.12143774394186
55.3000000000000	-0.909360680154157	-1.46269576317956	-5.12937757790205
55.4000000000000	-0.912357555722763	-1.47154823676811	-5.13440463019358
55.5000000000000	-0.915449287965228	-1.48215847498698	-5.13603068850451
55.6000000000000	-0.918827361876351	-1.49425706101828	-5.13388915155466
55.7000000000000	-0.922507702334541	-1.50731498153833	-5.12781593808338
55.8000000000000	-0.926379807457363	-1.52061642113303	-5.11791125074160
55.9000000000000	-0.930238688304731	-1.53340829851314	-5.10453302924916
56	-0.933862296685034	-1.54505080904078	-5.08823032549054
56.1000000000000	-0.937070343516638	-1.55511136529839	-5.06966312245963
56.2000000000000	-0.939769547016094	-1.56336469240312	-5.04954922087681
56.3000000000000	-0.941947672793109	-1.56974006063589	-5.02862939369879
56.4000000000000	-0.943640991319398	-1.57426915544311	-5.00763150854717
56.5000000000000	-0.944907829745622	-1.57705068469101	-4.98723281390221
56.6000000000000	-0.945813068370143	-1.57822609064383	-4.96802808397576
56.7000000000000	-0.946417207672991	-1.57796226983131	-4.95050522641342
56.8000000000000	-0.946767861539268	-1.57644632625482	-4.93502009046281
56.9000000000000	-0.946896458631471	-1.57388033952468	-4.92177473272136
57	-0.946819174079346	-1.57047682645910	-4.91080132286653
57.1000000000000	-0.946544365404223	-1.56645680292337	-4.90195499146207
57.2000000000000	-0.946082209659259	-1.56203963701903	-4.89493231826926
57.3000000000000	-0.945450477993881	-1.55742253914410	-4.88932208584383
57.4000000000000	-0.944675228603849	-1.55275783972592	-4.88467577243029
57.5000000000000	-0.943787105106414	-1.54813595238728	-4.88057972267910
57.6000000000000	-0.942815435024279	-1.54357973506400	-4.87671291879454
57.7000000000000	-0.941784673924885	-1.53905273296258	-4.87287913333889
57.8000000000000	-0.940715972754694	-1.53447801988425	-4.86901047980117
57.9000000000000	-0.939629392523146	-1.52976112370808	-4.86515265360458
58	-0.938546281931243	-1.52481001527460	-4.86144310736076
58.1000000000000	-0.937488954163264	-1.51955292506384	-4.85807976053919
58.2000000000000	-0.936479313866443	-1.51395315955630	-4.85528331437556
58.3000000000000	-0.935537004990252	-1.50802008377788	-4.85325763563086
58.4000000000000	-0.934677624081663	-1.50181485339740	-4.85215351626871
58.5000000000000	-0.933911996797210	-1.49544862046217	-4.85204201744040
58.6000000000000	-0.933246951869925	-1.48907118034705	-4.85290350817913
58.7000000000000	-0.932687266200921	-1.48285051181638	-4.85463565269572
58.8000000000000	-0.932237659236374	-1.47694731285514	-4.85707829761332
58.9000000000000	-0.931903838351231	-1.47149133983406	-4.86004776242550
59	-0.931692343665889	-1.46656595179853	-4.86337066282097
59.1000000000000	-0.931609628734965	-1.46220386227183	-4.86690921380480
59.2000000000000	-0.931660956559316	-1.45839308803481	-4.87057409432656
59.3000000000000	-0.931849395569562	-1.45508959072570	-4.87432490232596
59.4000000000000	-0.932174914032774	-1.45223261032821	-4.87816064720898
59.5000000000000	-0.932633507192155	-1.44975936518401	-4.88210382418452
59.6000000000000	-0.933216435893959	-1.44761679275226	-4.88618193315404
59.7000000000000	-0.933909838432379	-1.44576883655869	-4.89041026185692
59.8000000000000	-0.934695010382135	-1.44419846972448	-4.89477936744618
59.9000000000000	-0.935549499983771	-1.44290442513821	-4.89924975939116
60	-0.936448899454460	-1.44189361735199	-4.90375469471120
60.1000000000000	-0.937259953118169	-1.44099324325602	-4.90806257420499
60.2000000000000	-0.927818092946706	-1.43667017658057	-4.90013872496985
60.3000000000000	-0.916353408366509	-1.42884651234515	-4.88462394683036
60.4000000000000	-0.904958129238632	-1.41819787397518	-4.86520223707920
60.5000000000000	-0.894362658366074	-1.40569995361181	-4.84376981353287
60.6000000000000	-0.884825619760613	-1.39203270347475	-4.82138554104032
60.7000000000000	-0.876551340508003	-1.37754299781348	-4.79916626372778
60.8000000000000	-0.869809302590704	-1.36246650478292	-4.77852989311285
60.9000000000000	-0.864914513475003	-1.34708693556005	-4.76101748502519
61	-0.862161493293230	-1.33174768544069	-4.74804487512080
61.1000000000000	-0.861748029490632	-1.31676646625407	-4.74074618798291
61.2000000000000	-0.863698993066221	-1.30233549022516	-4.73988421558491
61.3000000000000	-0.867814144119230	-1.28847590449125	-4.74574961391016
61.4000000000000	-0.873671044466243	-1.27506762792846	-4.75805795854595
61.5000000000000	-0.880687559844699	-1.26192558027829	-4.77592417019247
61.6000000000000	-0.888214766331892	-1.24887788163415	-4.79794740960423
61.7000000000000	-0.895627377214030	-1.23581878936623	-4.82237442253238
61.8000000000000	-0.902395083535424	-1.22273133184943	-4.84730434171481
61.9000000000000	-0.908130404380497	-1.20968683175987	-4.87091287759020
62	-0.912612702878398	-1.19683013531278	-4.89166998517624
62.1000000000000	-0.915788851123301	-1.18435328210088	-4.90851666962173
62.2000000000000	-0.917750983517274	-1.17245638372616	-4.92096696535020
62.3000000000000	-0.918693134186960	-1.16130149496692	-4.92910629100950
62.4000000000000	-0.918854480455093	-1.15097722786953	-4.93347475404171
62.5000000000000	-0.918464959111337	-1.14149027681031	-4.93486603984201
62.6000000000000	-0.917709285496510	-1.13278122413996	-4.93411478233577
62.7000000000000	-0.916106442405826	-1.12977142294817	-4.92592817092742
62.8000000000000	-0.916442550908458	-1.13513943059795	-4.91111075399697
62.9000000000000	-0.920741969083547	-1.14864058486532	-4.89461476994611
63	-0.928647079892404	-1.16894930470359	-4.87850566821160
63.1000000000000	-0.938731519255530	-1.19408588015274	-4.86211760093066
63.2000000000000	-0.949670008582499	-1.22180699473520	-4.84417454741345
63.3000000000000	-0.960594202175602	-1.25004461071344	-4.82392165649704
63.4000000000000	-0.970963418745663	-1.27713179783494	-4.80127028123930
63.5000000000000	-0.980415141789048	-1.30188648105699	-4.77655921510107
63.6000000000000	-0.988726720353398	-1.32359561415008	-4.75030222835789
63.7000000000000	-0.995786710283265	-1.34193070215982	-4.72302099554613
63.8000000000000	-1.00156489920404	-1.35683674751060	-4.69516967195853
63.9000000000000	-1.00608974826174	-1.36843225794327	-4.66712796032396
64	-1.00943825153663	-1.37693348547919	-4.63923607351601
64.1000000000000	-1.01173093359361	-1.38260147047910	-4.61184522874847
64.2000000000000	-1.01312275540348	-1.38570705085657	-4.58535887630757
64.3000000000000	-1.01378430986561	-1.38651128569473	-4.56024250999925
64.4000000000000	-1.01387400950509	-1.38525931895345	-4.53698662765531
64.5000000000000	-1.01350783788167	-1.38218895808705	-4.51601473024920
64.6000000000000	-1.01273918135070	-1.37754817306761	-4.49755462140723
64.7000000000000	-1.01155951498051	-1.37161568488305	-4.48151447773700
64.8000000000000	-1.00992197262647	-1.36471202927817	-4.46742418898242
64.9000000000000	-1.00777531379641	-1.35718740950075	-4.45448851924070
65	-1.00508994147722	-1.34938638700198	-4.44174146919620
65.1000000000000	-1.00186616369083	-1.34160349412096	-4.42823885316753
65.2000000000000	-0.998129111509942	-1.33404813352879	-4.41321821148848
65.3000000000000	-0.993921087184301	-1.32682956105586	-4.39619083296023
65.4000000000000	-0.989295727338082	-1.31995838305215	-4.37696353434595
65.5000000000000	-0.984319355899486	-1.31336438502932	-4.35562141006670
65.6000000000000	-0.979072986397896	-1.30692161693530	-4.33248659715983
65.7000000000000	-0.973652694480184	-1.30047585509647	-4.30806381014149
65.8000000000000	-0.968166407485211	-1.29387287736542	-4.28297733909540
65.9000000000000	-0.962726279993983	-1.28698689221332	-4.25790036937601
66	-0.957437496451847	-1.27974766714209	-4.23347680316323
66.1000000000000	-0.952386168169733	-1.27216329591301	-4.21024130039667
66.2000000000000	-0.947630611670522	-1.26433292895696	-4.18855237567029
66.3000000000000	-0.943199745203893	-1.25644170221013	-4.16855972726623
66.4000000000000	-0.939099152413188	-1.24873257710443	-4.15022051826510
66.5000000000000	-0.935321075762897	-1.24145943129552	-4.13335931719466
66.6000000000000	-0.931852956029690	-1.23483697259059	-4.11774607217651
66.7000000000000	-0.928681652204101	-1.22900559019310	-4.10316244445703
66.8000000000000	-0.925794245622784	-1.22402030091825	-4.08944052143490
66.9000000000000	-0.923177849688711	-1.21986092034803	-4.07647510809701
67	-0.920819878246817	-1.21645409182544	-4.06421923539786
67.1000000000000	-0.918708804288799	-1.21369807904384	-4.05267201985139
67.2000000000000	-0.916834830375828	-1.21148445565575	-4.04186422408063
67.3000000000000	-0.915190024566876	-1.20971404189868	-4.03184375177197
67.4000000000000	-0.913767837424200	-1.20830668664154	-4.02266187783811
67.5000000000000	-0.912562196969066	-1.20720568987347	-4.01436084955316
67.6000000000000	-0.912218214437110	-1.20610449177024	-4.00866371238677
67.7000000000000	-0.907264707331401	-1.20257531222729	-4.00006755410805
67.8000000000000	-0.900322730224409	-1.19467866362239	-3.99007350736385
67.9000000000000	-0.893572726650752	-1.18214657630631	-3.98227631580494
68	-0.887857655627002	-1.16521280614574	-3.97976971605665
68.1000000000000	-0.882622178071043	-1.14357139419170	-3.98327717160931
68.2000000000000	-0.875783417374943	-1.11664229883498	-3.98862337219720
68.3000000000000	-0.864478055516791	-1.08659077294004	-3.98370084016790
68.4000000000000	-0.849223594627994	-1.06056863786198	-3.95666039443509
68.5000000000000	-0.835233035918077	-1.03502030643709	-3.91920352666474
68.6000000000000	-0.821977765071564	-1.00328751445560	-3.88282050095297
68.7000000000000	-0.803670873695996	-0.967277460457205	-3.83763681273797
68.8000000000000	-0.780002843858656	-0.938834498209191	-3.76660289644641
68.9000000000000	-0.754461019120697	-0.909301165614006	-3.68282661042494
69	-0.726816902000747	-0.881501931906428	-3.58632343738474
69.1000000000000	-0.698865103188267	-0.857585105676682	-3.48210560735339
69.2000000000000	-0.672143744486918	-0.836304483653188	-3.37721155406092
69.3000000000000	-0.647119125986151	-0.816759428351681	-3.27622734708841
69.4000000000000	-0.623766283344287	-0.798940420490723	-3.18125721802590
69.5000000000000	-0.602042559107648	-0.782966174718101	-3.09302973269968
69.6000000000000	-0.581996072459280	-0.768788230754937	-3.01185699430794
69.7000000000000	-0.563719770320905	-0.756286514492381	-2.93802410828818
69.8000000000000	-0.547319053034416	-0.745376951726712	-2.87184383153061
69.9000000000000	-0.532922987736015	-0.736015957404667	-2.81363892928721
70	-0.520699287969684	-0.728139510676418	-2.76373199609622
70.1000000000000	-0.510827576946620	-0.721591398676755	-2.72241518064357
70.2000000000000	-0.502443454079664	-0.717230686786526	-2.69584281370450
70.3000000000000	-0.494748151262798	-0.717686396459473	-2.68045351200194
70.4000000000000	-0.488380530918046	-0.723318759866855	-2.67295303192935
70.5000000000000	-0.484293923174364	-0.731997122488181	-2.67173461154455
70.6000000000000	-0.481568109385798	-0.740097209238552	-2.67418038755229
70.7000000000000	-0.477356373409847	-0.745531330937299	-2.67651701362463
70.8000000000000	-0.470764369286689	-0.753488971427805	-2.67675034847175
70.9000000000000	-0.466931446438676	-0.767857822283442	-2.67829608426803
71	-0.466128248782254	-0.775890594784013	-2.67704358897210
71.1000000000000	-0.457812677447388	-0.764277496802874	-2.65849186847413
71.2000000000000	-0.435814659009190	-0.770154500113580	-2.62128544764609
71.3000000000000	-0.435102160881825	-0.793679975068426	-2.60587569370668
71.4000000000000	-0.450004742083347	-0.787089828707904	-2.58025495667641
71.5000000000000	-0.463172578066365	-0.787910285593904	-2.56662988316270
71.6000000000000	-0.477262190438337	-0.796270516112319	-2.55459613733027
71.7000000000000	-0.494787181390325	-0.810841417254004	-2.54389249198753
71.8000000000000	-0.517608218233088	-0.829349497583618	-2.53830883265284
71.9000000000000	-0.546080569810070	-0.850580707897084	-2.54332750380843
72	-0.578448270598338	-0.873369962516855	-2.56361386890696
72.1000000000000	-0.611286063059752	-0.898273275082505	-2.60018765795486
72.2000000000000	-0.643164151767569	-0.925620092783951	-2.64885968606948
72.3000000000000	-0.674121228672689	-0.954697540438613	-2.70529972578242
72.4000000000000	-0.704162146591982	-0.985071794410340	-2.76669126108774
72.5000000000000	-0.733183570250019	-1.01652200302176	-2.83081929922526
72.6000000000000	-0.761053164402276	-1.04890113742074	-2.89577910549567
72.7000000000000	-0.787640687858527	-1.08206419689515	-2.95993789955664
72.8000000000000	-0.812819106625187	-1.11578498269015	-3.02189107110226
72.9000000000000	-0.836458322311946	-1.14980425094576	-3.08043342869701
73	-0.858442801257528	-1.18389366921418	-3.13454154740720
73.1000000000000	-0.878704504605020	-1.21786302166641	-3.18340532708828
73.2000000000000	-0.897245897175974	-1.25150993389998	-3.22650677030550
73.3000000000000	-0.914130665773312	-1.28455094656054	-3.26368483394630
73.4000000000000	-0.929437765639390	-1.31659751355859	-3.29510620862184
73.5000000000000	-0.943210972108734	-1.34721129591085	-3.32112621876979
73.6000000000000	-0.955448911253668	-1.37600082699800	-3.34213661712345
73.7000000000000	-0.966141661388969	-1.40269429039546	-3.35852091912266
73.8000000000000	-0.975323124996499	-1.42715852843457	-3.37074502861363
73.9000000000000	-0.983109344190068	-1.44936730488695	-3.37951983017791
74	-0.989707702315928	-1.46932893987897	-3.38594384780724
74.1000000000000	-0.995391540420655	-1.48698785893355	-3.39153637408076
74.2000000000000	-1.00044557850461	-1.50212855462895	-3.39808875545932
74.3000000000000	-1.00510357344706	-1.51432174575344	-3.40732043750222
74.4000000000000	-1.00950610758239	-1.52295117844212	-3.42042908898582
74.5000000000000	-1.01369329573070	-1.52734993700117	-3.43770750928147
74.6000000000000	-1.01762633293493	-1.52704271734007	-3.45839878349697
74.7000000000000	-1.02121955135311	-1.52201252827430	-3.48088146421181
74.8000000000000	-1.02437078563930	-1.51283241854749	-3.50314980562078
74.9000000000000	-1.02699185942659	-1.50054282659138	-3.52340177472188
75	-1.02903877530183	-1.48634112715587	-3.54046928762287
75.1000000000000	-1.03040194087729	-1.47135393509313	-3.55287036723260
75.2000000000000	-1.02388762016655	-1.45527389162837	-3.55096190974237
75.3000000000000	-1.01185651387355	-1.43770042541323	-3.53312887358548
75.4000000000000	-0.996554393421658	-1.41900332364034	-3.50046995827949
75.5000000000000	-0.979192868183297	-1.40028464121716	-3.45429422638013
75.6000000000000	-0.960276769177091	-1.38289287333894	-3.39585339448600
75.7000000000000	-0.940015780561074	-1.36770960371704	-3.32765355281944
75.8000000000000	-0.918749586964874	-1.35433745660941	-3.25509772841683
75.9000000000000	-0.896756943865914	-1.34078582839849	-3.18364401428173
76	-0.873559269150224	-1.32432784367845	-3.11303181111330
76.1000000000000	-0.848049042341670	-1.30183275201511	-3.03841654240854
76.2000000000000	-0.819558137220637	-1.27014015602340	-2.95449916691073
76.3000000000000	-0.790315070313362	-1.22995975570994	-2.86400348769582
76.4000000000000	-0.763041550608330	-1.18764996527101	-2.77995970713665
76.5000000000000	-0.738385753710157	-1.14496278729096	-2.70857924272089
76.6000000000000	-0.716757749241228	-1.10029486612119	-2.65030904335431
76.7000000000000	-0.697703539761902	-1.05281861325002	-2.60502722709440
76.8000000000000	-0.679365537286634	-1.00479920847372	-2.56840298892647
76.9000000000000	-0.660301461806577	-0.960644902846870	-2.53329387799618
77	-0.641429177486538	-0.921669625998280	-2.49481116759262
77.1000000000000	-0.623525119279614	-0.887242798805460	-2.45445245084944
77.2000000000000	-0.607009811144048	-0.856432948815991	-2.41461566933456
77.3000000000000	-0.592045752288933	-0.828678116935672	-2.37694036695600
77.4000000000000	-0.578643044473303	-0.803674867936766	-2.34234346473521
77.5000000000000	-0.566725676357257	-0.781251578486947	-2.31130908664331
77.6000000000000	-0.556166809331761	-0.761306203894083	-2.28408664210308
77.7000000000000	-0.545257092449676	-0.744898054345660	-2.26585238004999
77.8000000000000	-0.533399935814827	-0.733577349819126	-2.25440004191861
77.9000000000000	-0.521747038709635	-0.729174517381615	-2.24505621813712
78	-0.512023063846886	-0.731299651398273	-2.23932382921835
78.1000000000000	-0.504696448989094	-0.737711452090960	-2.23466846671820
78.2000000000000	-0.498455073294160	-0.745492473638945	-2.22654032884599
78.3000000000000	-0.491645676291343	-0.753164527352959	-2.21283737309928
78.4000000000000	-0.483933503420217	-0.761924130200286	-2.19314440940297
78.5000000000000	-0.476112101507951	-0.772356967956895	-2.16483790804946
78.6000000000000	-0.467957438452009	-0.783119895433509	-2.12545550617819
78.7000000000000	-0.458376927437352	-0.793640520631959	-2.07776639207916
78.8000000000000	-0.447604352746223	-0.803773383421526	-2.02811226260640
78.9000000000000	-0.436014583882304	-0.813086817902585	-1.98072620412617
79	-0.422613137018510	-0.821994969071478	-1.93728733463335
79.1000000000000	-0.406943663317183	-0.831354054634618	-1.89811091466592
79.2000000000000	-0.386920513357780	-0.841692712862824	-1.86372608209656
79.3000000000000	-0.351050757595509	-0.850745173788669	-1.83835928439643
79.4000000000000	-0.357651884733942	-0.865791281255685	-1.79990507344619
79.5000000000000	-0.369653193958461	-0.878724590674196	-1.78317743344129
79.6000000000000	-0.388556435714385	-0.893327726578489	-1.78296773627915
79.7000000000000	-0.415379850264792	-0.912516887788057	-1.79822778843937
79.8000000000000	-0.451454039648823	-0.936458618359450	-1.82597927995051
79.9000000000000	-0.496066248178498	-0.963277464470309	-1.86391397719885
80	-0.545047007539011	-0.992011649796151	-1.91030776413567
80.1000000000000	-0.594840253128414	-1.02273604457389	-1.96330755510738
80.2000000000000	-0.644070033968318	-1.05479200624271	-2.02278755510993
80.3000000000000	-0.689161405253082	-1.08585188252433	-2.09148871328622
80.4000000000000	-0.725194999905053	-1.11608693482237	-2.17672800473315
80.5000000000000	-0.759910349600045	-1.15509078089338	-2.27506085026777
80.6000000000000	-0.796248505596820	-1.19608485343314	-2.37862686287002
80.7000000000000	-0.832776700743977	-1.23831889315073	-2.48526319790703
80.8000000000000	-0.868707080136210	-1.28035768109586	-2.59247794981491
80.9000000000000	-0.903304227897878	-1.32125690970012	-2.69812643645704
81	-0.935985846028801	-1.36034233119660	-2.80033173518109
81.1000000000000	-0.966352050801455	-1.39716915719243	-2.89750597294061
81.2000000000000	-0.994195438216926	-1.43153224291219	-2.98845021500049
81.3000000000000	-1.01941066197026	-1.46314245543812	-3.07263830817164
81.4000000000000	-1.04204031065117	-1.49182950756620	-3.14993209952432
81.5000000000000	-1.06231677622312	-1.51802833322830	-3.22052746660621
81.6000000000000	-1.08052560249522	-1.54182396006056	-3.28529286372177
81.7000000000000	-1.09694814875276	-1.56301735686944	-3.34549241790719
81.8000000000000	-1.11183707073144	-1.58120655767787	-3.40254706286990
81.9000000000000	-1.12540807051788	-1.59585858238952	-3.45780584926119
82	-1.13783556372932	-1.60641808386811	-3.51227101206532
82.1000000000000	-1.14924101061188	-1.61252638002770	-3.56632434441018
82.2000000000000	-1.15969003192452	-1.61433285809879	-3.61956868884144
82.3000000000000	-1.16920514259072	-1.61268160095002	-3.67098219125897
82.4000000000000	-1.17780221527326	-1.60890503419302	-3.71936484196970
82.5000000000000	-1.18552521839767	-1.60432881749060	-3.76379799925064
82.6000000000000	-1.19241085476824	-1.60007202736317	-3.80255992133970
82.7000000000000	-1.18619329946637	-1.59266289173614	-3.82535114578999
82.8000000000000	-1.17401187468754	-1.58091496955350	-3.83247988915878
82.9000000000000	-1.15967432439009	-1.56531011097078	-3.82697731289384
83	-1.14472393877141	-1.54794501694865	-3.81095761536443
83.1000000000000	-1.12977693701811	-1.53127273822257	-3.78588446103836
83.2000000000000	-1.11520127482085	-1.51707321122363	-3.75388248877037
83.3000000000000	-1.10164698505594	-1.50558423882875	-3.71905086829694
83.4000000000000	-1.09005465664466	-1.49589837519108	-3.68627248714875
83.5000000000000	-1.08111183075866	-1.48784995001445	-3.65830058509106
83.6000000000000	-1.07537125047844	-1.48166835652336	-3.63702361279855
83.7000000000000	-1.07329690725083	-1.47746181512901	-3.62420869690975
83.8000000000000	-1.07507726572289	-1.47530651452061	-3.62090089894879
83.9000000000000	-1.08053113279034	-1.47511480148357	-3.62726208659017
84	-1.08908987869646	-1.47663247499029	-3.64243334914286
84.1000000000000	-1.09991998326805	-1.47941886778551	-3.66481414187249
84.2000000000000	-1.11209173803343	-1.48292831660900	-3.69242201652256
84.3000000000000	-1.12473215181000	-1.48661765465338	-3.72323938337907
84.4000000000000	-1.13711784546213	-1.49005188065836	-3.75543291910881
84.5000000000000	-1.14871513910279	-1.49297383242793	-3.78746752215520
84.6000000000000	-1.15918798402613	-1.49532524722816	-3.81815662757370
84.7000000000000	-1.16838810510945	-1.49721751368542	-3.84668211147922
84.8000000000000	-1.17633178644873	-1.49886400471262	-3.87259446887552
84.9000000000000	-1.18316414466914	-1.50049437405179	-3.89578830254789
85	-1.18911185380389	-1.50227384949483	-3.91644187733190
85.1000000000000	-1.19442667168134	-1.50425091785545	-3.93491317765478
85.2000000000000	-1.19879284406961	-1.50811428835923	-3.94783194458133
85.3000000000000	-1.20249112399187	-1.51359503970638	-3.95557276982957
85.4000000000000	-1.20593722078303	-1.52015304274794	-3.95905471577796
85.5000000000000	-1.20935815877343	-1.52710234305425	-3.95907173031347
85.6000000000000	-1.21267754007257	-1.53357399785301	-3.95616817282610
85.7000000000000	-1.21555209872801	-1.53854838350278	-3.95065391257100
85.8000000000000	-1.21743693823698	-1.54088853842101	-3.94272833836096
85.9000000000000	-1.21764906104727	-1.53931963515561	-3.93271723632670
86	-1.21559726236134	-1.53243820693481	-3.92150609689606
86.1000000000000	-1.21168028222251	-1.51904557498920	-3.91103601600757
86.2000000000000	-1.20891287973880	-1.49897891390360	-3.90377339579764
86.3000000000000	-1.21106224098901	-1.47353619694784	-3.90027362575869
86.4000000000000	-1.21717061097563	-1.44521034303976	-3.89936986596441
86.5000000000000	-1.22334005955104	-1.41740565532069	-3.90086968713387
86.6000000000000	-1.22760646541567	-1.39233852614176	-3.90432602956052
86.7000000000000	-1.23013702509498	-1.37005398054945	-3.90781863946787
86.8000000000000	-1.23149459167051	-1.34992446238172	-3.91017295346414
86.9000000000000	-1.23213264902206	-1.33129841049726	-3.91144557931141
87	-1.23233105489170	-1.31340172007766	-3.91241433547380
87.1000000000000	-1.23221136407227	-1.29523521354864	-3.91412850192933
87.2000000000000	-1.23168907223350	-1.27552403689445	-3.91754020074168
87.3000000000000	-1.23036300118940	-1.25267444618588	-3.92296885728585
87.4000000000000	-1.22734778041926	-1.22483437951912	-3.92923040188070
87.5000000000000	-1.22095254416500	-1.19054229822530	-3.93229829944774
87.6000000000000	-1.20848688648786	-1.15126855109275	-3.92366155252127
87.7000000000000	-1.18852960544376	-1.11465441119646	-3.89325431682531
87.8000000000000	-1.16262012261498	-1.08369233237474	-3.84647220414555
87.9000000000000	-1.13450452832449	-1.05985306709307	-3.79216395107100
88	-1.10792377362413	-1.04297062068767	-3.73730160580190
88.1000000000000	-1.08488267717540	-1.03155374409864	-3.68628374786175
88.2000000000000	-1.06594304291639	-1.02414795456401	-3.64147708655381
88.3000000000000	-1.05097133005157	-1.01939372137152	-3.60392812871055
88.4000000000000	-1.03945845363511	-1.01564351656214	-3.57389308324082
88.5000000000000	-1.03060967627147	-1.01057656975766	-3.55115106227336
88.6000000000000	-1.02336715380472	-1.00075368161898	-3.53510166862872
88.7000000000000	-1.01651640965123	-0.981146878640932	-3.52475289569801
88.8000000000000	-1.01030814754850	-0.947978057871059	-3.51987491816565
88.9000000000000	-1.01625634264204	-0.910626957114458	-3.52520468061170
89	-1.03709539659344	-0.885976171730628	-3.53584121527208
89.1000000000000	-1.05037988754352	-0.870757328612939	-3.54782390519462
89.2000000000000	-1.05689950998182	-0.861147060920096	-3.56197556109072
89.3000000000000	-1.06044394050500	-0.858630984044589	-3.57611630429946
89.4000000000000	-1.06250772106782	-0.861816520306436	-3.58976187868461
89.5000000000000	-1.06449000226150	-0.870424741137235	-3.60304049729256
89.6000000000000	-1.06740383511620	-0.884343153806123	-3.61641574508162
89.7000000000000	-1.07181802438331	-0.903244216507322	-3.63047660898634
89.8000000000000	-1.07789458870898	-0.926158245325872	-3.64580955384803
89.9000000000000	-1.08546165028065	-0.951709380238405	-3.66288041789674
90	-1.09414606805384	-0.978528370653758	-3.68191424318591
90.1000000000000	-1.10395810747831	-1.00442490106627	-3.70378410149741
90.2000000000000	-1.10499888758813	-1.02695581905820	-3.72024895971331
90.3000000000000	-1.10246564110564	-1.04443045037278	-3.73184626408699
90.4000000000000	-1.09932105012264	-1.05647223799225	-3.74141795218082
90.5000000000000	-1.09720399453543	-1.06270277194634	-3.75229875133311
90.6000000000000	-1.09709060190917	-1.06147014583577	-3.76839792020621
90.7000000000000	-1.09960968270747	-1.04742250665535	-3.79555962985191
90.8000000000000	-1.10312409852237	-1.00780688730820	-3.84079034577561
90.9000000000000	-1.09430313354180	-0.942165524202730	-3.88403590324091
91	-1.06561406838097	-0.869324948757478	-3.90023275842509
91.1000000000000	-1.03012899716970	-0.812515219181173	-3.92717822524211
91.2000000000000	-0.993021263320871	-0.784628638449237	-3.95947348514522
91.3000000000000	-0.962795134887343	-0.795206633747542	-3.96748284197788
91.4000000000000	-0.962906063868161	-0.805154512190959	-3.96525951613487
91.5000000000000	-0.975818918387407	-0.776760065055513	-3.98049536506921
91.6000000000000	-0.978505509671390	-0.740763780313411	-4.00169043205253
91.7000000000000	-0.961684177229533	-0.687915129032865	-4.00434474492827
91.8000000000000	-0.935908238615742	-0.642987200846599	-4.01894148557178
91.9000000000000	-0.906871530388042	-0.622545616568951	-4.04958071590591
92	-0.883217045348002	-0.639334531813737	-4.05799232342556
92.1000000000000	-0.888714395216690	-0.663282644047701	-4.04695204484357
92.2000000000000	-0.911123051097999	-0.657476482096046	-4.04927546050472
92.3000000000000	-0.932739257964420	-0.659699811763933	-4.07975516596370
92.4000000000000	-0.955247457504508	-0.652974983655817	-4.12671655566279
92.5000000000000	-0.975154167390700	-0.642903721342741	-4.18627571132630
92.6000000000000	-0.990597879858516	-0.627045596446247	-4.24796860134174
92.7000000000000	-0.998520261444029	-0.610077706254355	-4.30676441983763
92.8000000000000	-0.996415528178829	-0.591941150662370	-4.35379945284961
92.9000000000000	-0.980960416178815	-0.571279555330398	-4.37924220623105
93	-0.949584368185194	-0.552413070913381	-4.37332812117923
93.1000000000000	-0.933056757576520	-0.574389978720954	-4.34226985496709
93.2000000000000	-0.924457280776567	-0.603277349641183	-4.29553178749991
93.3000000000000	-0.928060946568515	-0.641528567834380	-4.25254385082416
93.4000000000000	-0.949607477087926	-0.696624070002459	-4.22160596687458
93.5000000000000	-0.988686861434316	-0.761418996742925	-4.19808444200214
93.6000000000000	-1.02291445366200	-0.822837448149238	-4.17732644719914
93.7000000000000	-1.05395601804773	-0.880403026520302	-4.15815416765144
93.8000000000000	-1.08189633917723	-0.933890307948187	-4.14036954330899
93.9000000000000	-1.10726161628109	-0.983744622013640	-4.12410270350872
94	-1.13042728096751	-1.03059092148713	-4.10941587608339
94.1000000000000	-1.15174329618642	-1.07501802231550	-4.09610858451138
94.2000000000000	-1.17149199299068	-1.11746132981478	-4.08378084515729
94.3000000000000	-1.18987815419161	-1.15822823853298	-4.07194344716284
94.4000000000000	-1.20705160133872	-1.19752703977934	-4.06011955856209
94.5000000000000	-1.22314461471490	-1.23541176387085	-4.04795323756970
94.6000000000000	-1.23828236290231	-1.27166371265941	-4.03532194808310
94.7000000000000	-1.25254443611450	-1.30574972828771	-4.02238901294344
94.8000000000000	-1.26592843251494	-1.33700750123787	-4.00953778884275
94.9000000000000	-1.27838992094578	-1.36496755210467	-3.99724726350962
95	-1.28992097874762	-1.38954365484450	-3.98601919614994
95.1000000000000	-1.30057908903515	-1.41100365872826	-3.97633941151693
95.2000000000000	-1.31045980198098	-1.42983996946045	-3.96859136385651
95.3000000000000	-1.31964575265035	-1.44660002732565	-3.96292872348541
95.4000000000000	-1.32819000520910	-1.46180621210361	-3.95922556831547
95.5000000000000	-1.33611449879673	-1.47586702919425	-3.95716127945332
95.6000000000000	-1.34342659604321	-1.48900211450865	-3.95638072726377
95.7000000000000	-1.35013697097857	-1.50124330970804	-3.95660868897713
95.8000000000000	-1.35626408495710	-1.51252715743792	-3.95764436516699
95.9000000000000	-1.36182824513759	-1.52280888509102	-3.95928401930634
96	-1.36684551188795	-1.53212207812623	-3.96126355491926
96.1000000000000	-1.37132526548663	-1.54057751710115	-3.96325590644675
96.2000000000000	-1.37527083706480	-1.54833589114658	-3.96491025749961
96.3000000000000	-1.37868303190267	-1.55557744456890	-3.96591844597190
96.4000000000000	-1.38156619429778	-1.56245790366460	-3.96609589011369
96.5000000000000	-1.38393968423456	-1.56904530005629	-3.96544625406073
96.6000000000000	-1.38585430097607	-1.57528652605578	-3.96418404885524
96.7000000000000	-1.38739877797356	-1.58104099785661	-3.96270266320974
96.8000000000000	-1.38868756880695	-1.58615524024150	-3.96147973552264
96.9000000000000	-1.38983839491665	-1.59053141373421	-3.96094696300780
97	-1.39095080174880	-1.59416321853373	-3.96138188722708
97.1000000000000	-1.39209174972827	-1.59713446054728	-3.96285692322627
97.2000000000000	-1.39328980259874	-1.59958844520605	-3.96524569816679
97.3000000000000	-1.39453746516130	-1.60168223014937	-3.96827031450822
97.4000000000000	-1.39580061312363	-1.60354251958289	-3.97157223763919
97.5000000000000	-1.39703298053736	-1.60523891706809	-3.97479218308234
97.6000000000000	-1.39796308653454	-1.60756689372395	-3.97576014132908
97.7000000000000	-1.38677186322118	-1.60366638245199	-3.96670720221341
97.8000000000000	-1.37131396314046	-1.59596757343018	-3.94602216002547
97.9000000000000	-1.35501982304507	-1.58523180035656	-3.91798293106894
98	-1.33962954559177	-1.57289642764686	-3.88672766976708
98.1000000000000	-1.32578579302694	-1.56016597055608	-3.85500329569615
98.2000000000000	-1.31362362640440	-1.54749187784917	-3.82446382624176
98.3000000000000	-1.30312681213071	-1.53499030202970	-3.79615515368648
98.4000000000000	-1.29434634233595	-1.52279994562759	-3.77089533039005
98.5000000000000	-1.28747991950953	-1.51113769970788	-3.74953283521003
98.6000000000000	-1.28282031813443	-1.50026187469222	-3.73299041820182
98.7000000000000	-1.28064948639154	-1.49043509817512	-3.72212180807584
98.8000000000000	-1.28113132642670	-1.48188339420584	-3.71750201431548
98.9000000000000	-1.28423455345594	-1.47476319224553	-3.71925707920945
99	-1.28970077441522	-1.46913310567507	-3.72701274310769
99.1000000000000	-1.29706304891510	-1.46493013054823	-3.73994295557849
99.2000000000000	-1.30572449650507	-1.46199262039978	-3.75685853315267
99.3000000000000	-1.31505581669337	-1.46009439374119	-3.77641483950369
99.4000000000000	-1.32447785476693	-1.45898906545124	-3.79730533955103
99.5000000000000	-1.33352002398343	-1.45845499233306	-3.81839308420590
99.6000000000000	-1.34184777579722	-1.45831265682615	-3.83878882701587
99.7000000000000	-1.34926647888398	-1.45843169014468	-3.85787186027128
99.8000000000000	-1.35570885826948	-1.45872208563611	-3.87527994683103
99.9000000000000	-1.36121200019217	-1.45911926374326	-3.89087312921344
100	-1.36588684610295	-1.45956715922458	-3.90467810907058
100.100000000000	-1.36988291145650	-1.46000736305991	-3.91681920109378
100.200000000000	-1.37407209421828	-1.46377000988231	-3.92455850117803
100.300000000000	-1.37879658873994	-1.46930264311730	-3.93088462785853
100.400000000000	-1.38439427815452	-1.47691730202756	-3.93477505323232
100.500000000000	-1.39099701594475	-1.48599176823135	-3.93649209340393
100.600000000000	-1.39841395644771	-1.49589661973991	-3.93564001347865
100.700000000000	-1.40624359243759	-1.50590635209095	-3.93172681263952
100.800000000000	-1.41403580655101	-1.51531459417429	-3.92447357127111
100.900000000000	-1.42144914075488	-1.52363108119620	-3.91474397612859
101	-1.42822253103864	-1.53072320796448	-3.90512219105382
101.100000000000	-1.43384030197808	-1.53635406181176	-3.89941103339565
101.200000000000	-1.43727371532166	-1.53933955623879	-3.90008313586385
101.300000000000	-1.43749280962088	-1.53749133011239	-3.90631772373257
101.400000000000	-1.43444388562561	-1.52827864247584	-3.91408965098903
101.500000000000	-1.42840851045782	-1.51040940383508	-3.91712535577568
101.600000000000	-1.41877772592998	-1.48430929903714	-3.90795757949479
101.700000000000	-1.40790234536325	-1.45171424277384	-3.88528488272707
101.800000000000	-1.39533433266635	-1.41783949403695	-3.85434151451657
101.900000000000	-1.37912615929758	-1.38725872345494	-3.82288903333089
102	-1.36070974147612	-1.36089068946855	-3.79365247058336
102.100000000000	-1.34236913571685	-1.33855255284438	-3.76685071101792
102.200000000000	-1.32539825021634	-1.32024925497549	-3.74251737424910
102.300000000000	-1.31064273643985	-1.30598657931876	-3.72086179097120
102.400000000000	-1.29859332811771	-1.29544581734022	-3.70172415493158
102.500000000000	-1.28946492081096	-1.28822974507478	-3.68462715679631
102.600000000000	-1.28313516994169	-1.28400626604238	-3.66909377802987
102.700000000000	-1.27926492941735	-1.28257615665162	-3.65496718754243
102.800000000000	-1.27739799275816	-1.28385790599726	-3.64276058901103
102.900000000000	-1.27712487180128	-1.28788933905025	-3.63377226335745
103	-1.27823779176053	-1.29494268395411	-3.62983239149871
103.100000000000	-1.28073306448752	-1.30564823588151	-3.63242859617197
103.200000000000	-1.28472431186332	-1.32036412409994	-3.64023076310614
103.300000000000	-1.29005812591199	-1.33923630005727	-3.65163225205284
103.400000000000	-1.29653896410751	-1.36207167873643	-3.66494566175106
103.500000000000	-1.30400139348126	-1.38826318529240	-3.67846810161684
103.600000000000	-1.31227940763482	-1.41694141414416	-3.69065029774873
103.700000000000	-1.32105021212632	-1.44719323782784	-3.70055414765130
103.800000000000	-1.33000374443920	-1.47816708966110	-3.70754263048607
103.900000000000	-1.33882179980079	-1.50908652388296	-3.71133789101045
104	-1.34714221932575	-1.53927039755046	-3.71199240959099
104.100000000000	-1.35456500124729	-1.56817642208222	-3.70991816480358
104.200000000000	-1.36072585143835	-1.59540299288289	-3.70612127170540
104.300000000000	-1.36540922174000	-1.62058810517201	-3.70248973569795
104.400000000000	-1.36863926088126	-1.64317857264647	-3.70171381116434
104.500000000000	-1.37066402266566	-1.66211703413537	-3.70651472254691
104.600000000000	-1.37183269044980	-1.67563982151604	-3.71846450751315
104.700000000000	-1.37250947116170	-1.68144330714802	-3.73706506012197
104.800000000000	-1.37301763590021	-1.67751434851963	-3.75939380684200
104.900000000000	-1.37338072136446	-1.66388595391046	-3.78060315047221
105	-1.37310489832953	-1.64419577342761	-3.79602789313028
105.100000000000	-1.37133381246868	-1.62437053463231	-3.80316868697868
105.200000000000	-1.35616811989727	-1.60356617708178	-3.79462672973932
105.300000000000	-1.33559252741704	-1.58594970410926	-3.77090511348552
105.400000000000	-1.31358463668080	-1.57132498251298	-3.73771248103098
105.500000000000	-1.29262837793882	-1.55903327122797	-3.70002233814326
105.600000000000	-1.27405334634472	-1.54832272580293	-3.66166199549775
105.700000000000	-1.25824842990195	-1.53865253468225	-3.62536381215668
105.800000000000	-1.24506849630580	-1.52975443324128	-3.59305705043703
105.900000000000	-1.23430747702919	-1.52169323853252	-3.56606838551020
106	-1.22599247566254	-1.51475429814232	-3.54536660365307
106.100000000000	-1.22039091552903	-1.50927552617071	-3.53177759547357
106.200000000000	-1.21786199450701	-1.50556694980641	-3.52595677791371
106.300000000000	-1.21867132870119	-1.50382861263910	-3.52817807112715
106.400000000000	-1.22281465321310	-1.50405905280142	-3.53809711508230
106.500000000000	-1.22991100209233	-1.50599651046647	-3.55468094065842
106.600000000000	-1.23923952650395	-1.50916947869564	-3.57639377158269
106.700000000000	-1.24992017792138	-1.51303721314377	-3.60153885448165
106.800000000000	-1.26112365203896	-1.51712275359686	-3.62856606395506
106.900000000000	-1.27220009198484	-1.52107973932145	-3.65624597592295
107	-1.28271365949808	-1.52470854283616	-3.68371374643111
107.100000000000	-1.29242400237802	-1.52794242118150	-3.71043104742789
107.200000000000	-1.30124873180618	-1.53081151041499	-3.73611374013302
107.300000000000	-1.30922104235770	-1.53339298938997	-3.76065219941424
107.400000000000	-1.31644509866098	-1.53576220213841	-3.78403286391779
107.500000000000	-1.32305074116627	-1.53796053891563	-3.80626523725633
107.600000000000	-1.32915359621637	-1.53998820593259	-3.82732430714610
107.700000000000	-1.33464832287718	-1.54349516534502	-3.84444262352684
107.800000000000	-1.33951695954514	-1.54774992844926	-3.85770745681176
107.900000000000	-1.34390808977294	-1.55275322722369	-3.86666780087825
108	-1.34789369654806	-1.55814405825270	-3.87120758267232
108.100000000000	-1.35131816983821	-1.56343144861852	-3.87127107219053
108.200000000000	-1.35392807789821	-1.56811277624112	-3.86686380111462
108.300000000000	-1.35547067781963	-1.57172701877924	-3.85821577341019
108.400000000000	-1.35570656860128	-1.57386741714782	-3.84601344657141
108.500000000000	-1.35442477349062	-1.57418253798868	-3.83162598634928
108.600000000000	-1.35156156497020	-1.57238757149545	-3.81721789134479
108.700000000000	-1.34751659534502	-1.56827843841940	-3.80539788279652
108.800000000000	-1.34336846668026	-1.56172904751796	-3.79809657489363
108.900000000000	-1.34036145468201	-1.55280553052697	-3.79555003241032
109	-1.33906877035034	-1.54204036284272	-3.79663137529894
109.100000000000	-1.33917382713137	-1.53056498174535	-3.79983890212427
109.200000000000	-1.33989881880367	-1.51981526107460	-3.80396486492267
109.300000000000	-1.34064958641245	-1.51084210423242	-3.80821805135210
109.400000000000	-1.34122099262344	-1.50391524252943	-3.81206651798512
109.500000000000	-1.34161002875624	-1.49873758374099	-3.81515880862519
109.600000000000	-1.34186483872628	-1.49477125051652	-3.81733698479747
109.700000000000	-1.34204519701259	-1.49140016349466	-3.81866668401323
109.800000000000	-1.34220968595936	-1.48799787278663	-3.81945164358003
109.900000000000	-1.34239042431143	-1.48400933260252	-3.82020630823653
110	-1.34256751181470	-1.47911628364674	-3.82155584197071
110.100000000000	-1.34268725715876	-1.47347136341730	-3.82405028902438
110.200000000000	-1.34274707800154	-1.46781127910390	-3.82794949525040
110.300000000000	-1.34286287424314	-1.46308778680799	-3.83307816782585
110.400000000000	-1.34317827536771	-1.46012436800896	-3.83896657029343
110.500000000000	-1.34377165801691	-1.45928406012388	-3.84503502443736
110.600000000000	-1.34461153741483	-1.46051770706209	-3.85075044138908
110.700000000000	-1.34559938916210	-1.46354591006902	-3.85568909322443
110.800000000000	-1.34662314476866	-1.46799310433881	-3.85955631683051
110.900000000000	-1.34758796547854	-1.47344930909794	-3.86219220225228
111	-1.34842436411394	-1.47949753307532	-3.86356686673726
111.100000000000	-1.34908584763585	-1.48572891595186	-3.86376695917631
111.200000000000	-1.34954694988322	-1.49175876227900	-3.86297967484738
111.300000000000	-1.34980455743028	-1.49726076592037	-3.86148246412841
111.400000000000	-1.34987727380100	-1.50200926844350	-3.85964189954625
111.500000000000	-1.34979965323432	-1.50589268321035	-3.85790559208140
111.600000000000	-1.34961506530364	-1.50886050984293	-3.85674944296023
111.700000000000	-1.34937043871828	-1.51085631821028	-3.85657063899866
111.800000000000	-1.34910687265182	-1.51182037047450	-3.85759191359365
111.900000000000	-1.34885819988478	-1.51174108519891	-3.85980107187348
112	-1.34864533298600	-1.51071588680851	-3.86298197912936
112.100000000000	-1.34847783034157	-1.50895084958007	-3.86679775703602
112.200000000000	-1.34835812022963	-1.50670937612293	-3.87088027007733
112.300000000000	-1.34828167509118	-1.50424149739675	-3.87490480994211
112.400000000000	-1.34823628928543	-1.50172409942054	-3.87863500466291
112.500000000000	-1.34820297745545	-1.49923186216785	-3.88193746360354
112.600000000000	-1.34793372827665	-1.49777885703168	-3.88385143856728
112.700000000000	-1.33527274359116	-1.49334678799822	-3.87574664122653
112.800000000000	-1.31811765215038	-1.48853804857918	-3.85792103407104
112.900000000000	-1.30020234785624	-1.48497539112111	-3.83359865095797
113	-1.28342561987971	-1.48307645508390	-3.80602927961260
113.100000000000	-1.26866725393589	-1.48206672472303	-3.77782578117468
113.200000000000	-1.25599214462544	-1.48108326439128	-3.75066032693560
113.300000000000	-1.24512627003398	-1.47984592343227	-3.72546870391983
113.400000000000	-1.23596222428057	-1.47851238853498	-3.70297628921831
113.500000000000	-1.22868914696883	-1.47734286463621	-3.68408885086398
113.600000000000	-1.22367646676677	-1.47660784828985	-3.66989276558272
113.700000000000	-1.22131485944375	-1.47654787454359	-3.66142259191677
113.800000000000	-1.22185666181717	-1.47731360454500	-3.65935516447400
113.900000000000	-1.22528130685854	-1.47890439586683	-3.66375698328505
114	-1.23123445845703	-1.48114964030830	-3.67400702398917
114.100000000000	-1.23908239807001	-1.48377444178533	-3.68893934349214
114.200000000000	-1.24806498688279	-1.48651518065137	-3.70712677464408
114.300000000000	-1.25746534943297	-1.48920774817622	-3.72716915072695
114.400000000000	-1.26672285735961	-1.49181220705495	-3.74789956021493
114.500000000000	-1.27547498268079	-1.49439055188555	-3.76848766095302
114.600000000000	-1.28354943122787	-1.49705948924037	-3.78845234695745
114.700000000000	-1.29092830886533	-1.49993553912056	-3.80760380387037
114.800000000000	-1.29769809548861	-1.50308781065225	-3.82594055348367
114.900000000000	-1.30399418793325	-1.50650953482350	-3.84353515874514
115	-1.30994786920125	-1.51011433169635	-3.86044122628468
115.100000000000	-1.31564571541517	-1.51375770503457	-3.87663869879715
115.200000000000	-1.32079272933422	-1.51922730129177	-3.88960639942613
115.300000000000	-1.32543038819827	-1.52591302689984	-3.89943761828594
115.400000000000	-1.32974386122434	-1.53382126689708	-3.90580383216475
115.500000000000	-1.33383803976321	-1.54252333840158	-3.90869076472639
115.600000000000	-1.33757048091637	-1.55145659891850	-3.90805260008997
115.700000000000	-1.34069238874438	-1.56004099973568	-3.90382411795918
115.800000000000	-1.34295305026441	-1.56774795165462	-3.89605956404651
115.900000000000	-1.34411989680673	-1.57411766303548	-3.88511051506926
116	-1.34396846995794	-1.57874408429135	-3.87178064337754
116.100000000000	-1.34231151770909	-1.58125965920224	-3.85743373004146
116.200000000000	-1.33918073172407	-1.58136108901619	-3.84395419513866
116.300000000000	-1.33516167233698	-1.57887490401388	-3.83331731153417
116.400000000000	-1.33143316033549	-1.57381432004466	-3.82675197594265
116.500000000000	-1.32906129220233	-1.56646847560106	-3.82428206739385
116.600000000000	-1.32828131770988	-1.55757252572799	-3.82512804351548
116.700000000000	-1.32858411266489	-1.54838012317825	-3.82831985193683
116.800000000000	-1.32933136683180	-1.54025535121396	-3.83302585914293
116.900000000000	-1.33018843055491	-1.53397977039320	-3.83856163731197
117	-1.33105775964373	-1.52960722061142	-3.84436060648525
117.100000000000	-1.33190775802772	-1.52678771256645	-3.85000955625864
117.200000000000	-1.33272090058227	-1.52502834929155	-3.85528116876422
117.300000000000	-1.33349439606044	-1.52380550980628	-3.86014734044273
117.400000000000	-1.33423955905935	-1.52262075602593	-3.86476900850084
117.500000000000	-1.33497419016700	-1.52106112037131	-3.86945053034401
117.600000000000	-1.33571455499703	-1.51888047134353	-3.87454840809621
117.700000000000	-1.33647298695415	-1.51608345595542	-3.88034332216261
117.800000000000	-1.33726131303728	-1.51291323105734	-3.88691124455538
117.900000000000	-1.33809779420691	-1.50982752726079	-3.89409127813428
118	-1.33900345445020	-1.50734036597096	-3.90155081952131
118.100000000000	-1.33998708771144	-1.50584690006027	-3.90890403792199
118.200000000000	-1.34103494931015	-1.50552818286376	-3.91581051087693
118.300000000000	-1.34211390195400	-1.50635244402961	-3.92202687964865
118.400000000000	-1.34318245459003	-1.50812607686550	-3.92742164978219
118.500000000000	-1.34420024510141	-1.51055349469127	-3.93196840171362
118.600000000000	-1.34513312236991	-1.51329044448790	-3.93572820194886
118.700000000000	-1.34595618898642	-1.51598858189730	-3.93882957521289
118.800000000000	-1.34665625370632	-1.51833378905884	-3.94145074830338
118.900000000000	-1.34723230531619	-1.52007737994681	-3.94380298709473
119	-1.34769306376982	-1.52105192734832	-3.94610726811656
119.100000000000	-1.34805334085971	-1.52117164843805	-3.94855732982192
119.200000000000	-1.34833089762122	-1.52043128778854	-3.95127645151649
119.300000000000	-1.34854394630147	-1.51891185092855	-3.95428888484047
119.400000000000	-1.34870923226214	-1.51678144275893	-3.95752316768930
119.500000000000	-1.34884120136426	-1.51427201704746	-3.96084488766866
119.600000000000	-1.34895179387288	-1.51163083419579	-3.96410093652037
119.700000000000	-1.34904973769368	-1.50906604870350	-3.96715695158360
119.800000000000	-1.34913939941723	-1.50670889521594	-3.96991867888619
119.900000000000	-1.34922018847305	-1.50460286005982	-3.97233788495998
120	-1.34928720249897	-1.50271615205807	-3.97440855900488

==> 2023TCST_accepted - Kalman Controller Calibration/data_CarSim/fsf_vel.txt <==
0	70
0.0500000000000000	69.9765108339317
0.100000000000000	69.9730342414772
0.150000000000000	69.9727529705616
0.200000000000000	69.9751830152531
0.250000000000000	69.9782874795179
0.300000000000000	69.9815765917582
0.350000000000000	69.9849673492726
0.400000000000000	69.9883704350643
0.450000000000000	69.9917713751545
0.500000000000000	69.9951429087967
0.550000000000000	69.9984758991530
0.600000000000000	70.0017726684739
0.650000000000000	70.0050258463250
0.700000000000000	70.0082314362227
0.750000000000000	70.0113815673986
0.800000000000000	70.0144686941883
0.850000000000000	70.0174873897448
0.900000000000000	70.0204326698791
0.950000000000000	70.0233016093189
1	70.0260937074601
1.05000000000000	70.0288097468914
1.10000000000000	70.0314526904088
1.15000000000000	70.0340234060432
1.20000000000000	70.0365238037249
1.25000000000000	70.0389620916626
1.30000000000000	70.0413501568235
1.35000000000000	70.0436945164811
1.40000000000000	70.0460041674257
1.45000000000000	70.0482894768153
1.50000000000000	70.0505614861955
1.55000000000000	70.0528291456491
1.60000000000000	70.0551012982818
1.65000000000000	70.0573843039065
1.70000000000000	70.0596910139950
1.75000000000000	70.0620295839757
1.80000000000000	70.0644147185724
1.85000000000000	70.0668520395949
1.90000000000000	70.0693513221622
1.95000000000000	70.0719164589382
2	70.0745530213251
2.05000000000000	70.0772586237088
2.10000000000000	70.0800283597415
2.15000000000000	70.0828546556524
2.20000000000000	70.0857310490694
2.25000000000000	70.0886482495206
2.30000000000000	70.0915934875484
2.35000000000000	70.0945479921827
2.40000000000000	70.0974932135469
2.45000000000000	70.1004066755643
2.50000000000000	70.1032662455019
2.55000000000000	70.1060502303741
2.60000000000000	70.1087363746536
2.65000000000000	70.1113039348714
2.70000000000000	70.1137355956662
2.75000000000000	70.1160162904176
2.80000000000000	70.1181348707697
2.85000000000000	70.1200829100167
2.90000000000000	70.1218579454271
2.95000000000000	70.1234586100919
3	70.1248916401305
3.05000000000000	70.1261649702590
3.10000000000000	70.1272955625224
3.15000000000000	70.1282988957679
3.20000000000000	70.1291950680662
3.25000000000000	70.1300127959549
3.30000000000000	70.1307812508743
3.35000000000000	70.1315211923660
3.40000000000000	70.1322635527682
3.45000000000000	70.1330305228523
3.50000000000000	70.1338528801632
3.55000000000000	70.1347484777746
3.60000000000000	70.1357460761252
3.65000000000000	70.1368584008081
3.70000000000000	70.1381066900999
3.75000000000000	70.1394977966846
3.80000000000000	70.1410435067378
3.85000000000000	70.1427424341741
3.90000000000000	70.1445956806256
3.95000000000000	70.1465942388868
4	70.1487306074684
4.05000000000000	70.1509906714287
4.10000000000000	70.1533600129049
4.15000000000000	70.1558203774611
4.20000000000000	70.1583526546942
4.25000000000000	70.1609367070276
4.30000000000000	70.1635520106367
4.35000000000000	70.1661772204777
4.40000000000000	70.1687920993648
4.45000000000000	70.1713795669488
4.50000000000000	70.1739217372296
4.55000000000000	70.1764057829682
4.60000000000000	70.1788205557794
4.65000000000000	70.1811577394465
4.70000000000000	70.1834111813795
4.75000000000000	70.1855787005223
4.80000000000000	70.1876604858392
4.85000000000000	70.1896599110990
4.90000000000000	70.1915833479245
4.95000000000000	70.1934398439664
5	70.1952375752417
5.05000000000000	70.1969888421698
5.10000000000000	70.1987067875342
5.15000000000000	70.2004033651368
5.20000000000000	70.2020914711011
5.25000000000000	70.2037846284054
5.30000000000000	70.2054978626110
5.35000000000000	70.2072405034453
5.40000000000000	70.2090246998902
5.45000000000000	70.2108562110731
5.50000000000000	70.2127429588509
5.55000000000000	70.2146872607222
5.60000000000000	70.2166925185822
5.65000000000000	70.2187571556075
5.70000000000000	70.2208799008751
5.75000000000000	70.2230557905641
5.80000000000000	70.2252792419624
5.85000000000000	70.2275425106068
5.90000000000000	70.2298378750181
5.95000000000000	70.2321559559660
6	70.2344869763272
6.05000000000000	70.2368205145944
6.10000000000000	70.2391473176836
6.15000000000000	70.2414577485628
6.20000000000000	70.2437433349868
6.25000000000000	70.2459970276804
6.30000000000000	70.2482134102531
6.35000000000000	70.2503884662542
6.40000000000000	70.2525194493100
6.45000000000000	70.2546056557294
6.50000000000000	70.2566479362466
6.55000000000000	70.2586486905888
6.60000000000000	70.2606108213203
6.65000000000000	70.2625401418879
6.70000000000000	70.2644430971978
6.75000000000000	70.2663254927446
6.80000000000000	70.2681943524343
6.85000000000000	70.2700549731855
6.90000000000000	70.2719178824976
6.95000000000000	70.2737862811912
7	70.2756667681439
7.05000000000000	70.2775611643945
7.10000000000000	70.2794739720704
7.15000000000000	70.2814057138677
7.20000000000000	70.2833583870119
7.25000000000000	70.2853308444875
7.30000000000000	70.2873226261063
7.35000000000000	70.2893311928626
7.40000000000000	70.2913541699851
7.45000000000000	70.2933881232167
7.50000000000000	70.2954294616590
7.55000000000000	70.2973861562173
7.60000000000000	70.2986046672673
7.65000000000000	70.2983948422576
7.70000000000000	70.2967402884310
7.75000000000000	70.2932842917162
7.80000000000000	70.2877625988409
7.85000000000000	70.2796741491653
7.90000000000000	70.2689739689055
7.95000000000000	70.2556876353722
8	70.2405212073655
8.05000000000000	70.2240074570103
8.10000000000000	70.2074846545918
8.15000000000000	70.1913944112011
8.20000000000000	70.1766998289814
8.25000000000000	70.1638795891805
8.30000000000000	70.1533479319418
8.35000000000000	70.1453148813189
8.40000000000000	70.1396964293772
8.45000000000000	70.1364737773393
8.50000000000000	70.1351961232569
8.55000000000000	70.1355663061596
8.60000000000000	70.1371511150053
8.65000000000000	70.1394588225085
8.70000000000000	70.1420578820878
8.75000000000000	70.1445934375527
8.80000000000000	70.1467378551887
8.85000000000000	70.1482001415135
8.90000000000000	70.1488445059652
8.95000000000000	70.1486277432501
9	70.1475251759432
9.05000000000000	70.1455143742061
9.10000000000000	70.1427460675916
9.15000000000000	70.1394074948999
9.20000000000000	70.1357726996807
9.25000000000000	70.1320737488838
9.30000000000000	70.1286948128911
9.35000000000000	70.1256819137610
9.40000000000000	70.1229129645547
9.45000000000000	70.1203364923795
9.50000000000000	70.1177399619133
9.55000000000000	70.1151285792255
9.60000000000000	70.1125230999889
9.65000000000000	70.1098822986335
9.70000000000000	70.1072112353199
9.75000000000000	70.1044470413097
9.80000000000000	70.1015763896377
9.85000000000000	70.0986172037613
9.90000000000000	70.0956330923433
9.95000000000000	70.0926735864782
10	70.0898208060118
10.0500000000000	70.0871239615379
10.1000000000000	70.0846144236623
10.1500000000000	70.0823175477032
10.2000000000000	70.0802322891706
10.2500000000000	70.0783696539223
10.3000000000000	70.0767315682479
10.3500000000000	70.0753165514708
10.4000000000000	70.0741239425007
10.4500000000000	70.0731415586153
10.5000000000000	70.0723891721084
10.5500000000000	70.0718870111927
10.6000000000000	70.0717199407244
10.6500000000000	70.0719100147455
10.7000000000000	70.0725038268229
10.7500000000000	70.0734855850440
10.8000000000000	70.0748660547196
10.8500000000000	70.0766319179437
10.9000000000000	70.0787731347536
10.9500000000000	70.0812338873446
11	70.0839498648523
11.0500000000000	70.0868214940050
11.1000000000000	70.0897415496709
11.1500000000000	70.0926285262087
11.2000000000000	70.0954066730934
11.2500000000000	70.0980289842646
11.3000000000000	70.1004854794826
11.3500000000000	70.1027759897676
11.4000000000000	70.1049343581229
11.4500000000000	70.1069914361591
11.5000000000000	70.1089845783948
11.5500000000000	70.1109234038021
11.6000000000000	70.1127952341425
11.6500000000000	70.1145959091476
11.7000000000000	70.1163078603647
11.7500000000000	70.1179229133765
11.8000000000000	70.1194325459543
11.8500000000000	70.1208296226842
11.9000000000000	70.1221130992332
11.9500000000000	70.1232838111926
12	70.1243519136151
12.0500000000000	70.1253361404323
12.1000000000000	70.1262719724103
12.1500000000000	70.1271929090221
12.2000000000000	70.1281472251706
12.2500000000000	70.1291701050460
12.3000000000000	70.1303073038494
12.3500000000000	70.1315843770560
12.4000000000000	70.1330292701412
12.4500000000000	70.1346518047590
12.5000000000000	70.1364596568511
12.5500000000000	70.1384457800909
12.6000000000000	70.1405994572866
12.6500000000000	70.1429015289856
12.7000000000000	70.1453298072528
12.7500000000000	70.1478587711647
12.8000000000000	70.1504619993279
12.8500000000000	70.1531152494230
12.9000000000000	70.1557934410054
12.9500000000000	70.1584744302817
13	70.1611405642205
13.0500000000000	70.1637757379082
13.1000000000000	70.1663685010324
13.1500000000000	70.1689135117241
13.2000000000000	70.1714062014355
13.2500000000000	70.1738466820318
13.3000000000000	70.1762372606542
13.3500000000000	70.1785827232267
13.4000000000000	70.1808897771889
13.4500000000000	70.1831658015904
13.5000000000000	70.1854180293810
13.5500000000000	70.1876557383337
13.6000000000000	70.1898878913093
13.6500000000000	70.1921204782981
13.7000000000000	70.1943610190235
13.7500000000000	70.1966125035686
13.8000000000000	70.1988818156364
13.8500000000000	70.2011688485805
13.9000000000000	70.2034751781271
13.9500000000000	70.2057995486572
14	70.2081409139815
14.0500000000000	70.2104968056761
14.1000000000000	70.2128643714026
14.1500000000000	70.2152406068781
14.2000000000000	70.2176218278323
14.2500000000000	70.2200052327703
14.3000000000000	70.2223869902514
14.3500000000000	70.2247650762710
14.4000000000000	70.2271362835772
14.4500000000000	70.2294992849615
14.5000000000000	70.2318516316214
14.5500000000000	70.2341928624161
14.6000000000000	70.2365214821882
14.6500000000000	70.2388378024342
14.7000000000000	70.2411410927512
14.7500000000000	70.2434320562298
14.8000000000000	70.2457104377310
14.8500000000000	70.2479771246403
14.9000000000000	70.2502321797346
14.9500000000000	70.2524765122964
15	70.2547107465757
15.0500000000000	70.2568855351750
15.1000000000000	70.2575450215616
15.1500000000000	70.2549823709532
15.2000000000000	70.2497467297868
15.2500000000000	70.2411985969532
15.3000000000000	70.2288227139086
15.3500000000000	70.2117847215155
15.4000000000000	70.1901948721876
15.4500000000000	70.1642946516805
15.5000000000000	70.1360138932191
15.5500000000000	70.1063138073198
15.6000000000000	70.0770251414043
15.6500000000000	70.0495178870020
15.7000000000000	70.0250278963084
15.7500000000000	70.0043655977850
15.8000000000000	69.9882079750060
15.8500000000000	69.9765050887883
15.9000000000000	69.9691209245817
15.9500000000000	69.9656585329324
16	69.9651602606722
16.0500000000000	69.9669290559132
16.1000000000000	69.9699486757303
16.1500000000000	69.9732197805321
16.2000000000000	69.9761014455075
16.2500000000000	69.9778932104217
16.3000000000000	69.9780848637105
16.3500000000000	69.9765124691673
16.4000000000000	69.9729768959813
16.4500000000000	69.9673495784954
16.5000000000000	69.9597560921813
16.5500000000000	69.9502508826849
16.6000000000000	69.9390852600226
16.6500000000000	69.9263069318977
16.7000000000000	69.9122052121277
16.7500000000000	69.8969007553486
16.8000000000000	69.8808582197393
16.8500000000000	69.8642421093859
16.9000000000000	69.8474470820422
16.9500000000000	69.8307269018174
17	69.8144184628799
17.0500000000000	69.7987800727029
17.1000000000000	69.7841227564397
17.1500000000000	69.7706431307506
17.2000000000000	69.7585664878952
17.2500000000000	69.7480347438527
17.3000000000000	69.7391642663346
17.3500000000000	69.7319818939899
17.4000000000000	69.7264681111603
17.4500000000000	69.7225465079704
17.5000000000000	69.7201723274326
17.5500000000000	69.7192192423519
17.6000000000000	69.7195345356075
17.6500000000000	69.7209296378654
17.7000000000000	69.7232404482925
17.7500000000000	69.7263073887448
17.8000000000000	69.7299601704462
17.8500000000000	69.7340307616516
17.9000000000000	69.7383522382736
17.9500000000000	69.7427798692663
18	69.7471848482735
18.0500000000000	69.7514669298412
18.1000000000000	69.7555351560971
18.1500000000000	69.7593368773336
18.2000000000000	69.7628239205962
18.2500000000000	69.7659768657543
18.3000000000000	69.7687904547514
18.3500000000000	69.7712759926764
18.4000000000000	69.7734610575051
18.4500000000000	69.7753776690250
18.5000000000000	69.7770777643806
18.5500000000000	69.7786067600603
18.6000000000000	69.7800294509152
18.6500000000000	69.7813926379208
18.7000000000000	69.7827630138972
18.7500000000000	69.7841926369248
18.8000000000000	69.7857437439031
18.8500000000000	69.7874541053903
18.9000000000000	69.7893707785886
18.9500000000000	69.7915159084998
19	69.7939149782335
19.0500000000000	69.7965722636817
19.1000000000000	69.7994909741079
19.1500000000000	69.8026573680481
19.2000000000000	69.8060518776027
19.2500000000000	69.8096470778316
19.3000000000000	69.8134112445645
19.3500000000000	69.8173109076129
19.4000000000000	69.8213098984471
19.4500000000000	69.8253767509212
19.5000000000000	69.8294799198516
19.5500000000000	69.8335921471915
19.6000000000000	69.8376888293204
19.6500000000000	69.8417529438270
19.7000000000000	69.8457690226506
19.7500000000000	69.8497304319990
19.8000000000000	69.8536329119852
19.8500000000000	69.8574767453958
19.9000000000000	69.8612650115291
19.9500000000000	69.8650037789581
20	69.8687005992065
20.0500000000000	69.8723634053809
20.1000000000000	69.8760033074765
20.1500000000000	69.8796276710778
20.2000000000000	69.8832470356993
20.2500000000000	69.8868660990215
20.3000000000000	69.8904927429809
20.3500000000000	69.8941304549044
20.4000000000000	69.8977819853865
20.4500000000000	69.9014465226703
20.5000000000000	69.9051240452384
20.5500000000000	69.9088119886006
20.6000000000000	69.9125075326045
20.6500000000000	69.9162072904916
20.7000000000000	69.9199069897783
20.7500000000000	69.9236033758335
20.8000000000000	69.9272919116640
20.8500000000000	69.9309703432502
20.9000000000000	69.9346349372827
20.9500000000000	69.9382846831873
21	69.9419168119466
21.0500000000000	69.9455313494439
21.1000000000000	69.9491270133840
21.1500000000000	69.9527046967745
21.2000000000000	69.9562639478828
21.2500000000000	69.9598058910005
21.3000000000000	69.9633308254008
21.3500000000000	69.9668398692349
21.4000000000000	69.9703333757030
21.4500000000000	69.9738120734850
21.5000000000000	69.9772765088452
21.5500000000000	69.9807269989943
21.6000000000000	69.9841638276550
21.6500000000000	69.9875871822367
21.7000000000000	69.9909973236908
21.7500000000000	69.9943941463013
21.8000000000000	69.9977776410001
21.8500000000000	70.0011476852737
21.9000000000000	70.0045041327053
21.9500000000000	70.0078468624095
22	70.0111756873046
22.0500000000000	70.0144905327301
22.1000000000000	70.0177912238406
22.1500000000000	70.0210777466077
22.2000000000000	70.0243499614302
22.2500000000000	70.0276078794893
22.3000000000000	70.0308514602377
22.3500000000000	70.0340807179072
22.4000000000000	70.0372957173519
22.4500000000000	70.0404964629324
22.5000000000000	70.0436830450357
22.5500000000000	70.0466835315018
22.6000000000000	70.0476366265587
22.6500000000000	70.0446887148274
22.7000000000000	70.0388805346744
22.7500000000000	70.0296104445765
22.8000000000000	70.0166282421849
22.8500000000000	69.9989941443983
22.9000000000000	69.9771175365852
22.9500000000000	69.9516808052712
23	69.9245236219184
23.0500000000000	69.8968771259496
23.1000000000000	69.8705858598536
23.1500000000000	69.8469303382163
23.2000000000000	69.8270158600155
23.2500000000000	69.8114806256232
23.3000000000000	69.8005295819807
23.3500000000000	69.7939750634923
23.4000000000000	69.7912440537890
23.4500000000000	69.7915670189425
23.5000000000000	69.7941149145849
23.5500000000000	69.7978439315496
23.6000000000000	69.8019494300203
23.6500000000000	69.8056690226298
23.7000000000000	69.8083924515511
23.7500000000000	69.8098169005323
23.8000000000000	69.8098135372200
23.8500000000000	69.8082186940298
23.9000000000000	69.8050860001637
23.9500000000000	69.8005201904122
24	69.7946728595485
24.0500000000000	69.7876372163503
24.1000000000000	69.7795733153922
24.1500000000000	69.7706050711904
24.2000000000000	69.7609829599442
24.2500000000000	69.7508528698083
24.3000000000000	69.7404545764259
24.3500000000000	69.7299609774924
24.4000000000000	69.7196411450258
24.4500000000000	69.7096670926787
24.5000000000000	69.7002529416576
24.5500000000000	69.6915397123545
24.6000000000000	69.6837112044634
24.6500000000000	69.6768580427237
24.7000000000000	69.6710784887044
24.7500000000000	69.6664080525328
24.8000000000000	69.6628790954078
24.8500000000000	69.6604763168059
24.9000000000000	69.6591845818834
24.9500000000000	69.6589548362742
25	69.6597085688322
25.0500000000000	69.6613339172702
25.1000000000000	69.6637225292639
25.1500000000000	69.6667606764761
25.2000000000000	69.6703366115744
25.2500000000000	69.6743442871105
25.3000000000000	69.6786680032644
25.3500000000000	69.6832084995241
25.4000000000000	69.6878652396084
25.4500000000000	69.6925540373751
25.5000000000000	69.6972055031865
25.5500000000000	69.7017664472961
25.6000000000000	69.7061919256920
25.6500000000000	69.7104630807506
25.7000000000000	69.7145602147631
25.7500000000000	69.7184829175410
25.8000000000000	69.7222376805110
25.8500000000000	69.7258390639322
25.9000000000000	69.7293101171510
25.9500000000000	69.7326753755980
26	69.7359655154665
26.0500000000000	69.7392090195155
26.1000000000000	69.7424379212542
26.1500000000000	69.7456762630394
26.2000000000000	69.7489538693087
26.2500000000000	69.7522878996101
26.3000000000000	69.7556999942463
26.3500000000000	69.7591964328475
26.4000000000000	69.7627877104372
26.4500000000000	69.7664757002590
26.5000000000000	69.7702608975353
26.5500000000000	69.7741372671914
26.6000000000000	69.7780972688194
26.6500000000000	69.7821302087234
26.7000000000000	69.7862240711132
26.7500000000000	69.7903666182552
26.8000000000000	69.7945443015322
26.8500000000000	69.7987459988990
26.9000000000000	69.8029600261932
26.9500000000000	69.8071769110818
27	69.8113870420538
27.0500000000000	69.8155841054268
27.1000000000000	69.8197620675557
27.1500000000000	69.8239174337991
27.2000000000000	69.8280471129841
27.2500000000000	69.8321507983609
27.3000000000000	69.8362278294790
27.3500000000000	69.8402792799157
27.4000000000000	69.8443060883715
27.4500000000000	69.8483100348827
27.5000000000000	69.8522926404146
27.5500000000000	69.8562558470915
27.6000000000000	69.8602021612139
27.6500000000000	69.8641325904881
27.7000000000000	69.8680489926630
27.7500000000000	69.8719519699907
27.8000000000000	69.8758425536434
27.8500000000000	69.8797207787936
27.9000000000000	69.8835875186244
27.9500000000000	69.8874422062458
28	69.8912844857818
28.0500000000000	69.8951139520547
28.1000000000000	69.8989299303397
28.1500000000000	69.9027320748638
28.2000000000000	69.9065195941770
28.2500000000000	69.9102922655812
28.3000000000000	69.9140493813443
28.3500000000000	69.9177908946954
28.4000000000000	69.9215162430383
28.4500000000000	69.9252255446849
28.5000000000000	69.9289183840804
28.5500000000000	69.9325949657030
28.6000000000000	69.9362550754054
28.6500000000000	69.9398988812162
28.7000000000000	69.9435264207156
28.7500000000000	69.9471378482609
28.8000000000000	69.9507332262092
28.8500000000000	69.9543127177964
28.9000000000000	69.9578764044748
28.9500000000000	69.9614244381988
29	69.9649569293576
29.0500000000000	69.9684740026184
29.1000000000000	69.9719757066749
29.1500000000000	69.9754621466049
29.2000000000000	69.9789333937791
29.2500000000000	69.9823895326040
29.3000000000000	69.9858306259808
29.3500000000000	69.9892567425061
29.4000000000000	69.9926679384285
29.4500000000000	69.9960642699236
29.5000000000000	69.9994457913160
29.5500000000000	70.0028125518520
29.6000000000000	70.0061646058215
29.6500000000000	70.0095019980048
29.7000000000000	70.0128247845409
29.7500000000000	70.0161330086696
29.8000000000000	70.0194267296434
29.8500000000000	70.0227059910215
29.9000000000000	70.0259708554854
29.9500000000000	70.0292213680787
30	70.0324575946352
30.0500000000000	70.0355204127526
30.1000000000000	70.0364992855492
30.1500000000000	70.0335353568584
30.2000000000000	70.0278296657480
30.2500000000000	70.0188045582251
30.3000000000000	70.0062244256662
30.3500000000000	69.9891882177560
30.4000000000000	69.9681607054910
30.4500000000000	69.9438564680789
30.5000000000000	69.9181613329567
30.5500000000000	69.8922756398902
30.6000000000000	69.8679674537142
30.6500000000000	69.8464396501716
30.7000000000000	69.8286699969727
30.7500000000000	69.8151480654945
30.8000000000000	69.8058915086635
30.8500000000000	69.8007746245520
30.9000000000000	69.7989839650274
30.9500000000000	69.7999095762804
31	69.8027064358322
31.0500000000000	69.8064952955298
31.1000000000000	69.8105483897497
31.1500000000000	69.8142807205468
31.2000000000000	69.8172072107580
31.2500000000000	69.8190235261699
31.3000000000000	69.8196405206768
31.3500000000000	69.8189898743946
31.4000000000000	69.8170143414229
31.4500000000000	69.8137488319946
31.5000000000000	69.8093082482939
31.5500000000000	69.8037446240096
31.6000000000000	69.7971728427534
31.6500000000000	69.7896652284482
31.7000000000000	69.7813726391456
31.7500000000000	69.7724406502633
31.8000000000000	69.7630690484385
31.8500000000000	69.7534190794784
31.9000000000000	69.7437383194003
31.9500000000000	69.7342086102677
32	69.7250657200847
32.0500000000000	69.7164782500338
32.1000000000000	69.7086474267660
32.1500000000000	69.7016983334279
32.2000000000000	69.6957677618191
32.2500000000000	69.6909136717367
32.3000000000000	69.6871972204439
32.3500000000000	69.6846251033122
32.4000000000000	69.6831852856999
32.4500000000000	69.6828318844765
32.5000000000000	69.6834808840739
32.5500000000000	69.6850198810301
32.6000000000000	69.6873360271245
32.6500000000000	69.6903096931176
32.7000000000000	69.6938225820095
32.7500000000000	69.6977612906179
32.8000000000000	69.7020063145957
32.8500000000000	69.7064590568102
32.9000000000000	69.7110201953795
32.9500000000000	69.7156101014703
33	69.7201638505339
33.0500000000000	69.7246329234199
33.1000000000000	69.7289773447684
33.1500000000000	69.7331812673954
33.2000000000000	69.7372279742806
33.2500000000000	69.7411180052237
33.3000000000000	69.7448576580443
33.3500000000000	69.7484601514843
33.4000000000000	69.7519456298539
33.4500000000000	69.7553355746619
33.5000000000000	69.7586563008039
33.5500000000000	69.7619320720169
33.6000000000000	69.7651916772832
33.6500000000000	69.7684547771661
33.7000000000000	69.7717475579643
33.7500000000000	69.7750852543836
33.8000000000000	69.7784874134360
33.8500000000000	69.7819599788150
33.9000000000000	69.7855127492581
33.9500000000000	69.7891482429726
34	69.7928681301756
34.0500000000000	69.7966680259436
34.1000000000000	69.8005423504023
34.1500000000000	69.8044823240922
34.2000000000000	69.8084780293073
34.2500000000000	69.8125190243752
34.3000000000000	69.8165935466034
34.3500000000000	69.8206916060627
34.4000000000000	69.8248028154133
34.4500000000000	69.8289184716440
34.5000000000000	69.8330297509609
34.5500000000000	69.8371301773223
34.6000000000000	69.8412141888622
34.6500000000000	69.8452779133184
34.7000000000000	69.8493180273629
34.7500000000000	69.8533336636590
34.8000000000000	69.8573238158181
34.8500000000000	69.8612891732719
34.9000000000000	69.8652301334583
34.9500000000000	69.8691482409516
35	69.8730448996278
35.0500000000000	69.8769214063790
35.1000000000000	69.8807797418339
35.1500000000000	69.8846215973960
35.2000000000000	69.8884483609813
35.2500000000000	69.8922609834496
35.3000000000000	69.8960606590455
35.3500000000000	69.8998475587153
35.4000000000000	69.9036222630092
35.4500000000000	69.9073850431696
35.5000000000000	69.9111359509471
35.5500000000000	69.9148744165229
35.6000000000000	69.9186001681135
35.6500000000000	69.9223127486671
35.7000000000000	69.9260116313298
35.7500000000000	69.9296964933943
35.8000000000000	69.9333667254232
35.8500000000000	69.9370221692763
35.9000000000000	69.9406622672687
35.9500000000000	69.9442870281416
36	69.9478959986384
36.0500000000000	69.9514893202201
36.1000000000000	69.9550666565898
36.1500000000000	69.9586281957587
36.2000000000000	69.9621737775779
36.2500000000000	69.9657035838098
36.3000000000000	69.9692176395900
36.3500000000000	69.9727160914577
36.4000000000000	69.9761990003749
36.4500000000000	69.9796665210960
36.5000000000000	69.9831187310455
36.5500000000000	69.9865557761132
36.6000000000000	69.9899777592609
36.6500000000000	69.9933848110918
36.7000000000000	69.9967769719921
36.7500000000000	70.0001543456838
36.8000000000000	70.0035170017723
36.8500000000000	70.0068650239316
36.9000000000000	70.0101984734581
36.9500000000000	70.0135174179712
37	70.0168219121431
37.0500000000000	70.0201120107664
37.1000000000000	70.0233877662655
37.1500000000000	70.0266492258154
37.2000000000000	70.0298964416838
37.2500000000000	70.0331294563256
37.3000000000000	70.0363483238844
37.3500000000000	70.0395530852231
37.4000000000000	70.0427437976714
37.4500000000000	70.0459205025511
37.5000000000000	70.0490832606953
37.5500000000000	70.0520759262247
37.6000000000000	70.0530047425386
37.6500000000000	70.0500181364644
37.7000000000000	70.0442926383757
37.7500000000000	70.0352469222637
37.8000000000000	70.0226409443009
37.8500000000000	70.0055695844252
37.9000000000000	69.9844874472350
37.9500000000000	69.9600840623442
38	69.9342452938239
38.0500000000000	69.9081576401933
38.1000000000000	69.8835890436818
38.1500000000000	69.8617453336601
38.2000000000000	69.8436154941997
38.2500000000000	69.8297125426402
38.3000000000000	69.8200837606709
38.3500000000000	69.8146099293893
38.4000000000000	69.8125226366549
38.4500000000000	69.8132007157291
38.5000000000000	69.8158280514311
38.5500000000000	69.8195059163301
38.6000000000000	69.8235057928775
38.6500000000000	69.8272180038040
38.7000000000000	69.8301361084323
38.7500000000000	69.8319406563259
38.8000000000000	69.8325421384119
38.8500000000000	69.8318406528348
38.9000000000000	69.8297753041168
38.9500000000000	69.8263908905452
39	69.8218058553462
39.0500000000000	69.8160649783090
39.1000000000000	69.8092874209713
39.1500000000000	69.8015469648127
39.2000000000000	69.7930009218789
39.2500000000000	69.7838120471414
39.3000000000000	69.7741713386633
39.3500000000000	69.7642483496992
39.4000000000000	69.7542935012901
39.4500000000000	69.7444898741963
39.5000000000000	69.7350752301731
39.5500000000000	69.7262145506982
39.6000000000000	69.7181197958517
39.6500000000000	69.7109107759143
39.7000000000000	69.7047246723297
39.7500000000000	69.6996218438678
39.8000000000000	69.6956627191136
39.8500000000000	69.6928528304476
39.9000000000000	69.6911870241680
39.9500000000000	69.6906184773996
40	69.6910740022222
40.0500000000000	69.6924386032735
40.1000000000000	69.6946008198300
40.1500000000000	69.6974410292980
40.2000000000000	69.7008398789242
40.2500000000000	69.7046849812080
40.3000000000000	69.7088560974160
40.3500000000000	69.7132512478679
40.4000000000000	69.7177690508467
40.4500000000000	69.7223264433315
40.5000000000000	69.7268537207216
40.5500000000000	69.7313005771128
40.6000000000000	69.7356226805466
40.6500000000000	69.7398020975053
40.7000000000000	69.7438193880334
40.7500000000000	69.7476738950244
40.8000000000000	69.7513700806815
40.8500000000000	69.7549208160863
40.9000000000000	69.7583458832997
40.9500000000000	69.7616670381781
41	69.7649114499328
41.0500000000000	69.7681042854266
41.1000000000000	69.7712755635978
41.1500000000000	69.7744464732319
41.2000000000000	69.7776448748102
41.2500000000000	69.7808876142404
41.3000000000000	69.7841960510130
41.3500000000000	69.7875779159233
41.4000000000000	69.7910439554028
41.4500000000000	69.7945975705020
41.5000000000000	69.7982415769274
41.5500000000000	69.8019720482966
41.6000000000000	69.8057837636947
41.6500000000000	69.8096678191459
41.7000000000000	69.8136140830801
41.7500000000000	69.8176116002213
41.8000000000000	69.8216480817734
41.8500000000000	69.8257125860127
41.9000000000000	69.8297940717480
41.9500000000000	69.8338831222980
42	69.8379702047402
42.0500000000000	69.8420480049536
42.1000000000000	69.8461104859344
42.1500000000000	69.8501531777708
42.2000000000000	69.8541723922239
42.2500000000000	69.8581668601858
42.3000000000000	69.8621354505915
42.3500000000000	69.8660787306102
42.4000000000000	69.8699970443810
42.4500000000000	69.8738920019081
42.5000000000000	69.8777649881986
42.5500000000000	69.8816176718371
42.6000000000000	69.8854515832590
42.6500000000000	69.8892689724339
42.7000000000000	69.8930713085515
42.7500000000000	69.8968595883275
42.8000000000000	69.9006351959834
42.8500000000000	69.9043983359977
42.9000000000000	69.9081496914054
42.9500000000000	69.9118894691502
43	69.9156179403010
43.0500000000000	69.9193344851125
43.1000000000000	69.9230387112403
43.1500000000000	69.9267302864917
43.2000000000000	69.9304085561506
43.2500000000000	69.9340731907998
43.3000000000000	69.9377235335808
43.3500000000000	69.9413593719991
43.4000000000000	69.9449801106689
43.4500000000000	69.9485857144852
43.5000000000000	69.9521756937390
43.5500000000000	69.9557501645241
43.6000000000000	69.9593087564036
43.6500000000000	69.9628516625893
43.7000000000000	69.9663786848210
43.7500000000000	69.9698899858506
43.8000000000000	69.9733855885035
43.8500000000000	69.9768656452532
43.9000000000000	69.9803302138175
43.9500000000000	69.9837794536131
44	69.9872134425584
44.0500000000000	69.9906323330402
44.1000000000000	69.9940362179682
44.1500000000000	69.9974252674065
44.2000000000000	70.0007995020204
44.2500000000000	70.0041590309595
44.3000000000000	70.0075039260808
44.3500000000000	70.0108342744657
44.4000000000000	70.0141501383581
44.4500000000000	70.0174515873487
44.5000000000000	70.0207386760932
44.5500000000000	70.0240114597796
44.6000000000000	70.0272699897357
44.6500000000000	70.0305143126387
44.7000000000000	70.0337444792417
44.7500000000000	70.0369605307488
44.8000000000000	70.0401625195465
44.8500000000000	70.0433504848188
44.9000000000000	70.0465244822154
44.9500000000000	70.0496845512370
45	70.0528307513221
45.0500000000000	70.0558072567374
45.1000000000000	70.0567183908768
45.1500000000000	70.0537097808980
45.2000000000000	70.0479574345606
45.2500000000000	70.0388786716936
45.3000000000000	70.0262324922653
45.3500000000000	70.0091116768042
45.4000000000000	69.9879698398005
45.4500000000000	69.9635018054901
45.5000000000000	69.9375906846601
45.5500000000000	69.9114272471561
45.6000000000000	69.8867836072961
45.6500000000000	69.8648678169814
45.7000000000000	69.8466729222518
45.7500000000000	69.8327137605558
45.8000000000000	69.8230415263972
45.8500000000000	69.8175327704755
45.9000000000000	69.8154224848030
45.9500000000000	69.8160837689873
46	69.8186992844218
46.0500000000000	69.8223658860023
46.1000000000000	69.8263535298755
46.1500000000000	69.8300495237364
46.2000000000000	69.8329454550871
46.2500000000000	69.8347238458202
46.3000000000000	69.8352963454320
46.3500000000000	69.8345615704552
46.4000000000000	69.8324612405050
46.4500000000000	69.8290428041748
46.5000000000000	69.8244257102791
46.5500000000000	69.8186548194666
46.6000000000000	69.8118498281065
46.6500000000000	69.8040845840664
46.7000000000000	69.7955168493900
46.7500000000000	69.7863095180804
46.8000000000000	69.7766524920767
46.8500000000000	69.7667147719126
46.9000000000000	69.7567460656638
46.9500000000000	69.7469286230937
47	69.7374992819543
47.0500000000000	69.7286223579048
47.1000000000000	69.7205094673839
47.1500000000000	69.7132802154365
47.2000000000000	69.7070716849725
47.2500000000000	69.7019443703148
47.3000000000000	69.6979590805361
47.3500000000000	69.6951213614967
47.4000000000000	69.6934273286532
47.4500000000000	69.6928306544308
47.5000000000000	69.6932594883234
47.5500000000000	69.6945991079832
47.6000000000000	69.6967384203828
47.6500000000000	69.6995580369982
47.7000000000000	69.7029386089303
47.7500000000000	69.7067678497094
47.8000000000000	69.7109254033007
47.8500000000000	69.7153087896604
47.9000000000000	69.7198162867698
47.9500000000000	69.7243643142056
48	69.7288825824279
48.0500000000000	69.7333204520520
48.1000000000000	69.7376331312678
48.1500000000000	69.7418024262289
48.2000000000000	69.7458086670114
48.2500000000000	69.7496511049648
48.3000000000000	69.7533341388882
48.3500000000000	69.7568707004563
48.4000000000000	69.7602806880347
48.4500000000000	69.7635860135415
48.5000000000000	69.7668140791484
48.5500000000000	69.7699902568772
48.6000000000000	69.7731448382223
48.6500000000000	69.7762992046086
48.7000000000000	69.7794814748189
48.7500000000000	69.7827086494186
48.8000000000000	69.7860022730965
48.8500000000000	69.7893701354203
48.9000000000000	69.7928230800682
48.9500000000000	69.7963645178865
49	69.7999972479698
49.0500000000000	69.8037172817536
49.1000000000000	69.8075193189429
49.1500000000000	69.8113943565870
49.2000000000000	69.8153321509825
49.2500000000000	69.8193216405827
49.3000000000000	69.8233504214639
49.3500000000000	69.8274074621857
49.4000000000000	69.8314816304444
49.4500000000000	69.8355634387931
49.5000000000000	69.8396432897595
49.5500000000000	69.8437138252925
49.6000000000000	69.8477689894855
49.6500000000000	69.8518042839327
49.7000000000000	69.8558160237351
49.7500000000000	69.8598029565782
49.8000000000000	69.8637639604970
49.8500000000000	69.8676996217311
49.9000000000000	69.8716103115682
49.9500000000000	69.8754976577278
50	69.8793630780723
50.0500000000000	69.8470268550653
50.1000000000000	69.7373388639187
50.1500000000000	69.6101058696172
50.2000000000000	69.4745710711664
50.2500000000000	69.3362078064763
50.3000000000000	69.1969258798860
50.3500000000000	69.0576460206777
50.4000000000000	68.9187171594887
50.4500000000000	68.7802568582927
50.5000000000000	68.6423382132976
50.5500000000000	68.5049790857420
50.6000000000000	68.3681792648457
50.6500000000000	68.2319386020709
50.7000000000000	68.0962578866004
50.7500000000000	67.9611366751185
50.8000000000000	67.8265726734453
50.8500000000000	67.6925631438006
50.9000000000000	67.5591054169055
50.9500000000000	67.4261973396727
51	67.2938367273177
51.0500000000000	67.1620216401085
51.1000000000000	67.0307500054631
51.1500000000000	66.9000200129017
51.2000000000000	66.7698298097233
51.2500000000000	66.6401777629942
51.3000000000000	66.5110621482798
51.3500000000000	66.3824813730226
51.4000000000000	66.2544337578336
51.4500000000000	66.1269177236278
51.5000000000000	65.9999316169302
51.5500000000000	65.8734738462806
51.6000000000000	65.7475427567478
51.6500000000000	65.6221367309077
51.7000000000000	65.4972541042722
51.7500000000000	65.3728932389839
51.8000000000000	65.2490524828718
51.8500000000000	65.1257302080995
51.9000000000000	65.0029247543841
51.9500000000000	64.8806344322744
52	64.7588575542779
52.0500000000000	64.6375924397710
52.1000000000000	64.5168374329556
52.1500000000000	64.3965908651521
52.2000000000000	64.2768510882373
52.2500000000000	64.1576164364700
52.3000000000000	64.0388852737340
52.3500000000000	63.9206559464388
52.4000000000000	63.8029268314347
52.4500000000000	63.6856962844413
52.5000000000000	63.5689626912160
52.5500000000000	63.4527616403313
52.6000000000000	63.3350350409317
52.6500000000000	63.2140344196349
52.7000000000000	63.0908571139957
52.7500000000000	62.9655134182796
52.8000000000000	62.8383545292287
52.8500000000000	62.7080564383261
52.9000000000000	62.5756648441147
52.9500000000000	62.4416259968901
53	62.3066653247863
53.0500000000000	62.1725693511002
53.1000000000000	62.0405741936179
53.1500000000000	61.9114026566290
53.2000000000000	61.7858699549553
53.2500000000000	61.6642292354789
53.3000000000000	61.5463565729598
53.3500000000000	61.4319236405988
53.4000000000000	61.3206049772886
53.4500000000000	61.2115629446249
53.5000000000000	61.1042650556988
53.5500000000000	60.9981980763011
53.6000000000000	60.8928204003188
53.6500000000000	60.7877782629696
53.7000000000000	60.6828513465362
53.7500000000000	60.5778201536337
53.8000000000000	60.4725835436833
53.8500000000000	60.3671331575587
53.9000000000000	60.2615342110550
53.9500000000000	60.1557124426992
54	60.0497012680426
54.0500000000000	59.9435728377124
54.1000000000000	59.8373964310064
54.1500000000000	59.7311988895142
54.2000000000000	59.6250456551901
54.2500000000000	59.5190084251003
54.3000000000000	59.4131965448998
54.3500000000000	59.3076923008945
54.4000000000000	59.2026111630043
54.4500000000000	59.0980341640911
54.5000000000000	58.9940670467595
54.5500000000000	58.8907701273863
54.6000000000000	58.7882440596900
54.6500000000000	58.6865390147396
54.7000000000000	58.5857189255480
54.7500000000000	58.4858058487156
54.8000000000000	58.3868296504361
54.8500000000000	58.2887937174102
54.9000000000000	58.1916997788264
54.9500000000000	58.0955270252395
55	58.0002523602483
55.0500000000000	57.9058416574947
55.1000000000000	57.8122548242044
55.1500000000000	57.7194470572977
55.2000000000000	57.6273755695603
55.2500000000000	57.5359977554600
55.3000000000000	57.4452697963517
55.3500000000000	57.3551524890266
55.4000000000000	57.2656077000911
55.4500000000000	57.1765995470911
55.5000000000000	57.0880927042494
55.5500000000000	57.0000595033841
55.6000000000000	56.9124718931676
55.6500000000000	56.8253078508514
55.7000000000000	56.7385471059518
55.7500000000000	56.6521754984461
55.8000000000000	56.5661810429995
55.8500000000000	56.4805556841643
55.9000000000000	56.3952924059823
55.9500000000000	56.3103885429658
56	56.2258424867956
56.0500000000000	56.1416543357467
56.1000000000000	56.0578262244132
56.1500000000000	55.9743603428543
56.2000000000000	55.8912604131058
56.2500000000000	55.8085293381227
56.3000000000000	55.7261710115467
56.3500000000000	55.6441880193900
56.4000000000000	55.5625836859026
56.4500000000000	55.4813605453795
56.5000000000000	55.4005188213641
56.5500000000000	55.3200592992225
56.6000000000000	55.2399825373911
56.6500000000000	55.1602878950762
56.7000000000000	55.0809728185126
56.7500000000000	55.0020362410445
56.8000000000000	54.9234763755647
56.8500000000000	54.8452909740631
56.9000000000000	54.7674776808765
56.9500000000000	54.6900338970684
57	54.6129569613877
57.0500000000000	54.5362441505047
57.1000000000000	54.4598928035737
57.1500000000000	54.3839003874330
57.2000000000000	54.3082642251229
57.2500000000000	54.2329818073929
57.3000000000000	54.1580511519625
57.3500000000000	54.0834700209596
57.4000000000000	54.0092363777449
57.4500000000000	53.9353481588680
57.5000000000000	53.8618035833145
57.5500000000000	53.7886008007352
57.6000000000000	53.7157382161304
57.6500000000000	53.6432141359099
57.7000000000000	53.5710270997769
57.7500000000000	53.4991755314159
57.8000000000000	53.4276580648164
57.8500000000000	53.3564732094212
57.9000000000000	53.2856196619920
57.9500000000000	53.2150959936281
58	53.1449009401394
58.0500000000000	53.0750331164805
58.1000000000000	53.0054912802840
58.1500000000000	52.9362740776653
58.2000000000000	52.8673802760294
58.2500000000000	52.7988085438314
58.3000000000000	52.7305576503149
58.3500000000000	52.6626262803663
58.4000000000000	52.5950132003287
58.4500000000000	52.5277171075076
58.5000000000000	52.4607367628462
58.5500000000000	52.3940708729307
58.6000000000000	52.3277181918170
58.6500000000000	52.2616774341646
58.7000000000000	52.1959473546357
58.7500000000000	52.1305266820388
58.8000000000000	52.0654141701788
58.8500000000000	52.0006085534704
58.9000000000000	51.9361085840452
58.9500000000000	51.8719130042667
59	51.8080205689439
59.0500000000000	51.7444300286147
59.1000000000000	51.6811401413629
59.1500000000000	51.6181496655491
59.2000000000000	51.5554573638405
59.2500000000000	51.4930620027889
59.3000000000000	51.4309623505071
59.3500000000000	51.3691571817611
59.4000000000000	51.3076452705613
59.4500000000000	51.2464253996678
59.5000000000000	51.1854963493045
59.5500000000000	51.1248569103419
59.6000000000000	51.0645058697419
59.6500000000000	51.0044420264120
59.7000000000000	50.9446641740885
59.7500000000000	50.8851711192964
59.8000000000000	50.8259616627183
59.8500000000000	50.7670346184496
59.9000000000000	50.7083887943381
59.9500000000000	50.6500230118324
60	50.5919360860030
60.0500000000000	50.5341537345117
60.1000000000000	50.4747060301150
60.1500000000000	50.4118787297728
60.2000000000000	50.3469024511658
60.2500000000000	50.2803206427353
60.3000000000000	50.2126793463918
60.3500000000000	50.1438349821727
60.4000000000000	50.0743034890258
60.4500000000000	50.0043587590681
60.5000000000000	49.9348694136692
60.5500000000000	49.8664915288740
60.6000000000000	49.7999174621681
60.6500000000000	49.7354574734484
60.7000000000000	49.6734007865528
60.7500000000000	49.6134490741569
60.8000000000000	49.5555610650143
60.8500000000000	49.4993439060698
60.9000000000000	49.4445912542602
60.9500000000000	49.3909024862565
61	49.3381720696453
61.0500000000000	49.2860175431085
61.1000000000000	49.2343458549375
61.1500000000000	49.1830932658187
61.2000000000000	49.1320902710124
61.2500000000000	49.0813205853115
61.3000000000000	49.0307401663445
61.3500000000000	48.9802471935683
61.4000000000000	48.9298200595227
61.4500000000000	48.8795605680391
61.5000000000000	48.8292655703548
61.5500000000000	48.7790471960962
61.6000000000000	48.7289431875637
61.6500000000000	48.6787708891564
61.7000000000000	48.6286392586303
61.7500000000000	48.5786171554868
61.8000000000000	48.5286329865596
61.8500000000000	48.4786782350434
61.9000000000000	48.4287986306277
61.9500000000000	48.3790069160654
62	48.3293141110885
62.0500000000000	48.2797222940140
62.1000000000000	48.2302541107223
62.1500000000000	48.1809217694498
62.2000000000000	48.1317498994397
62.2500000000000	48.0827508366903
62.3000000000000	48.0339499531739
62.3500000000000	47.9853616919067
62.4000000000000	47.9370136273257
62.4500000000000	47.8889208929736
62.5000000000000	47.8411111370284
62.5500000000000	47.7935885550827
62.6000000000000	47.7463931569266
62.6500000000000	47.6995219307558
62.7000000000000	47.6529630838495
62.7500000000000	47.6067047518901
62.8000000000000	47.5607368117036
62.8500000000000	47.5150621745536
62.9000000000000	47.4696896098871
62.9500000000000	47.4246292319526
63	47.3799043210452
63.0500000000000	47.3355269269630
63.1000000000000	47.2915269844371
63.1500000000000	47.2479146365157
63.2000000000000	47.2047168884357
63.2500000000000	47.1619330133240
63.3000000000000	47.1195776551443
63.3500000000000	47.0776402766732
63.4000000000000	47.0361218574318
63.4500000000000	46.9950041420301
63.5000000000000	46.9542654286342
63.5500000000000	46.9138719242037
63.6000000000000	46.8737838560443
63.6500000000000	46.8339719858182
63.7000000000000	46.7944098533937
63.7500000000000	46.7550807279810
63.8000000000000	46.7159663943579
63.8500000000000	46.6770489344083
63.9000000000000	46.6383112688554
63.9500000000000	46.5997403387024
64	46.5613241206774
64.0500000000000	46.5230595145028
64.1000000000000	46.4849457742527
64.1500000000000	46.4469839618435
64.2000000000000	46.4091774604725
64.2500000000000	46.3715295673037
64.3000000000000	46.3340460988683
64.3500000000000	46.2967306060803
64.4000000000000	46.2595883689126
64.4500000000000	46.2226227897915
64.5000000000000	46.1858388617852
64.5500000000000	46.1492393572942
64.6000000000000	46.1128282362027
64.6500000000000	46.0766072534243
64.7000000000000	46.0405789770963
64.7500000000000	46.0047440515153
64.8000000000000	45.9691036338607
64.8500000000000	45.9336586444381
64.9000000000000	45.8984080184432
64.9500000000000	45.8633504447542
65	45.8284854380977
65.0500000000000	45.7938119227488
65.1000000000000	45.7593264042806
65.1500000000000	45.7250277840095
65.2000000000000	45.6909149386962
65.2500000000000	45.6569864202082
65.3000000000000	45.6232408238018
65.3500000000000	45.5896766693463
65.4000000000000	45.5562925146506
65.4500000000000	45.5230867635910
65.5000000000000	45.4900579995647
65.5500000000000	45.4572043669301
65.6000000000000	45.4245242511234
65.6500000000000	45.3920162852436
65.7000000000000	45.3596788704948
65.7500000000000	45.3275103550806
65.8000000000000	45.2955092587982
65.8500000000000	45.2636740124213
65.9000000000000	45.2320031345424
65.9500000000000	45.2004951145081
66	45.1691485862723
66.0500000000000	45.1379621341728
66.1000000000000	45.1069345334710
66.1500000000000	45.0760644824352
66.2000000000000	45.0453509087909
66.2500000000000	45.0147926301623
66.3000000000000	44.9843887188708
66.3500000000000	44.9541381044565
66.4000000000000	44.9240399825839
66.4500000000000	44.8940933793736
66.5000000000000	44.8642975873491
66.5500000000000	44.8346517107292
66.6000000000000	44.8051551135271
66.6500000000000	44.7758069598454
66.7000000000000	44.7466066642903
66.7500000000000	44.7175534353187
66.8000000000000	44.6886467222494
66.8500000000000	44.6598857658567
66.9000000000000	44.6312700377649
66.9500000000000	44.6027988018763
67	44.5744715412566
67.0500000000000	44.5462875346496
67.1000000000000	44.5182462651829
67.1500000000000	44.4903470237405
67.2000000000000	44.4625892870739
67.2500000000000	44.4349723499824
67.3000000000000	44.4074956725665
67.3500000000000	44.3801585510419
67.4000000000000	44.3529604242747
67.4500000000000	44.3259005894204
67.5000000000000	44.2989784625748
67.5500000000000	44.2721698875167
67.6000000000000	44.2437413402648
67.6500000000000	44.2119410387663
67.7000000000000	44.1773529041636
67.7500000000000	44.1405933943308
67.8000000000000	44.1024721304764
67.8500000000000	44.0632301176379
67.9000000000000	44.0232962460993
67.9500000000000	43.9829415263429
68	43.9430032240629
68.0500000000000	43.9038797587904
68.1000000000000	43.8663452066293
68.1500000000000	43.8306933538756
68.2000000000000	43.7970983747037
68.2500000000000	43.7656661891775
68.3000000000000	43.7360259330658
68.3500000000000	43.7081173912666
68.4000000000000	43.6816140977457
68.4500000000000	43.6561462867421
68.5000000000000	43.6315723383845
68.5500000000000	43.6074163715810
68.6000000000000	43.5836922569699
68.6500000000000	43.5602464824895
68.7000000000000	43.5370931577301
68.7500000000000	43.5141870109745
68.8000000000000	43.4913925137858
68.8500000000000	43.4687967824969
68.9000000000000	43.4461551440092
68.9500000000000	43.4234684138361
69	43.4006027108390
69.0500000000000	43.3776528522862
69.1000000000000	43.3543804600293
69.1500000000000	43.3308436152907
69.2000000000000	43.3069224225482
69.2500000000000	43.2826412492139
69.3000000000000	43.2579977672888
69.3500000000000	43.2329907759426
69.4000000000000	43.2076817852952
69.4500000000000	43.1820702518299
69.5000000000000	43.1561803217044
69.5500000000000	43.1300450166977
69.6000000000000	43.1037375475309
69.6500000000000	43.0772935753392
69.7000000000000	43.0507835719322
69.7500000000000	43.0242451148811
69.8000000000000	42.9977565143036
69.8500000000000	42.9713570994311
69.9000000000000	42.9451015725621
69.9500000000000	42.9190672644841
70	42.8933134201399
70.0500000000000	42.8678539378387
70.1000000000000	42.8427405790494
70.1500000000000	42.8180060462513
70.2000000000000	42.7937188743475
70.2500000000000	42.7698871229927
70.3000000000000	42.7465355487191
70.3500000000000	42.7236533406172
70.4000000000000	42.7012408719371
70.4500000000000	42.6792706481866
70.5000000000000	42.6577306592830
70.5500000000000	42.6365968913149
70.6000000000000	42.6158625964326
70.6500000000000	42.5955056038610
70.7000000000000	42.5755072272218
70.7500000000000	42.5558316767022
70.8000000000000	42.5364536143558
70.8500000000000	42.5173368395942
70.9000000000000	42.4984475497292
70.9500000000000	42.4797480517197
71	42.4611939365747
71.0500000000000	42.4427603698816
71.1000000000000	42.4244250734208
71.1500000000000	42.4061914150631
71.2000000000000	42.3880716732343
71.2500000000000	42.3700239009294
71.3000000000000	42.3520144944215
71.3500000000000	42.3340423596029
71.4000000000000	42.3161276708118
71.4500000000000	42.2982739329867
71.5000000000000	42.2804860762339
71.5500000000000	42.2627583345150
71.6000000000000	42.2450832678024
71.6500000000000	42.2274535841548
71.7000000000000	42.2098645986900
71.7500000000000	42.1923177383146
71.8000000000000	42.1748134439921
71.8500000000000	42.1573499715991
71.9000000000000	42.1399266963559
71.9500000000000	42.1225437207612
72	42.1052043149706
72.0500000000000	42.0879113286044
72.1000000000000	42.0706711660990
72.1500000000000	42.0534896016573
72.2000000000000	42.0363748268556
72.2500000000000	42.0193332881453
72.3000000000000	42.0023729478356
72.3500000000000	41.9855011715876
72.4000000000000	41.9687204530458
72.4500000000000	41.9520331465729
72.5000000000000	41.9354439719484
72.5500000000000	41.9189503277888
72.6000000000000	41.9025539450011
72.6500000000000	41.8862565051739
72.7000000000000	41.8700596777432
72.7500000000000	41.8539631231589
72.8000000000000	41.8379662631811
72.8500000000000	41.8220669156485
72.9000000000000	41.8062628881268
72.9500000000000	41.7905507290830
73	41.7749272690512
73.0500000000000	41.7593893273315
73.1000000000000	41.7439332801651
73.1500000000000	41.7285556952651
73.2000000000000	41.7132534871037
73.2500000000000	41.6980237047345
73.3000000000000	41.6828637678079
73.3500000000000	41.6677712073149
73.4000000000000	41.6527440676041
73.4500000000000	41.6377804374285
73.5000000000000	41.6228790527510
73.5500000000000	41.6080384824926
73.6000000000000	41.5932581222052
73.6500000000000	41.5785370736444
73.7000000000000	41.5638753722458
73.7500000000000	41.5492724593695
73.8000000000000	41.5347287716891
73.8500000000000	41.5202440237163
73.9000000000000	41.5058189057907
73.9500000000000	41.4914532422313
74	41.4771477779025
74.0500000000000	41.4629023333722
74.1000000000000	41.4487175650681
74.1500000000000	41.4345924159005
74.2000000000000	41.4205283341699
74.2500000000000	41.4065249060362
74.3000000000000	41.3925822621589
74.3500000000000	41.3786999376463
74.4000000000000	41.3648778416061
74.4500000000000	41.3511154015467
74.5000000000000	41.3374126170550
74.5500000000000	41.3237693297164
74.6000000000000	41.3101847110227
74.6500000000000	41.2966583024349
74.7000000000000	41.2831896345851
74.7500000000000	41.2697783567414
74.8000000000000	41.2564240258957
74.8500000000000	41.2431264042291
74.9000000000000	41.2298850906654
74.9500000000000	41.2166999105246
75	41.2035705082732
75.0500000000000	41.1905441515163
75.1000000000000	41.1755111003988
75.1500000000000	41.1561169124626
75.2000000000000	41.1333021744733
75.2500000000000	41.1075896318683
75.3000000000000	41.0803368057988
75.3500000000000	41.0518477780183
75.4000000000000	41.0229750808819
75.4500000000000	40.9937941202853
75.5000000000000	40.9653701357426
75.5500000000000	40.9381066402774
75.6000000000000	40.9129258351388
75.6500000000000	40.8900609293131
75.7000000000000	40.8698652731954
75.7500000000000	40.8521791120012
75.8000000000000	40.8368010729725
75.8500000000000	40.8232199086684
75.9000000000000	40.8110807887319
75.9500000000000	40.7999844413002
76	40.7893229274084
76.0500000000000	40.7788905442476
76.1000000000000	40.7683976230899
76.1500000000000	40.7576577169077
76.2000000000000	40.7465948828644
76.2500000000000	40.7350001118297
76.3000000000000	40.7231538532704
76.3500000000000	40.7108129790220
76.4000000000000	40.6982544055751
76.4500000000000	40.6854185416814
76.5000000000000	40.6722760929345
76.5500000000000	40.6591127781300
76.6000000000000	40.6459119915294
76.6500000000000	40.6327125748064
76.7000000000000	40.6196678389371
76.7500000000000	40.6067777194755
76.8000000000000	40.5940436866664
76.8500000000000	40.5814329583027
76.9000000000000	40.5689118339772
76.9500000000000	40.5564474419313
77	40.5440046008266
77.0500000000000	40.5315710189215
77.1000000000000	40.5191374853212
77.1500000000000	40.5066998910039
77.2000000000000	40.4942675365941
77.2500000000000	40.4818299887769
77.3000000000000	40.4694015176823
77.3500000000000	40.4569854489905
77.4000000000000	40.4446044509670
77.4500000000000	40.4322743340546
77.5000000000000	40.4200106449583
77.5500000000000	40.4078562402921
77.6000000000000	40.3958319245371
77.6500000000000	40.3839504308204
77.7000000000000	40.3722389310952
77.7500000000000	40.3607032925925
77.8000000000000	40.3493576962551
77.8500000000000	40.3381952772993
77.9000000000000	40.3272136922455
77.9500000000000	40.3164082457682
78	40.3057863164666
78.0500000000000	40.2953431189750
78.1000000000000	40.2850798109480
78.1500000000000	40.2749886872246
78.2000000000000	40.2650668655382
78.2500000000000	40.2553068066216
78.3000000000000	40.2457068321635
78.3500000000000	40.2362566219268
78.4000000000000	40.2269502492089
78.4500000000000	40.2177714261986
78.5000000000000	40.2087070640273
78.5500000000000	40.1997437582962
78.6000000000000	40.1908700468352
78.6500000000000	40.1820792588632
78.7000000000000	40.1733595184880
78.7500000000000	40.1646980175837
78.8000000000000	40.1560771776415
78.8500000000000	40.1474737815949
78.9000000000000	40.1388865187119
78.9500000000000	40.1302935573992
79	40.1216953087240
79.0500000000000	40.1130786743546
79.1000000000000	40.1044433168652
79.1500000000000	40.0957783462579
79.2000000000000	40.0870818235741
79.2500000000000	40.0783500350233
79.3000000000000	40.0695851829230
79.3500000000000	40.0607958554085
79.4000000000000	40.0519968474416
79.4500000000000	40.0432074304760
79.5000000000000	40.0344531321719
79.5500000000000	40.0257410730639
79.6000000000000	40.0170897982384
79.6500000000000	40.0085045519171
79.7000000000000	39.9999932145921
79.7500000000000	39.9915653423500
79.8000000000000	39.9832295254635
79.8500000000000	39.9749881591533
79.9000000000000	39.9668430320564
79.9500000000000	39.9587877880626
80	39.9508295764014
80.0500000000000	39.9429511375984
80.1000000000000	39.9351542990910
80.1500000000000	39.9274276916548
80.2000000000000	39.9197649649446
80.2500000000000	39.9121575680505
80.3000000000000	39.9045957990411
80.3500000000000	39.8970724339384
80.4000000000000	39.8895789797666
80.4500000000000	39.8821092135332
80.5000000000000	39.8746579239833
80.5500000000000	39.8672212248657
80.6000000000000	39.8597979874075
80.6500000000000	39.8523883058447
80.7000000000000	39.8449947162497
80.7500000000000	39.8376192513625
80.8000000000000	39.8302639117755
80.8500000000000	39.8229345289865
80.9000000000000	39.8156360879075
80.9500000000000	39.8083693493318
81	39.8011390339439
81.0500000000000	39.7939479936728
81.1000000000000	39.7867978562392
81.1500000000000	39.7796861474767
81.2000000000000	39.7726136346882
81.2500000000000	39.7655779246216
81.3000000000000	39.7585789407280
81.3500000000000	39.7516143415994
81.4000000000000	39.7446835390550
81.4500000000000	39.7377847005740
81.5000000000000	39.7309168818037
81.5500000000000	39.7240789442212
81.6000000000000	39.7172700479218
81.6500000000000	39.7104895919294
81.7000000000000	39.7037367965368
81.7500000000000	39.6970114862696
81.8000000000000	39.6903131403816
81.8500000000000	39.6836419673030
81.9000000000000	39.6769976673692
81.9500000000000	39.6703806738645
82	39.6637908325129
82.0500000000000	39.6572286079630
82.1000000000000	39.6506938922566
82.1500000000000	39.6441870731761
82.2000000000000	39.6377080130280
82.2500000000000	39.6312569391188
82.3000000000000	39.6248336541538
82.3500000000000	39.6184382190578
82.4000000000000	39.6120703966619
82.4500000000000	39.6057303848234
82.5000000000000	39.5994179083432
82.5500000000000	39.5931495768653
82.6000000000000	39.5843162451753
82.6500000000000	39.5695266879486
82.7000000000000	39.5505571060122
82.7500000000000	39.5286517184040
82.8000000000000	39.5056667682524
82.8500000000000	39.4819656017001
82.9000000000000	39.4586809582513
82.9500000000000	39.4358377856087
83	39.4144936848978
83.0500000000000	39.3949713858729
83.1000000000000	39.3780499157013
83.1500000000000	39.3637909678684
83.2000000000000	39.3523758442028
83.2500000000000	39.3433141269309
83.3000000000000	39.3363357024003
83.3500000000000	39.3307779389679
83.4000000000000	39.3261189527581
83.4500000000000	39.3220844422367
83.5000000000000	39.3180604632188
83.5500000000000	39.3140290615796
83.6000000000000	39.3096892620985
83.6500000000000	39.3050327066715
83.7000000000000	39.2998829159583
83.7500000000000	39.2941558819381
83.8000000000000	39.2879915296681
83.8500000000000	39.2811546192426
83.9000000000000	39.2739812060541
83.9500000000000	39.2662235591964
84	39.2581030948628
84.0500000000000	39.2497586744057
84.1000000000000	39.2411843077963
84.1500000000000	39.2324488571921
84.2000000000000	39.2236845455630
84.2500000000000	39.2149285696306
84.3000000000000	39.2062595447547
84.3500000000000	39.1976992943504
84.4000000000000	39.1893191882084
84.4500000000000	39.1811309372616
84.5000000000000	39.1731857558781
84.5500000000000	39.1654839140079
84.6000000000000	39.1580553389288
84.6500000000000	39.1508908258236
84.7000000000000	39.1439943644272
84.7500000000000	39.1373622796245
84.8000000000000	39.1309974604306
84.8500000000000	39.1248783809703
84.9000000000000	39.1189951353555
84.9500000000000	39.1133292795647
85	39.1078725360463
85.0500000000000	39.1026112668276
85.1000000000000	39.0975313316603
85.1500000000000	39.0926123816795
85.2000000000000	39.0878343755048
85.2500000000000	39.0831831350157
85.3000000000000	39.0786468579442
85.3500000000000	39.0742149683506
85.4000000000000	39.0698774426983
85.4500000000000	39.0656249742336
85.5000000000000	39.0614477072967
85.5500000000000	39.0573368870793
85.6000000000000	39.0532832008589
85.6500000000000	39.0492799878176
85.7000000000000	39.0453189576268
85.7500000000000	39.0413938542074
85.8000000000000	39.0374966179566
85.8500000000000	39.0336225415188
85.9000000000000	39.0297652771479
85.9500000000000	39.0259223488178
86	39.0220886192861
86.0500000000000	39.0182637559601
86.1000000000000	39.0144450024280
86.1500000000000	39.0106348247535
86.2000000000000	39.0068323421752
86.2500000000000	39.0030407918469
86.3000000000000	38.9992604238455
86.3500000000000	38.9954937756793
86.4000000000000	38.9917408182061
86.4500000000000	38.9880025470477
86.5000000000000	38.9842784968327
86.5500000000000	38.9805687283643
86.6000000000000	38.9768727879973
86.6500000000000	38.9731907343089
86.7000000000000	38.9695224521735
86.7500000000000	38.9658682023124
86.8000000000000	38.9622280812306
86.8500000000000	38.9586024428707
86.9000000000000	38.9549914784731
86.9500000000000	38.9513956425172
87	38.9478152503272
87.0500000000000	38.9442508541073
87.1000000000000	38.9407037789987
87.1500000000000	38.9371738755466
87.2000000000000	38.9336611030835
87.2500000000000	38.9301660183287
87.3000000000000	38.9266881333973
87.3500000000000	38.9232272368814
87.4000000000000	38.9197835690290
87.4500000000000	38.9163568944511
87.5000000000000	38.9129470504030
87.5500000000000	38.9095535779336
87.6000000000000	38.9061762032860
87.6500000000000	38.9028143413119
87.7000000000000	38.8994676689546
87.7500000000000	38.8961358811191
87.8000000000000	38.8928188636926
87.8500000000000	38.8895166463834
87.9000000000000	38.8862291617114
87.9500000000000	38.8829560050887
88	38.8796975879703
88.0500000000000	38.8764540230101
88.1000000000000	38.8732251229074
88.1500000000000	38.8700107426219
88.2000000000000	38.8668107278581
88.2500000000000	38.8636249558073
88.3000000000000	38.8604532764966
88.3500000000000	38.8572955393572
88.4000000000000	38.8541515918270
88.4500000000000	38.8510212496177
88.5000000000000	38.8479043787327
88.5500000000000	38.8448007656967
88.6000000000000	38.8417103197980
88.6500000000000	38.8386327986507
88.7000000000000	38.8355681817801
88.7500000000000	38.8325162148492
88.8000000000000	38.8294769483560
88.8500000000000	38.8264502071776
88.9000000000000	38.8234360589072
88.9500000000000	38.8204345839603
89	38.8174457753118
89.0500000000000	38.8144698457832
89.1000000000000	38.8115066856638
89.1500000000000	38.8085562977630
89.2000000000000	38.8056184935909
89.2500000000000	38.8026931084206
89.3000000000000	38.7997799377585
89.3500000000000	38.7968788179870
89.4000000000000	38.7939896512897
89.4500000000000	38.7911123192111
89.5000000000000	38.7882468140691
89.5500000000000	38.7853930572505
89.6000000000000	38.7825510901351
89.6500000000000	38.7797208366003
89.7000000000000	38.7769023548310
89.7500000000000	38.7740954834771
89.8000000000000	38.7712997860982
89.8500000000000	38.7685158976726
89.9000000000000	38.7657437532568
89.9500000000000	38.7629832371387
90	38.7602344185979
90.0500000000000	38.7573433343171
90.1000000000000	38.7518022772964
90.1500000000000	38.7408927280527
90.2000000000000	38.7254708948514
90.2500000000000	38.7067693295588
90.3000000000000	38.6867838004476
90.3500000000000	38.6659121406147
90.4000000000000	38.6451241967346
90.4500000000000	38.6246916681267
90.5000000000000	38.6053922975961
90.5500000000000	38.5877274813677
90.6000000000000	38.5722233221327
90.6500000000000	38.5591205353640
90.7000000000000	38.5483280321622
90.7500000000000	38.5395249910714
90.8000000000000	38.5321185832825
90.8500000000000	38.5257293810195
90.9000000000000	38.5200554808899
90.9500000000000	38.5150680436597
91	38.5106758902871
91.0500000000000	38.5070266968235
91.1000000000000	38.5044415640668
91.1500000000000	38.5025786422938
91.2000000000000	38.5015469632400
91.2500000000000	38.5010836248608
91.3000000000000	38.5005076771386
91.3500000000000	38.4991539795826
91.4000000000000	38.4971225457266
91.4500000000000	38.4945784052951
91.5000000000000	38.4921416333062
91.5500000000000	38.4899466635630
91.6000000000000	38.4877572355540
91.6500000000000	38.4857556748452
91.7000000000000	38.4837947080263
91.7500000000000	38.4821043767970
91.8000000000000	38.4804572496470
91.8500000000000	38.4787955934746
91.9000000000000	38.4769397168315
91.9500000000000	38.4746232461280
92	38.4712214412219
92.0500000000000	38.4662815796088
92.1000000000000	38.4595243893337
92.1500000000000	38.4512653718735
92.2000000000000	38.4426165951390
92.2500000000000	38.4337450169387
92.3000000000000	38.4245382752948
92.3500000000000	38.4151128141695
92.4000000000000	38.4059190088716
92.4500000000000	38.3971454021507
92.5000000000000	38.3889683968378
92.5500000000000	38.3814739579053
92.6000000000000	38.3747244158647
92.6500000000000	38.3686033146679
92.7000000000000	38.3629797514385
92.7500000000000	38.3577431866618
92.8000000000000	38.3528485741703
92.8500000000000	38.3482743349042
92.9000000000000	38.3440662114241
92.9500000000000	38.3402240033922
93	38.3367740894136
93.0500000000000	38.3333966562365
93.1000000000000	38.3294245329662
93.1500000000000	38.3248190030762
93.2000000000000	38.3196474134658
93.2500000000000	38.3140153764390
93.3000000000000	38.3079483767151
93.3500000000000	38.3014258841055
93.4000000000000	38.2943572593300
93.4500000000000	38.2867339067608
93.5000000000000	38.2786143386093
93.5500000000000	38.2703524422242
93.6000000000000	38.2626413740796
93.6500000000000	38.2557742602643
93.7000000000000	38.2499721290190
93.7500000000000	38.2452545603251
93.8000000000000	38.2417373839786
93.8500000000000	38.2391527839458
93.9000000000000	38.2375374499257
93.9500000000000	38.2366222129692
94	38.2362306610534
94.0500000000000	38.2362179564686
94.1000000000000	38.2363665665482
94.1500000000000	38.2365225680204
94.2000000000000	38.2365296882502
94.2500000000000	38.2362535391704
94.3000000000000	38.2356744629905
94.3500000000000	38.2347213196118
94.4000000000000	38.2332944798912
94.4500000000000	38.2314387684912
94.5000000000000	38.2292179807200
94.5500000000000	38.2266237549046
94.6000000000000	38.2236654300435
94.6500000000000	38.2203930086557
94.7000000000000	38.2168922507349
94.7500000000000	38.2132339799228
94.8000000000000	38.2095071425557
94.8500000000000	38.2057700023298
94.9000000000000	38.2021137260621
94.9500000000000	38.1985801723860
95	38.1952457659298
95.0500000000000	38.1921281865765
95.1000000000000	38.1892677564030
95.1500000000000	38.1866693555373
95.2000000000000	38.1843569532721
95.2500000000000	38.1823133155785
95.3000000000000	38.1805405424600
95.3500000000000	38.1790200176470
95.4000000000000	38.1777379142397
95.4500000000000	38.1766638519297
95.5000000000000	38.1757785712462
95.5500000000000	38.1750509785039
95.6000000000000	38.1744638398344
95.6500000000000	38.1739894251528
95.7000000000000	38.1736053477012
95.7500000000000	38.1732923548051
95.8000000000000	38.1730314736326
95.8500000000000	38.1728083938927
95.9000000000000	38.1726119441741
95.9500000000000	38.1724332930120
96	38.1722626071712
96.0500000000000	38.1720968218364
96.1000000000000	38.1719284288655
96.1500000000000	38.1717541325981
96.2000000000000	38.1715695020010
96.2500000000000	38.1713739712941
96.3000000000000	38.1711650900547
96.3500000000000	38.1709439939056
96.4000000000000	38.1707101250050
96.4500000000000	38.1704651718969
96.5000000000000	38.1702098109205
96.5500000000000	38.1699461216132
96.6000000000000	38.1696757548876
96.6500000000000	38.1693999906078
96.7000000000000	38.1691217457915
96.7500000000000	38.1688409114145
96.8000000000000	38.1685609727634
96.8500000000000	38.1682812957569
96.9000000000000	38.1680049130930
96.9500000000000	38.1677292378404
97	38.1674588226211
97.0500000000000	38.1671920502366
97.1000000000000	38.1669306564000
97.1500000000000	38.1666732595920
97.2000000000000	38.1664205396183
97.2500000000000	38.1661732379831
97.3000000000000	38.1659312623199
97.3500000000000	38.1656933341975
97.4000000000000	38.1654593525691
97.4500000000000	38.1652285126841
97.5000000000000	38.1650006224917
97.5500000000000	38.1644928976443
97.6000000000000	38.1603540570897
97.6500000000000	38.1486786764599
97.7000000000000	38.1313270623288
97.7500000000000	38.1100200604298
97.8000000000000	38.0872637440108
97.8500000000000	38.0635934564444
97.9000000000000	38.0405261000197
97.9500000000000	38.0181890620260
98	37.9980332429098
98.0500000000000	37.9802885568585
98.1000000000000	37.9660115548258
98.1500000000000	37.9552928003877
98.2000000000000	37.9483455883645
98.2500000000000	37.9445209365576
98.3000000000000	37.9433223083866
98.3500000000000	37.9440120048558
98.4000000000000	37.9459099716513
98.4500000000000	37.9483867752460
98.5000000000000	37.9509505399190
98.5500000000000	37.9533915668562
98.6000000000000	37.9552151173001
98.6500000000000	37.9566315646747
98.7000000000000	37.9572384746528
98.7500000000000	37.9570824975564
98.8000000000000	37.9561520889222
98.8500000000000	37.9544337136662
98.9000000000000	37.9519465326664
98.9500000000000	37.9487666698563
99	37.9449476954850
99.0500000000000	37.9405975832265
99.1000000000000	37.9358307818106
99.1500000000000	37.9307201962131
99.2000000000000	37.9254101895805
99.2500000000000	37.9199531805787
99.3000000000000	37.9144633320983
99.3500000000000	37.9089903000005
99.4000000000000	37.9036531962580
99.4500000000000	37.8984919887594
99.5000000000000	37.8936057610767
99.5500000000000	37.8889965692205
99.6000000000000	37.8847759212001
99.6500000000000	37.8809436857231
99.7000000000000	37.8775345305144
99.7500000000000	37.8745325494666
99.8000000000000	37.8719657407598
99.8500000000000	37.8698129086803
99.9000000000000	37.8680766819070
99.9500000000000	37.8667208997971
100	37.8657409978020
100.050000000000	37.8650925820780
100.100000000000	37.8647580658926
100.150000000000	37.8647006712542
100.200000000000	37.8648815868048
100.250000000000	37.8652640992107
100.300000000000	37.8658277781743
100.350000000000	37.8665452190581
100.400000000000	37.8673921398130
100.450000000000	37.8683447969947
100.500000000000	37.8693777898425
100.550000000000	37.8704678681611
100.600000000000	37.8715890415986
100.650000000000	37.8727260933309
100.700000000000	37.8738612931500
100.750000000000	37.8749886629608
100.800000000000	37.8760949261637
100.850000000000	37.8771731339657
100.900000000000	37.8782130071799
100.950000000000	37.8792118232184
101	37.8801613677412
101.050000000000	37.8810643873930
101.100000000000	37.8819209817809
101.150000000000	37.8827387191179
101.200000000000	37.8835212972384
101.250000000000	37.8842783205402
101.300000000000	37.8850177429644
101.350000000000	37.8857483896201
101.400000000000	37.8864814776494
101.450000000000	37.8872201347623
101.500000000000	37.8879726916866
101.550000000000	37.8887378651770
101.600000000000	37.8895182483494
101.650000000000	37.8903105937927
101.700000000000	37.8911148841036
101.750000000000	37.8919287822458
101.800000000000	37.8927497226961
101.850000000000	37.8935750162767
101.900000000000	37.8944038956320
101.950000000000	37.8952351170992
102	37.8960672020862
102.050000000000	37.8969004956674
102.100000000000	37.8977354100622
102.150000000000	37.8985720986383
102.200000000000	37.8994111201905
102.250000000000	37.9002524865771
102.300000000000	37.9010968063885
102.350000000000	37.9019441381733
102.400000000000	37.9027941547079
102.450000000000	37.9036466622169
102.500000000000	37.9045020338492
102.550000000000	37.9053594600427
102.600000000000	37.9062184306627
102.650000000000	37.9070782601684
102.700000000000	37.9079384980577
102.750000000000	37.9087985476736
102.800000000000	37.9096579929499
102.850000000000	37.9105162614694
102.900000000000	37.9113729087821
102.950000000000	37.9122273964656
103	37.9130792260917
103.050000000000	37.9139278985399
103.100000000000	37.9147729292841
103.150000000000	37.9156139145336
103.200000000000	37.9164504052024
103.250000000000	37.9172821901931
103.300000000000	37.9181089087814
103.350000000000	37.9189305813976
103.400000000000	37.9197469981669
103.450000000000	37.9205583810193
103.500000000000	37.9213646693880
103.550000000000	37.9221661360704
103.600000000000	37.9229630010372
103.650000000000	37.9237553726477
103.700000000000	37.9245438000236
103.750000000000	37.9253282007756
103.800000000000	37.9261082500957
103.850000000000	37.9268851158823
103.900000000000	37.9276593062624
103.950000000000	37.9284303613795
104	37.9291990801205
104.050000000000	37.9299647507574
104.100000000000	37.9307280541550
104.150000000000	37.9314893578026
104.200000000000	37.9322488448466
104.250000000000	37.9330057792980
104.300000000000	37.9337604183937
104.350000000000	37.9345122850399
104.400000000000	37.9352615234067
104.450000000000	37.9360077914906
104.500000000000	37.9367510796233
104.550000000000	37.9374912495245
104.600000000000	37.9382281507087
104.650000000000	37.9389618803476
104.700000000000	37.9396921876662
104.750000000000	37.9404193740585
104.800000000000	37.9411431538080
104.850000000000	37.9418638624381
104.900000000000	37.9425813799783
104.950000000000	37.9432959174071
105	37.9440074006450
105.050000000000	37.9445854095609
105.100000000000	37.9421253395015
105.150000000000	37.9328681129297
105.200000000000	37.9183485029369
105.250000000000	37.9000703262575
105.300000000000	37.8803690036290
105.350000000000	37.8597276306533
105.400000000000	37.8395569257133
105.450000000000	37.8199890835403
105.500000000000	37.8023323354632
105.550000000000	37.7868584369886
105.600000000000	37.7745669642162
105.650000000000	37.7655022154896
105.700000000000	37.7599668522057
105.750000000000	37.7572263357608
105.800000000000	37.7569625781154
105.850000000000	37.7584540937053
105.900000000000	37.7611857585915
105.950000000000	37.7643133768449
106	37.7676458047030
106.050000000000	37.7707096342803
106.100000000000	37.7733797905434
106.150000000000	37.7752981650567
106.200000000000	37.7765792864222
106.250000000000	37.7770152480633
106.300000000000	37.7765688612691
106.350000000000	37.7752376029048
106.400000000000	37.7732289993994
106.450000000000	37.7704189101804
106.500000000000	37.7670810442216
106.550000000000	37.7632533973658
106.600000000000	37.7591026201921
106.650000000000	37.7547354497083
106.700000000000	37.7503088444764
106.750000000000	37.7458858349863
106.800000000000	37.7416025328718
106.850000000000	37.7375027022047
106.900000000000	37.7336963131311
106.950000000000	37.7302043033068
107	37.7271019945211
107.050000000000	37.7243748527504
107.100000000000	37.7221025810975
107.150000000000	37.7202455560150
107.200000000000	37.7188197244155
107.250000000000	37.7177852221881
107.300000000000	37.7171356779898
107.350000000000	37.7168350479412
107.400000000000	37.7168645883823
107.450000000000	37.7171813950411
107.500000000000	37.7177617602110
107.550000000000	37.7185758397225
107.600000000000	37.7195897705418
107.650000000000	37.7207686451647
107.700000000000	37.7220783100055
107.750000000000	37.7234964857279
107.800000000000	37.7249986724183
107.850000000000	37.7265692302900
107.900000000000	37.7281864753829
107.950000000000	37.7298374338071
108	37.7315061213085
108.050000000000	37.7331853190217
108.100000000000	37.7348631836162
108.150000000000	37.7365365510658
108.200000000000	37.7381975895296
108.250000000000	37.7398444588551
108.300000000000	37.7414694430537
108.350000000000	37.7430724958441
108.400000000000	37.7446490054547
108.450000000000	37.7462009960831
108.500000000000	37.7477256557379
108.550000000000	37.7492263999018
108.600000000000	37.7507031146084
108.650000000000	37.7521607699783
108.700000000000	37.7536004543339
108.750000000000	37.7550267328498
108.800000000000	37.7564423700157
108.850000000000	37.7578503093673
108.900000000000	37.7592543313211
108.950000000000	37.7606551464559
109	37.7620558075398
109.050000000000	37.7634558105372
109.100000000000	37.7648567008576
109.150000000000	37.7662586865327
109.200000000000	37.7676615340823
109.250000000000	37.7690636496459
109.300000000000	37.7704658801652
109.350000000000	37.7718662343904
109.400000000000	37.7732647303869
109.450000000000	37.7746612872407
109.500000000000	37.7760558979560
109.550000000000	37.7774483000188
109.600000000000	37.7788386345801
109.650000000000	37.7802265444088
109.700000000000	37.7816120900434
109.750000000000	37.7829949590229
109.800000000000	37.7843750967948
109.850000000000	37.7857520142943
109.900000000000	37.7871250396400
109.950000000000	37.7884945174516
110	37.7898602002440
110.050000000000	37.7912216195393
110.100000000000	37.7925783264295
110.150000000000	37.7939300859738
110.200000000000	37.7952765799420
110.250000000000	37.7966177012410
110.300000000000	37.7979531918522
110.350000000000	37.7992830555415
110.400000000000	37.8006070944349
110.450000000000	37.8019253574493
110.500000000000	37.8032377314329
110.550000000000	37.8045442496827
110.600000000000	37.8058448960761
110.650000000000	37.8071396479173
110.700000000000	37.8084286175363
110.750000000000	37.8097117378435
110.800000000000	37.8109891607966
110.850000000000	37.8122608285132
110.900000000000	37.8135269066339
110.950000000000	37.8147873456106
111	37.8160423152852
111.050000000000	37.8172917708972
111.100000000000	37.8185358765889
111.150000000000	37.8197745494948
111.200000000000	37.8210076042791
111.250000000000	37.8222355080283
111.300000000000	37.8234582812681
111.350000000000	37.8246758897705
111.400000000000	37.8258884218851
111.450000000000	37.8270958501181
111.500000000000	37.8282982422885
111.550000000000	37.8294955705223
111.600000000000	37.8306878806976
111.650000000000	37.8318751444077
111.700000000000	37.8330574181719
111.750000000000	37.8342348418021
111.800000000000	37.8354075071627
111.850000000000	37.8365752609147
111.900000000000	37.8377380651601
111.950000000000	37.8388959673281
112	37.8400489818714
112.050000000000	37.8411971275995
112.100000000000	37.8423404024665
112.150000000000	37.8434788431930
112.200000000000	37.8446124500415
112.250000000000	37.8457412641567
112.300000000000	37.8468652837290
112.350000000000	37.8479845528464
112.400000000000	37.8490990703550
112.450000000000	37.8502088819929
112.500000000000	37.8513139873878
112.550000000000	37.8522592917483
112.600000000000	37.8501842442459
112.650000000000	37.8414241532661
112.700000000000	37.8274326042052
112.750000000000	37.8097744954259
112.800000000000	37.7907772681888
112.850000000000	37.7710017874067
112.900000000000	37.7517668948969
112.950000000000	37.7332762209937
113	37.7167404829632
113.050000000000	37.7024626155409
113.100000000000	37.6913631290316
113.150000000000	37.6834427249605
113.200000000000	37.6789082698486
113.250000000000	37.6770773472724
113.300000000000	37.6775542578563
113.350000000000	37.6796337625251
113.400000000000	37.6827898536502
113.450000000000	37.6862502750807
113.500000000000	37.6898171370748
113.550000000000	37.6931001236625
113.600000000000	37.6960157464733
113.650000000000	37.6982417301969
113.700000000000	37.6999599524823
113.750000000000	37.7007993361113
113.800000000000	37.7011199481884
113.850000000000	37.7005126969810
113.900000000000	37.6993934896711
113.950000000000	37.6976613106126
114	37.6954218766482
114.050000000000	37.6928163273361
114.100000000000	37.6899320788002
114.150000000000	37.6868430597508
114.200000000000	37.6836821847822
114.250000000000	37.6804970237896
114.300000000000	37.6773864306171
114.350000000000	37.6743771786426
114.400000000000	37.6715517271280
114.450000000000	37.6689218141081
114.500000000000	37.6665564783545
114.550000000000	37.6644546444576
114.600000000000	37.6626461957450
114.650000000000	37.6611406651917
114.700000000000	37.6599674086043
114.750000000000	37.6591024645830
114.800000000000	37.6585506334569
114.850000000000	37.6582894976237
114.900000000000	37.6583196378939
114.950000000000	37.6586145519616
115	37.6591647998934
115.050000000000	37.6599438191626
115.100000000000	37.6609404104496
115.150000000000	37.6621198588157
115.200000000000	37.6634529786507
115.250000000000	37.6649163810342
115.300000000000	37.6664916941431
115.350000000000	37.6681612216303
115.400000000000	37.6699059005837
115.450000000000	37.6717107090680
115.500000000000	37.6735574298877
115.550000000000	37.6754340979630
115.600000000000	37.6773269521332
115.650000000000	37.6792286831883
115.700000000000	37.6811281969382
115.750000000000	37.6830216828325
115.800000000000	37.6849014494019
115.850000000000	37.6867643976401
115.900000000000	37.6886032272019
115.950000000000	37.6904180238881
116	37.6922044687099
116.050000000000	37.6939649224882
116.100000000000	37.6956972741622
116.150000000000	37.6974053751591
116.200000000000	37.6990898831955
116.250000000000	37.7007556851816
116.300000000000	37.7024047210634
116.350000000000	37.7040410441148
116.400000000000	37.7056681805963
116.450000000000	37.7072886175242
116.500000000000	37.7089057393798
116.550000000000	37.7105200456929
116.600000000000	37.7121341606627
116.650000000000	37.7137472932839
116.700000000000	37.7153607869203
116.750000000000	37.7169750905122
116.800000000000	37.7185890723530
116.850000000000	37.7202015895268
116.900000000000	37.7218132538946
116.950000000000	37.7234221136403
117	37.7250283735242
117.050000000000	37.7266318800357
117.100000000000	37.7282326361167
117.150000000000	37.7298302204934
117.200000000000	37.7314247414252
117.250000000000	37.7330158341708
117.300000000000	37.7346034376908
117.350000000000	37.7361872302054
117.400000000000	37.7377670601810
117.450000000000	37.7393425915332
117.500000000000	37.7409130026048
117.550000000000	37.7424785511449
117.600000000000	37.7440391241530
117.650000000000	37.7455943342464
117.700000000000	37.7471437547278
117.750000000000	37.7486872121240
117.800000000000	37.7502244074221
117.850000000000	37.7517552918787
117.900000000000	37.7532796508538
117.950000000000	37.7547974804760
118	37.7563086883522
118.050000000000	37.7578132704508
118.100000000000	37.7593112532469
118.150000000000	37.7608025695222
118.200000000000	37.7622873419736
118.250000000000	37.7637655038268
118.300000000000	37.7652371911787
118.350000000000	37.7667023490202
118.400000000000	37.7681611222300
118.450000000000	37.7696134644792
118.500000000000	37.7710595227911
118.550000000000	37.7724992568042
118.600000000000	37.7739328103575
118.650000000000	37.7753601477475
118.700000000000	37.7767814040715
118.750000000000	37.7781965475525
118.800000000000	37.7796054624382
118.850000000000	37.7810083560269
118.900000000000	37.7824053677890
118.950000000000	37.7837964684408
119	37.7851817295737
119.050000000000	37.7865611415499
119.100000000000	37.7879347627153
119.150000000000	37.7893025869238
119.200000000000	37.7906646591458
119.250000000000	37.7920209790561
119.300000000000	37.7933715792335
119.350000000000	37.7947164632222
119.400000000000	37.7960556670203
119.450000000000	37.7973892761552
119.500000000000	37.7987173693682
119.550000000000	37.8000399220447
119.600000000000	37.8013568781732
119.650000000000	37.8026682553372
119.700000000000	37.8039740837608
119.750000000000	37.8052744027292
119.800000000000	37.8065692217872
119.850000000000	37.8078585718351
119.900000000000	37.8091424612603
119.950000000000	37.8104209272075
120	37.8116939794774

==> 2023TCST_accepted - Kalman Controller Calibration/data_CarSim/lqr_pY.txt <==
0	0
0.0500000000000000	1.33143933353966e-05
0.100000000000000	0.000174665375804034
0.150000000000000	0.000720398195848536
0.200000000000000	0.00180290158465332
0.250000000000000	0.00351754641767373
0.300000000000000	0.00610969285352385
0.350000000000000	0.00996351055552265
0.400000000000000	0.0154776080309709
0.450000000000000	0.0230568736627349
0.500000000000000	0.0331081337284953
0.550000000000000	0.0460331098533521
0.600000000000000	0.0621965874792711
0.650000000000000	0.0819174535341381
0.700000000000000	0.105471475878337
0.750000000000000	0.133081351314833
0.800000000000000	0.164896594910782
0.850000000000000	0.200988591089204
0.900000000000000	0.241347004758371
0.950000000000000	0.285883218051824
1	0.334433436830794
1.05000000000000	0.386766602762743
1.10000000000000	0.442591984396733
1.15000000000000	0.501566303986182
1.20000000000000	0.563297768573722
1.25000000000000	0.627354116631988
1.30000000000000	0.693270938179024
1.35000000000000	0.760560165398918
1.40000000000000	0.828721715264182
1.45000000000000	0.897249379305578
1.50000000000000	0.965641429812383
1.55000000000000	1.03340554614482
1.60000000000000	1.10006814355227
1.65000000000000	1.16517795035939
1.70000000000000	1.22831359067985
1.75000000000000	1.28908698964845
1.80000000000000	1.34715127498607
1.85000000000000	1.40219868011555
1.90000000000000	1.45396555782943
1.95000000000000	1.50223249727100
2	1.54682376139948
2.05000000000000	1.58760502980534
2.10000000000000	1.62448356907782
2.15000000000000	1.65740568051114
2.20000000000000	1.68635629970540
2.25000000000000	1.71135631149264
2.30000000000000	1.73246095375152
2.35000000000000	1.74975694395052
2.40000000000000	1.76336021168084
2.45000000000000	1.77341280514875
2.50000000000000	1.78007994122927
2.55000000000000	1.78354713106967
2.60000000000000	1.78401710658193
2.65000000000000	1.78170802857448
2.70000000000000	1.77685065179933
2.75000000000000	1.76968507966752
2.80000000000000	1.76045552552105
2.85000000000000	1.74940803994981
2.90000000000000	1.73678726862645
2.95000000000000	1.72283474448743
3	1.70778612973363
3.05000000000000	1.69187023900717
3.10000000000000	1.67530670843503
3.15000000000000	1.65830537866291
3.20000000000000	1.64106432424757
3.25000000000000	1.62376958260132
3.30000000000000	1.60659350578611
3.35000000000000	1.58969479549497
3.40000000000000	1.57321743986302
3.45000000000000	1.55729101343675
3.50000000000000	1.54202958146706
3.55000000000000	1.52753234430516
3.60000000000000	1.51388338750077
3.65000000000000	1.50115247761884
3.70000000000000	1.48939499025379
3.75000000000000	1.47865279691832
3.80000000000000	1.46895448537627
3.85000000000000	1.46031634421957
3.90000000000000	1.45274285330312
3.95000000000000	1.44622773626701
4	1.44075470587966
4.05000000000000	1.43629850663033
4.10000000000000	1.43282575926702
4.15000000000000	1.43029595841026
4.20000000000000	1.42866242340498
4.25000000000000	1.42787314259223
4.30000000000000	1.42787169468009
4.35000000000000	1.42859809487363
4.40000000000000	1.42998983811741
4.45000000000000	1.43198261371627
4.50000000000000	1.43451121390929
4.55000000000000	1.43751007054987
4.60000000000000	1.44091408290045
4.65000000000000	1.44465902328320
4.70000000000000	1.44868226644981
4.75000000000000	1.45292306350115
4.80000000000000	1.45732318739025
4.85000000000000	1.46182711121226
4.90000000000000	1.46638254679853
4.95000000000000	1.47094051194040
5	1.47545575434942
5.05000000000000	1.47988673407433
5.10000000000000	1.48419593420811
5.15000000000000	1.48834975720894
5.20000000000000	1.49231872003344
5.25000000000000	1.49607728547894
5.30000000000000	1.49960395547162
5.35000000000000	1.50288105410161
5.40000000000000	1.50589473066941
5.45000000000000	1.50863471017776
5.50000000000000	1.51109421632142
5.55000000000000	1.51326970184112
5.60000000000000	1.51516071069270
5.65000000000000	1.51676958942112
5.70000000000000	1.51810126156699
5.75000000000000	1.51916296642269
5.80000000000000	1.51996410322543
5.85000000000000	1.52051596634094
5.90000000000000	1.52083146279486
5.95000000000000	1.52092487896339
6	1.52081162465376
6.05000000000000	1.52050802705623
6.10000000000000	1.52003108152116
6.15000000000000	1.51939827477959
6.20000000000000	1.51862733073057
6.25000000000000	1.51773605930252
6.30000000000000	1.51674212155755
6.35000000000000	1.51566291368420
6.40000000000000	1.51451535724539
6.45000000000000	1.51331581898188
6.50000000000000	1.51207993357527
6.55000000000000	1.51082255826868
6.60000000000000	1.50955762917899
6.65000000000000	1.50829814631324
6.70000000000000	1.50705606331812
6.75000000000000	1.50584229848994
6.80000000000000	1.50466665660878
6.85000000000000	1.50353786125172
6.90000000000000	1.50246350673354
6.95000000000000	1.50145010727879
7	1.50050307642529
7.05000000000000	1.49962678875130
7.10000000000000	1.49882458369353
7.15000000000000	1.49809883580894
7.20000000000000	1.49745097961867
7.25000000000000	1.49688158516275
7.30000000000000	1.49639039945042
7.35000000000000	1.49597642341723
7.40000000000000	1.49563796787108
7.45000000000000	1.49537272753398
7.50000000000000	1.49517784480302
7.55000000000000	1.49496853246306
7.60000000000000	1.49391609282023
7.65000000000000	1.49053478966356
7.70000000000000	1.48350185339108
7.75000000000000	1.47161272896911
7.80000000000000	1.45362493042704
7.85000000000000	1.42828376257276
7.90000000000000	1.39441022670927
7.95000000000000	1.35099149040377
8	1.29723555875624
8.05000000000000	1.23260181691506
8.10000000000000	1.15683131666264
8.15000000000000	1.06993394794351
8.20000000000000	0.972171220656453
8.25000000000000	0.864053355182664
8.30000000000000	0.746295490508236
8.35000000000000	0.619806285298984
8.40000000000000	0.485707312527231
8.45000000000000	0.345274946505334
8.50000000000000	0.199921830724168
8.55000000000000	0.0511199925507695
8.60000000000000	-0.0996481577058350
8.65000000000000	-0.250948516969478
8.70000000000000	-0.401430443629110
8.75000000000000	-0.549852038541048
8.80000000000000	-0.695098256694828
8.85000000000000	-0.836171354299117
8.90000000000000	-0.972209320588713
8.95000000000000	-1.10246030087046
9	-1.22627351096140
9.05000000000000	-1.34309868274835
9.10000000000000	-1.45247920740522
9.15000000000000	-1.55403399030507
9.20000000000000	-1.64745251115068
9.25000000000000	-1.73249534821713
9.30000000000000	-1.80900080872309
9.35000000000000	-1.87688168317236
9.40000000000000	-1.93611674794613
9.45000000000000	-1.98674872597572
9.50000000000000	-2.02889149429946
9.55000000000000	-2.06272706674635
9.60000000000000	-2.08850163233263
9.65000000000000	-2.10652950629495
9.70000000000000	-2.11718698603564
9.75000000000000	-2.12089861928090
9.80000000000000	-2.11812995932984
9.85000000000000	-2.10938084483886
9.90000000000000	-2.09518232352337
9.95000000000000	-2.07609076472059
10	-2.05267692282941
10.0500000000000	-2.02551318961495
10.1000000000000	-1.99516548105267
10.1500000000000	-1.96219269009012
10.2000000000000	-1.92713739915595
10.2500000000000	-1.89052356144046
10.3000000000000	-1.85284819825355
10.3500000000000	-1.81458024979501
10.4000000000000	-1.77615629981689
10.4500000000000	-1.73798048205927
10.5000000000000	-1.70042151854953
10.5500000000000	-1.66381340007542
10.6000000000000	-1.62845351716407
10.6500000000000	-1.59460427966343
10.7000000000000	-1.56249202216246
10.7500000000000	-1.53230885591267
10.8000000000000	-1.50421224845810
10.8500000000000	-1.47832706270755
10.9000000000000	-1.45474577065902
10.9500000000000	-1.43353067319448
11	-1.41471478776011
11.0500000000000	-1.39830417839023
11.1000000000000	-1.38427944642178
11.1500000000000	-1.37259819064149
11.2000000000000	-1.36319687174977
11.2500000000000	-1.35599318143255
11.3000000000000	-1.35088828956434
11.3500000000000	-1.34776911041469
11.4000000000000	-1.34651050799168
11.4500000000000	-1.34697725147553
11.5000000000000	-1.34902661810687
11.5500000000000	-1.35251040815635
11.6000000000000	-1.35727736742878
11.6500000000000	-1.36317461593593
11.7000000000000	-1.37004976624925
11.7500000000000	-1.37775199880756
11.8000000000000	-1.38613395075286
11.8500000000000	-1.39505246211776
11.9000000000000	-1.40437019831639
11.9500000000000	-1.41395611799755
12	-1.42368685179857
12.0500000000000	-1.43344695448196
12.1000000000000	-1.44313000065916
12.1500000000000	-1.45263859658505
12.2000000000000	-1.46188517451736
12.2500000000000	-1.47079176386100
12.3000000000000	-1.47929045251611
12.3500000000000	-1.48732295925411
12.4000000000000	-1.49484080678880
12.4500000000000	-1.50180477050748
12.5000000000000	-1.50818482047951
12.5500000000000	-1.51395949011306
12.6000000000000	-1.51911561502031
12.6500000000000	-1.52364766120302
12.7000000000000	-1.52755730420934
12.7500000000000	-1.53085272384532
12.8000000000000	-1.53354807296090
12.8500000000000	-1.53566280568215
12.9000000000000	-1.53722105595713
12.9500000000000	-1.53825100779960
13	-1.53878424361523
13.0500000000000	-1.53885518997358
13.1000000000000	-1.53850046191053
13.1500000000000	-1.53775834458816
13.2000000000000	-1.53666813160468
13.2500000000000	-1.53526971796058
13.3000000000000	-1.53360301456368
13.3500000000000	-1.53170763431770
13.4000000000000	-1.52962236870561
13.4500000000000	-1.52738496717832
13.5000000000000	-1.52503169006414
13.5500000000000	-1.52259716970965
13.6000000000000	-1.52011404161492
13.6500000000000	-1.51761288092783
13.7000000000000	-1.51512191732930
13.7500000000000	-1.51266703801368
13.8000000000000	-1.51027158442360
13.8500000000000	-1.50795641197032
13.9000000000000	-1.50573976678383
13.9500000000000	-1.50363739246424
14	-1.50166247929788
14.0500000000000	-1.49982580485449
14.1000000000000	-1.49813574560344
14.1500000000000	-1.49659844044244
14.2000000000000	-1.49521785526032
14.2500000000000	-1.49399596131686
14.3000000000000	-1.49293284071937
14.3500000000000	-1.49202686754030
14.4000000000000	-1.49127484937284
14.4500000000000	-1.49067220161171
14.5000000000000	-1.49021310210929
14.5500000000000	-1.48989065535062
14.6000000000000	-1.48969706093472
14.6500000000000	-1.48962376146537
14.7000000000000	-1.48966161231933
14.7500000000000	-1.48980100994786
14.8000000000000	-1.49003205667866
14.8500000000000	-1.49034466716523
14.9000000000000	-1.49072872214489
14.9500000000000	-1.49117415237170
15	-1.49167107618685
15.0500000000000	-1.49212024648879
15.1000000000000	-1.49160524609316
15.1500000000000	-1.48849416034490
15.2000000000000	-1.48135876287970
15.2500000000000	-1.46891858669696
15.3000000000000	-1.44986709988300
15.3500000000000	-1.42287813043114
15.4000000000000	-1.38674484381770
15.4500000000000	-1.34045360881138
15.5000000000000	-1.28321418987176
15.5500000000000	-1.21452283758398
15.6000000000000	-1.13416105464842
15.6500000000000	-1.04220073985559
15.7000000000000	-0.938980142926735
15.7500000000000	-0.825103857671540
15.8000000000000	-0.701421142644242
15.8500000000000	-0.569000356021104
15.9000000000000	-0.429144208118148
15.9500000000000	-0.283344484530030
16	-0.133230890944446
16.0500000000000	0.0195039748025668
16.1000000000000	0.173188911167437
16.1500000000000	0.326228610631039
16.2000000000000	0.477162100005375
16.2500000000000	0.624683070065247
16.3000000000000	0.767655352272929
16.3500000000000	0.905120137110558
16.4000000000000	1.03627166340885
16.4500000000000	1.16045433351647
16.5000000000000	1.27715278848613
16.5500000000000	1.38595518884703
16.6000000000000	1.48653751497622
16.6500000000000	1.57865806677390
16.7000000000000	1.66216048741308
16.7500000000000	1.73696424179579
16.8000000000000	1.80305966600343
16.8500000000000	1.86050523679565
16.9000000000000	1.90942647692843
16.9500000000000	1.95001314188650
17	1.98251929876987
17.0500000000000	2.00726802320064
17.1000000000000	2.02464533684196
17.1500000000000	2.03508468444774
17.2000000000000	2.03905836280823
17.2500000000000	2.03707038298671
17.3000000000000	2.02965271612493
17.3500000000000	2.01735916005531
17.4000000000000	2.00075383159449
17.4500000000000	1.98039877911879
17.5000000000000	1.95684587712441
17.5500000000000	1.93063649316057
17.6000000000000	1.90229266150556
17.6500000000000	1.87231487890787
17.7000000000000	1.84117421764134
17.7500000000000	1.80931142066791
17.8000000000000	1.77713310951891
17.8500000000000	1.74501204146931
17.9000000000000	1.71328481364867
17.9500000000000	1.68225306884588
18	1.65218224839812
18.0500000000000	1.62330359674776
18.1000000000000	1.59581397009549
18.1500000000000	1.56987801144567
18.2000000000000	1.54562853763650
18.2500000000000	1.52316882860278
18.3000000000000	1.50257352351308
18.3500000000000	1.48389096742357
18.4000000000000	1.46714456386382
18.4500000000000	1.45233514210737
18.5000000000000	1.43944263129582
18.5500000000000	1.42842838203255
18.6000000000000	1.41923710814549
18.6500000000000	1.41179899790575
18.7000000000000	1.40603175109964
18.7500000000000	1.40184249898191
18.8000000000000	1.39912979108551
18.8500000000000	1.39778515050129
18.9000000000000	1.39769519012933
18.9500000000000	1.39874319668126
19	1.40081108672507
19.0500000000000	1.40378048183013
19.1000000000000	1.40753434037310
19.1500000000000	1.41195772898479
19.2000000000000	1.41693923295330
19.2500000000000	1.42237144891943
19.3000000000000	1.42815213477010
19.3500000000000	1.43418447952380
19.4000000000000	1.44037803386740
19.4500000000000	1.44664879833633
19.5000000000000	1.45291990221848
19.5500000000000	1.45912150583360
19.6000000000000	1.46519124399521
19.6500000000000	1.47107396937773
19.7000000000000	1.47672194546521
19.7500000000000	1.48209446090675
19.8000000000000	1.48715782286127
19.8500000000000	1.49188489145055
19.9000000000000	1.49625491730672
19.9500000000000	1.50025303371905
20	1.50386997415031
20.0500000000000	1.50710155195531
20.1000000000000	1.50994829717165
20.1500000000000	1.51241495103205
20.2000000000000	1.51451003858517
20.2500000000000	1.51624539987742
20.3000000000000	1.51763574899311
20.3500000000000	1.51869824743495
20.4000000000000	1.51945205785698
20.4500000000000	1.51991797996274
20.5000000000000	1.52011801927011
20.5500000000000	1.52007506601336
20.6000000000000	1.51981249953347
20.6500000000000	1.51935394885200
20.7000000000000	1.51872293909559
20.7500000000000	1.51794271055036
20.8000000000000	1.51703591862290
20.8500000000000	1.51602451393213
20.9000000000000	1.51492949358211
20.9500000000000	1.51377083159320
21	1.51256728352584
21.0500000000000	1.51133636303134
21.1000000000000	1.51009419870539
21.1500000000000	1.50885554910004
21.2000000000000	1.50763370883185
21.2500000000000	1.50644055507471
21.3000000000000	1.50528649830460
21.3500000000000	1.50418055265129
21.4000000000000	1.50313032532743
21.4500000000000	1.50214210360195
21.5000000000000	1.50122087638406
21.5500000000000	1.50037043109800
21.6000000000000	1.49959340068369
21.6500000000000	1.49889136449936
21.7000000000000	1.49826491418688
21.7500000000000	1.49771375391415
21.8000000000000	1.49723677905962
21.8500000000000	1.49683217087266
21.9000000000000	1.49649748298551
21.9500000000000	1.49622972830577
22	1.49602546586608
22.0500000000000	1.49588087708347
22.1000000000000	1.49579185154554
22.1500000000000	1.49575405148915
22.2000000000000	1.49576299164350
22.2500000000000	1.49581409133189
22.3000000000000	1.49590274715925
22.3500000000000	1.49602437316889
22.4000000000000	1.49617446418716
22.4500000000000	1.49634862420401
22.5000000000000	1.49654261934377
22.5500000000000	1.49666269570861
22.6000000000000	1.49579691036703
22.6500000000000	1.49231809850990
22.7000000000000	1.48481440411252
22.7500000000000	1.47203154744995
22.8000000000000	1.45269448239357
22.8500000000000	1.42551469208522
22.9000000000000	1.38932051614311
22.9500000000000	1.34314390121633
23	1.28624443288147
23.0500000000000	1.21817137114851
23.1000000000000	1.13876276610921
23.1500000000000	1.04814623377226
23.2000000000000	0.946728078268983
23.2500000000000	0.835182678367625
23.3000000000000	0.714406625249533
23.3500000000000	0.585538797442530
23.4000000000000	0.449926783506283
23.4500000000000	0.309093698904563
23.5000000000000	0.164657752447211
23.5500000000000	0.0182680726495168
23.6000000000000	-0.128485602357289
23.6500000000000	-0.274114774491801
23.7000000000000	-0.417285095700185
23.7500000000000	-0.556822980994639
23.8000000000000	-0.691728847722636
23.8500000000000	-0.821175873501672
23.9000000000000	-0.944484569160450
23.9500000000000	-1.06111383572580
24	-1.17064296216272
24.0500000000000	-1.27274723052231
24.1000000000000	-1.36718833224170
24.1500000000000	-1.45379961889230
24.2000000000000	-1.53248486784700
24.2500000000000	-1.60321516702742
24.3000000000000	-1.66602803613113
24.3500000000000	-1.72102659967605
24.4000000000000	-1.76837743305217
24.4500000000000	-1.80830532466953
24.5000000000000	-1.84108704612598
24.5500000000000	-1.86704648346109
24.6000000000000	-1.88654842040366
24.6500000000000	-1.89999264411343
24.7000000000000	-1.90780929136933
24.7500000000000	-1.91045781663008
24.8000000000000	-1.90841748746070
24.8500000000000	-1.90217529246925
24.9000000000000	-1.89221577802656
24.9500000000000	-1.87901698426048
25	-1.86304676746556
25.0500000000000	-1.84475969317267
25.1000000000000	-1.82459189464302
25.1500000000000	-1.80295720444230
25.2000000000000	-1.78024277360552
25.2500000000000	-1.75680874219887
25.3000000000000	-1.73298558711549
25.3500000000000	-1.70907477387895
25.4000000000000	-1.68534723356340
25.4500000000000	-1.66204465812656
25.5000000000000	-1.63937873460255
25.5500000000000	-1.61753289870178
25.6000000000000	-1.59666254719025
25.6500000000000	-1.57689699492283
25.7000000000000	-1.55834011411066
25.7500000000000	-1.54107234696012
25.8000000000000	-1.52515172326780
25.8500000000000	-1.51061586748251
25.9000000000000	-1.49748330492080
25.9500000000000	-1.48575542455807
26	-1.47541799662936
26.0500000000000	-1.46644300634645
26.1000000000000	-1.45879030485319
26.1500000000000	-1.45240928677793
26.2000000000000	-1.44724052046912
26.2500000000000	-1.44321718605923
26.3000000000000	-1.44026662518484
26.3500000000000	-1.43831150748824
26.4000000000000	-1.43727133335968
26.4500000000000	-1.43706354690279
26.5000000000000	-1.43760494175687
26.5500000000000	-1.43881241721343
26.6000000000000	-1.44060409334755
26.6500000000000	-1.44289982198107
26.7000000000000	-1.44562212206338
26.7500000000000	-1.44869649005852
26.8000000000000	-1.45205215087733
26.8500000000000	-1.45562220124497
26.9000000000000	-1.45934420009302
26.9500000000000	-1.46316019716964
27	-1.46701715524461
27.0500000000000	-1.47086684928686
27.1000000000000	-1.47466612134288
27.1500000000000	-1.47837668776533
27.2000000000000	-1.48196524575137
27.2500000000000	-1.48540320071918
27.3000000000000	-1.48866664324628
27.3500000000000	-1.49173602857789
27.4000000000000	-1.49459605451927
27.4500000000000	-1.49723531752477
27.5000000000000	-1.49964611694308
27.5500000000000	-1.50182410757963
27.6000000000000	-1.50376805075767
27.6500000000000	-1.50547948134518
27.7000000000000	-1.50696242780465
27.7500000000000	-1.50822309661905
27.8000000000000	-1.50926958558794
27.8500000000000	-1.51011160729623
27.9000000000000	-1.51076020083755
27.9500000000000	-1.51122749072902
28	-1.51152641383894
28.0500000000000	-1.51167052010830
28.1000000000000	-1.51167372238340
28.1500000000000	-1.51155013821712
28.2000000000000	-1.51131386971902
28.2500000000000	-1.51097889090486
28.3000000000000	-1.51055886100696
28.3500000000000	-1.51006704326942
28.4000000000000	-1.50951615117047
28.4500000000000	-1.50891830398016
28.5000000000000	-1.50828490803305
28.5500000000000	-1.50762663980965
28.6000000000000	-1.50695335968577
28.6500000000000	-1.50627411996822
28.7000000000000	-1.50559710938647
28.7500000000000	-1.50492968035663
28.8000000000000	-1.50427832038901
28.8500000000000	-1.50364869393077
28.9000000000000	-1.50304563681894
28.9500000000000	-1.50247320794937
29	-1.50193470244334
29.0500000000000	-1.50143270902203
29.1000000000000	-1.50096913771550
29.1500000000000	-1.50054527936358
29.2000000000000	-1.50016184385611
29.2500000000000	-1.49981901880494
29.3000000000000	-1.49951651465105
29.3500000000000	-1.49925362016438
29.4000000000000	-1.49902925118299
29.4500000000000	-1.49884200112750
29.5000000000000	-1.49869019056579
29.5500000000000	-1.49857191155705
29.6000000000000	-1.49848507548629
29.6500000000000	-1.49842745047421
29.7000000000000	-1.49839670638050
29.7500000000000	-1.49839044538533
29.8000000000000	-1.49840624227474
29.8500000000000	-1.49844166762128
29.9000000000000	-1.49849432255542
29.9500000000000	-1.49856185524774
30	-1.49864198987440
30.0500000000000	-1.49864230868454
30.1000000000000	-1.49764733554889
30.1500000000000	-1.49402307902776
30.2000000000000	-1.48635666342586
30.2500000000000	-1.47339730627166
30.3000000000000	-1.45387483039442
30.3500000000000	-1.42650785433399
30.4000000000000	-1.39013394800422
30.4500000000000	-1.34379715241204
30.5000000000000	-1.28677150253109
30.5500000000000	-1.21862268914362
30.6000000000000	-1.13920736976545
30.6500000000000	-1.04867431880761
30.7000000000000	-0.947455537367397
30.7500000000000	-0.836246884949462
30.8000000000000	-0.715967718896748
30.8500000000000	-0.587785332893040
30.9000000000000	-0.453068419332046
30.9500000000000	-0.313358147873565
31	-0.170279593415475
31.0500000000000	-0.0254765379943139
31.1000000000000	0.119477076000903
31.1500000000000	0.263118566758601
31.2000000000000	0.404146936449889
31.2500000000000	0.541425289418054
31.3000000000000	0.673994845748526
31.3500000000000	0.801068867796871
31.4000000000000	0.922007530595022
31.4500000000000	1.03630807471624
31.5000000000000	1.14358466470873
31.5500000000000	1.24354293592102
31.6000000000000	1.33597139861991
31.6500000000000	1.42073035033572
31.7000000000000	1.49774798483404
31.7500000000000	1.56701751417447
31.8000000000000	1.62859648280478
31.8500000000000	1.68260443784760
31.9000000000000	1.72921991016909
31.9500000000000	1.76867477656220
32	1.80124999820047
32.0500000000000	1.82727037899827
32.1000000000000	1.84709798432179
32.1500000000000	1.86112715153065
32.2000000000000	1.86978256687081
32.2500000000000	1.87351459469198
32.3000000000000	1.87278674796419
32.3500000000000	1.86806543735196
32.4000000000000	1.85981255478902
32.4500000000000	1.84848230700765
32.5000000000000	1.83451816832316
32.5500000000000	1.81834975399695
32.6000000000000	1.80038779026659
32.6500000000000	1.78102068233612
32.7000000000000	1.76061097191863
32.7500000000000	1.73949509886628
32.8000000000000	1.71798115425200
32.8500000000000	1.69634964692601
32.9000000000000	1.67485221659840
32.9500000000000	1.65371293273886
33	1.63312772498603
33.0500000000000	1.61326606361090
33.1000000000000	1.59427127355468
33.1500000000000	1.57626242610602
33.2000000000000	1.55933503499346
33.2500000000000	1.54356297914273
33.3000000000000	1.52899952954648
33.3500000000000	1.51567924496256
33.4000000000000	1.50361924094431
33.4500000000000	1.49282102075577
33.5000000000000	1.48327192312180
33.5500000000000	1.47494681743579
33.6000000000000	1.46780964311257
33.6500000000000	1.46181496024026
33.7000000000000	1.45690945756028
33.7500000000000	1.45303326534996
33.8000000000000	1.45012136483274
33.8500000000000	1.44810465306918
33.9000000000000	1.44691129301818
33.9500000000000	1.44646770091712
34	1.44669980097382
34.0500000000000	1.44753369880948
34.1000000000000	1.44889666372697
34.1500000000000	1.45071757060077
34.2000000000000	1.45292771811744
34.2500000000000	1.45546108967066
34.3000000000000	1.45825499823341
34.3500000000000	1.46125021658594
34.4000000000000	1.46439147463283
34.4500000000000	1.46762746757745
34.5000000000000	1.47091122053055
34.5500000000000	1.47419999691520
34.6000000000000	1.47745551173309
34.6500000000000	1.48064375485122
34.7000000000000	1.48373508026009
34.7500000000000	1.48670396596010
34.8000000000000	1.48952899158548
34.8500000000000	1.49219255630707
34.9000000000000	1.49468077117431
34.9500000000000	1.49698315780600
35	1.49909247732478
35.0500000000000	1.50100442657210
35.1000000000000	1.50271742173137
35.1500000000000	1.50423230606446
35.2000000000000	1.50555210905441
35.2500000000000	1.50668176996202
35.3000000000000	1.50762788802804
35.3500000000000	1.50839848195525
35.4000000000000	1.50900274080315
35.4500000000000	1.50945081295771
35.5000000000000	1.50975356948459
35.5500000000000	1.50992243119652
35.6000000000000	1.50996915338580
35.6500000000000	1.50990568911331
35.7000000000000	1.50974399836393
35.7500000000000	1.50949594682936
35.8000000000000	1.50917314667037
35.8500000000000	1.50878688722357
35.9000000000000	1.50834800125213
35.9500000000000	1.50786682421815
36	1.50735309281456
36.0500000000000	1.50681593006138
36.1000000000000	1.50626377116055
36.1500000000000	1.50570436928643
36.2000000000000	1.50514474814806
36.2500000000000	1.50459122481255
36.3000000000000	1.50404938525863
36.3500000000000	1.50352411956330
36.4000000000000	1.50301961708479
36.4500000000000	1.50253941013334
36.5000000000000	1.50208638501718
36.5500000000000	1.50166283054596
36.6000000000000	1.50127046132407
36.6500000000000	1.50091046805117
36.7000000000000	1.50058354963502
36.7500000000000	1.50028996275673
36.8000000000000	1.50002955968341
36.8500000000000	1.49980183511274
36.9000000000000	1.49960596693122
36.9500000000000	1.49944085884463
37	1.49930518175827
37.0500000000000	1.49919741112256
37.1000000000000	1.49911586681190
37.1500000000000	1.49905874460802
37.2000000000000	1.49902415369501
37.2500000000000	1.49901014260575
37.3000000000000	1.49901473285459
37.3500000000000	1.49903593854801
37.4000000000000	1.49907179522094
37.4500000000000	1.49912037376488
37.5000000000000	1.49917980442431
37.5500000000000	1.49915786101119
37.6000000000000	1.49813749245706
37.6500000000000	1.49448196442206
37.7000000000000	1.48677751355961
37.7500000000000	1.47377384622164
37.8000000000000	1.45420158985584
37.8500000000000	1.42678079780638
37.9000000000000	1.39035135788528
37.9500000000000	1.34396043979451
38	1.28688588657079
38.0500000000000	1.21869785520893
38.1000000000000	1.13925812578719
38.1500000000000	1.04872155078582
38.2000000000000	0.947527456379351
38.2500000000000	0.836377921209638
38.3000000000000	0.716199488495471
38.3500000000000	0.588167791386749
38.4000000000000	0.453658469626439
38.4500000000000	0.314218656060698
38.5000000000000	0.171476699748034
38.5500000000000	0.0270760816785124
38.6000000000000	-0.117412354818298
38.6500000000000	-0.260532046614573
38.7000000000000	-0.400990363037754
38.7500000000000	-0.537659953236070
38.8000000000000	-0.669593078140797
38.8500000000000	-0.796013961242311
38.9000000000000	-0.916293876157296
38.9500000000000	-1.02994105911155
39	-1.13657973203955
39.0500000000000	-1.23592478181019
39.1000000000000	-1.32777310730278
39.1500000000000	-1.41199278600794
39.2000000000000	-1.48851973409095
39.2500000000000	-1.55735393292878
39.3000000000000	-1.61855878448785
39.3500000000000	-1.67225909097880
39.4000000000000	-1.71863686104711
39.4500000000000	-1.75792662008151
39.5000000000000	-1.79041095377038
39.5500000000000	-1.81641519368695
39.6000000000000	-1.83630086461374
39.6500000000000	-1.85046133668319
39.7000000000000	-1.85932003129172
39.7500000000000	-1.86332472078797
39.8000000000000	-1.86293412320065
39.8500000000000	-1.85860901179862
39.9000000000000	-1.85080503403298
39.9500000000000	-1.83996993854657
40	-1.82654051154530
40.0500000000000	-1.81093960972468
40.1000000000000	-1.79357095291215
40.1500000000000	-1.77481598366382
40.2000000000000	-1.75503048068189
40.2500000000000	-1.73454435074780
40.3000000000000	-1.71365949662748
40.3500000000000	-1.69265061429106
40.4000000000000	-1.67176397220411
40.4500000000000	-1.65121871165502
40.5000000000000	-1.63120633593884
40.5500000000000	-1.61189237488669
40.6000000000000	-1.59341672881114
40.6500000000000	-1.57589554408186
40.7000000000000	-1.55942192731056
40.7500000000000	-1.54406784463402
40.8000000000000	-1.52988515238372
40.8500000000000	-1.51690746290402
40.9000000000000	-1.50515140387408
40.9500000000000	-1.49461841350350
41	-1.48529616785794
41.0500000000000	-1.47716023916837
41.1000000000000	-1.47017560323543
41.1500000000000	-1.46429815443645
41.2000000000000	-1.45947617993825
41.2500000000000	-1.45565163820925
41.3000000000000	-1.45276152959811
41.3500000000000	-1.45073893236297
41.4000000000000	-1.44951431329793
41.4500000000000	-1.44901648134530
41.5000000000000	-1.44917380101886
41.5500000000000	-1.44991484296306
41.6000000000000	-1.45116933100354
41.6500000000000	-1.45286856575333
41.7000000000000	-1.45494621028530
41.7500000000000	-1.45733853996754
41.8000000000000	-1.45998505783372
41.8500000000000	-1.46282861911192
41.9000000000000	-1.46581590761921
41.9500000000000	-1.46889743684814
42	-1.47202789617397
42.0500000000000	-1.47516606205108
42.1000000000000	-1.47827500096794
42.1500000000000	-1.48132189648998
42.2000000000000	-1.48427813255195
42.2500000000000	-1.48711906155116
42.3000000000000	-1.48982398162128
42.3500000000000	-1.49237586442294
42.4000000000000	-1.49476125053005
42.4500000000000	-1.49696995917517
42.5000000000000	-1.49899492318011
42.5500000000000	-1.50083189659780
42.6000000000000	-1.50247924657038
42.6500000000000	-1.50393767187632
42.7000000000000	-1.50520997197025
42.7500000000000	-1.50630078124361
42.8000000000000	-1.50721632884088
42.8500000000000	-1.50796420776231
42.9000000000000	-1.50855313613199
42.9500000000000	-1.50899275444916
43	-1.50929339861130
43.0500000000000	-1.50946593418126
43.1000000000000	-1.50952155053872
43.1500000000000	-1.50947162989256
43.2000000000000	-1.50932756477193
43.2500000000000	-1.50910066044644
43.3000000000000	-1.50880198238681
43.3500000000000	-1.50844229032341
43.4000000000000	-1.50803191061594
43.4500000000000	-1.50758069673524
43.5000000000000	-1.50709793226641
43.5500000000000	-1.50659231673847
43.6000000000000	-1.50607189508055
43.6500000000000	-1.50554406300943
43.7000000000000	-1.50501552186562
43.7500000000000	-1.50449230038137
43.8000000000000	-1.50397973155525
43.8500000000000	-1.50348248619515
43.9000000000000	-1.50300456845704
43.9500000000000	-1.50254935746899
44	-1.50211961796486
44.0500000000000	-1.50171754648951
44.1000000000000	-1.50134479364187
44.1500000000000	-1.50100251196192
44.2000000000000	-1.50069138651513
44.2500000000000	-1.50041168204916
44.3000000000000	-1.50016327894388
44.3500000000000	-1.49994571775070
44.4000000000000	-1.49975823789258
44.4500000000000	-1.49959981816266
44.5000000000000	-1.49946921597498
44.5500000000000	-1.49936500283333
44.6000000000000	-1.49928560208635
44.6500000000000	-1.49922931878993
44.7000000000000	-1.49919437520580
44.7500000000000	-1.49917893546013
44.8000000000000	-1.49918113739122
44.8500000000000	-1.49919911116633
44.9000000000000	-1.49923100652373
44.9500000000000	-1.49927500597565
45	-1.49932934745604
45.0500000000000	-1.49930185029018
45.1000000000000	-1.49827500161872
45.1500000000000	-1.49461130184626
45.2000000000000	-1.48689680483919
45.2500000000000	-1.47388142921070
45.3000000000000	-1.45429609492282
45.3500000000000	-1.42686133494466
45.4000000000000	-1.39041775290603
45.4500000000000	-1.34401347893624
45.5000000000000	-1.28692752686932
45.5500000000000	-1.21873141502838
45.6000000000000	-1.13928847462017
45.6500000000000	-1.04875540358862
45.7000000000000	-0.947573756421571
45.7500000000000	-0.836447486830449
45.8000000000000	-0.716305358858503
45.8500000000000	-0.588325556559014
45.9000000000000	-0.453885870465620
45.9500000000000	-0.314535260616813
46	-0.171903098832707
46.0500000000000	-0.0276327731900315
46.1000000000000	0.116705817671729
46.1500000000000	0.259657997190884
46.2000000000000	0.399933713028870
46.2500000000000	0.536408576830202
46.3000000000000	0.668138282073075
46.3500000000000	0.794350473947931
46.4000000000000	0.914419914340949
46.4500000000000	1.02785830929383
46.5000000000000	1.13429306868496
46.5500000000000	1.23344204628587
46.6000000000000	1.32510481593272
46.6500000000000	1.40915210058344
46.7000000000000	1.48552219783350
46.7500000000000	1.55421719798930
46.8000000000000	1.61530253897612
46.8500000000000	1.66890461749473
46.9000000000000	1.71520657474505
46.9500000000000	1.75444380471869
47	1.78689941449605
47.0500000000000	1.81289889733839
47.1000000000000	1.83280359833646
47.1500000000000	1.84700662179997
47.2000000000000	1.85593097506431
47.2500000000000	1.86002356931896
47.3000000000000	1.85974155994623
47.3500000000000	1.85554391611540
47.4000000000000	1.84788428996850
47.4500000000000	1.83720838094481
47.5000000000000	1.82395084732958
47.5500000000000	1.80853240077673
47.6000000000000	1.79135452766162
47.6500000000000	1.77279645388877
47.7000000000000	1.75321180197603
47.7500000000000	1.73292839347844
47.8000000000000	1.71224615381071
47.8500000000000	1.69143791933899
47.9000000000000	1.67074823793898
47.9500000000000	1.65039466994606
48	1.63056729632591
48.0500000000000	1.61143037841792
48.1000000000000	1.59312271149755
48.1500000000000	1.57575949529045
48.2000000000000	1.55943305418513
48.2500000000000	1.54421472917230
48.3000000000000	1.53015591003886
48.3500000000000	1.51728989185262
48.4000000000000	1.50563313153880
48.4500000000000	1.49518703190660
48.5000000000000	1.48593936264907
48.5500000000000	1.47786590711296
48.6000000000000	1.47093195968346
48.6500000000000	1.46509382940924
48.7000000000000	1.46030030356190
48.7500000000000	1.45649391518738
48.8000000000000	1.45361230137540
48.8500000000000	1.45158922994756
48.9000000000000	1.45035589773515
48.9500000000000	1.44984187344313
49	1.44997629786403
49.0500000000000	1.45068852701048
49.1000000000000	1.45190906796905
49.1500000000000	1.45356999665997
49.2000000000000	1.45560573305547
49.2500000000000	1.45795328737692
49.3000000000000	1.46055286647924
49.3500000000000	1.46334799579857
49.4000000000000	1.46628598944410
49.4500000000000	1.46931794916807
49.5000000000000	1.47239910419261
49.5500000000000	1.47548872309848
49.6000000000000	1.47855031354343
49.6500000000000	1.48155145047103
49.7000000000000	1.48446385725287
49.7500000000000	1.48726317625829
49.8000000000000	1.48992894585731
49.8500000000000	1.49244433128678
49.9000000000000	1.49479602082220
49.9500000000000	1.49697393896649
50	1.49897108313770
50.0500000000000	1.50078301993759
50.1000000000000	1.50240598071069
50.1500000000000	1.50383983128650
50.2000000000000	1.50508653504198
50.2500000000000	1.50614916881207
50.3000000000000	1.50703232444313
50.3500000000000	1.50774218029353
50.4000000000000	1.50828636988231
50.4500000000000	1.50867404296311
50.5000000000000	1.50891580945882
50.5500000000000	1.50902349768650
50.6000000000000	1.50900974214006
50.6500000000000	1.50888769385046
50.7000000000000	1.50867068815212
50.7500000000000	1.50837202375735
50.8000000000000	1.50800468070255
50.8500000000000	1.50758117536854
50.9000000000000	1.50711336809611
50.9500000000000	1.50661239261254
51	1.50608853255044
51.0500000000000	1.50555120348801
51.1000000000000	1.50500888684663
51.1500000000000	1.50446914733839
51.2000000000000	1.50393860410071
51.2500000000000	1.50342297127569
51.3000000000000	1.50292706639759
51.3500000000000	1.50245486946227
51.4000000000000	1.50200955340859
51.4500000000000	1.50159354985715
51.5000000000000	1.50120859698531
51.5500000000000	1.50085580945237
51.6000000000000	1.50053573570039
51.6500000000000	1.50024842425350
51.7000000000000	1.49999348378450
51.7500000000000	1.49977014554342
51.8000000000000	1.49957732404736
51.8500000000000	1.49941367034548
51.9000000000000	1.49927762583457
51.9500000000000	1.49916746533292
52	1.49908134614792
52.0500000000000	1.49901734407103
52.1000000000000	1.49897349524069
52.1500000000000	1.49894782206050
52.2000000000000	1.49893836652323
52.2500000000000	1.49894320797143
52.3000000000000	1.49896048892756
52.3500000000000	1.49898842584332
52.4000000000000	1.49902532800043
52.4500000000000	1.49906960263249
52.5000000000000	1.49911976779209
52.5500000000000	1.49909065526736
52.6000000000000	1.49811134421107
52.6500000000000	1.49460580315756
52.7000000000000	1.48722559980178
52.7500000000000	1.47483032567228
52.8000000000000	1.45629433466363
52.8500000000000	1.43050978432058
52.9000000000000	1.39648109592159
52.9500000000000	1.35340053378207
53	1.30069638267511
53.0500000000000	1.23807607052829
53.1000000000000	1.16554118153706
53.1500000000000	1.08336909214570
53.2000000000000	0.992079002078794
53.2500000000000	0.892426390561121
53.3000000000000	0.785383890498731
53.3500000000000	0.672090099386782
53.4000000000000	0.553831412910061
53.4500000000000	0.431969909062340
53.5000000000000	0.307881127693399
53.5500000000000	0.182888517076862
53.6000000000000	0.0582123058900067
53.6500000000000	-0.0650582632232311
53.7000000000000	-0.185985819615865
53.7500000000000	-0.303780984261102
53.8000000000000	-0.417793141227700
53.8500000000000	-0.527499882063727
53.9000000000000	-0.632489614695378
53.9500000000000	-0.732443458351168
54	-0.827123623431142
54.0500000000000	-0.916356577892461
54.1000000000000	-1.00002643831759
54.1500000000000	-1.07806989928826
54.2000000000000	-1.15047143919204
54.2500000000000	-1.21725868294408
54.3000000000000	-1.27849950998601
54.3500000000000	-1.33429876466783
54.4000000000000	-1.38479769994008
54.4500000000000	-1.43016815630320
54.5000000000000	-1.47060823236441
54.5500000000000	-1.50633958103119
54.6000000000000	-1.53760243679833
54.6500000000000	-1.56465152434578
54.7000000000000	-1.58775096714402
54.7500000000000	-1.60717069928776
54.8000000000000	-1.62318239991100
54.8500000000000	-1.63605712561374
54.9000000000000	-1.64606241752817
54.9500000000000	-1.65346294691218
55	-1.65851714085409
55.0500000000000	-1.66147456627744
55.1000000000000	-1.66257426657400
55.1500000000000	-1.66204346625581
55.2000000000000	-1.66009561150728
55.2500000000000	-1.65693030934272
55.3000000000000	-1.65273279023038
55.3500000000000	-1.64767442438585
55.4000000000000	-1.64191233759819
55.4500000000000	-1.63559015098550
55.5000000000000	-1.62883804550602
55.5500000000000	-1.62177361325292
55.6000000000000	-1.61450209964488
55.6500000000000	-1.60711727252219
55.7000000000000	-1.59970177355498
55.7500000000000	-1.59232795992993
55.8000000000000	-1.58505835171659
55.8500000000000	-1.57794646863177
55.9000000000000	-1.57103735815172
55.9500000000000	-1.56436840157722
56	-1.55796987393253
56.0500000000000	-1.55186568700983
56.1000000000000	-1.54607393836105
56.1500000000000	-1.54060756633761
56.2000000000000	-1.53547486474395
56.2500000000000	-1.53068005083646
56.3000000000000	-1.52622372631640
56.3500000000000	-1.52210335741678
56.4000000000000	-1.51831370265578
56.4500000000000	-1.51484720197341
56.5000000000000	-1.51169434439073
56.5500000000000	-1.50884398852036
56.6000000000000	-1.50628368955591
56.6500000000000	-1.50399994035319
56.7000000000000	-1.50197844823072
56.7500000000000	-1.50020434477315
56.8000000000000	-1.49866243011920
56.8500000000000	-1.49733732600426
56.9000000000000	-1.49621367855977
56.9500000000000	-1.49527627158772
57	-1.49451018236169
57.0500000000000	-1.49390084479045
57.1000000000000	-1.49343416362976
57.1500000000000	-1.49309654688500
57.2000000000000	-1.49287499151528
57.2500000000000	-1.49275709322534
57.3000000000000	-1.49273110607039
57.3500000000000	-1.49278593615604
57.4000000000000	-1.49291118361533
57.4500000000000	-1.49309712215106
57.5000000000000	-1.49333472190631
57.5500000000000	-1.49361562196506
57.6000000000000	-1.49393214096682
57.6500000000000	-1.49427724142046
57.7000000000000	-1.49464452682635
57.7500000000000	-1.49502820196312
57.8000000000000	-1.49542306163329
57.8500000000000	-1.49582444898665
57.9000000000000	-1.49622823762057
57.9500000000000	-1.49663079006428
58	-1.49702893611482
58.0500000000000	-1.49741993315264
58.1000000000000	-1.49780144233848
58.1500000000000	-1.49817149128450
58.2000000000000	-1.49852844925162
58.2500000000000	-1.49887099391309
58.3000000000000	-1.49919808775267
58.3500000000000	-1.49950894813880
58.4000000000000	-1.49980302353601
58.4500000000000	-1.50007996693194
58.5000000000000	-1.50033961445855
58.5500000000000	-1.50058196330953
58.6000000000000	-1.50080715200277
58.6500000000000	-1.50101544125587
58.7000000000000	-1.50120719607901
58.7500000000000	-1.50138286994322
58.8000000000000	-1.50154298903937
58.8500000000000	-1.50168813947321
58.9000000000000	-1.50181895376319
58.9500000000000	-1.50193610087350
59	-1.50204027490703
59.0500000000000	-1.50213218759876
59.1000000000000	-1.50221255900482
59.1500000000000	-1.50228211208035
59.2000000000000	-1.50234156514818
59.2500000000000	-1.50239162819836
59.3000000000000	-1.50243299691239
59.3500000000000	-1.50246635036809
59.4000000000000	-1.50249234641449
59.4500000000000	-1.50251162050706
59.5000000000000	-1.50252478224135
59.5500000000000	-1.50253241507995
59.6000000000000	-1.50253507386680
59.6500000000000	-1.50253328523867
59.7000000000000	-1.50252754595575
59.7500000000000	-1.50251832381973
59.8000000000000	-1.50250605667180
59.8500000000000	-1.50249115366752
59.9000000000000	-1.50247399480974
59.9500000000000	-1.50245493245661
60	-1.50243429127383
60.0500000000000	-1.50233790819203
60.1000000000000	-1.50137077826854
60.1500000000000	-1.49803614716525
60.2000000000000	-1.49103342100111
60.2500000000000	-1.47933855067900
60.3000000000000	-1.46200190705541
60.3500000000000	-1.43815377021058
60.4000000000000	-1.40706435019678
60.4500000000000	-1.36820020958014
60.5000000000000	-1.32125713247787
60.5500000000000	-1.26620686533115
60.6000000000000	-1.20329343214406
60.6500000000000	-1.13300320113180
60.7000000000000	-1.05600514300925
60.7500000000000	-0.973122447255460
60.8000000000000	-0.885273492978731
60.8500000000000	-0.793403172711054
60.9000000000000	-0.698448579105384
60.9500000000000	-0.601293448541406
61	-0.502732292970853
61.0500000000000	-0.403468754150030
61.1000000000000	-0.304111960102717
61.1500000000000	-0.205186337820994
61.2000000000000	-0.107143702027872
61.2500000000000	-0.0103771973851016
61.3000000000000	0.0847687947656683
61.3500000000000	0.177989041933458
61.4000000000000	0.269012657541831
61.4500000000000	0.357599581538684
61.5000000000000	0.443539810830197
61.5500000000000	0.526649945272691
61.6000000000000	0.606773687091879
61.6500000000000	0.683781283442686
61.7000000000000	0.757569568369717
61.7500000000000	0.828059805890861
61.8000000000000	0.895196164516439
61.8500000000000	0.958943447988021
61.9000000000000	1.01928607684007
61.9500000000000	1.07622643555293
62	1.12978407141580
62.0500000000000	1.17999439588499
62.1000000000000	1.22690771891857
62.1500000000000	1.27058787755161
62.2000000000000	1.31111092340142
62.2500000000000	1.34856371239687
62.3000000000000	1.38304251447889
62.3500000000000	1.41465165225505
62.4000000000000	1.44350283177955
62.4500000000000	1.46971388030467
62.5000000000000	1.49340588468603
62.5500000000000	1.51470245365393
62.6000000000000	1.53372824023892
62.6500000000000	1.55060812394341
62.7000000000000	1.56546576180010
62.7500000000000	1.57842314253133
62.8000000000000	1.58960021845955
62.8500000000000	1.59911473740366
62.9000000000000	1.60708158915445
62.9500000000000	1.61361264088258
63	1.61881627959469
63.0500000000000	1.62279741335261
63.1000000000000	1.62565711363977
63.1500000000000	1.62749265833952
63.2000000000000	1.62839724679338
63.2500000000000	1.62846008707803
63.3000000000000	1.62776614830589
63.3500000000000	1.62639628067816
63.4000000000000	1.62442701954791
63.4500000000000	1.62193073377248
63.5000000000000	1.61897549490673
63.5500000000000	1.61562527187369
63.6000000000000	1.61193984498124
63.6500000000000	1.60797501737868
63.7000000000000	1.60378256276600
63.7500000000000	1.59941044016488
63.8000000000000	1.59490277239514
63.8500000000000	1.59030006175892
63.9000000000000	1.58563920317478
63.9500000000000	1.58095370487247
64	1.57627373908490
64.0500000000000	1.57162636860644
64.1000000000000	1.56703563089206
64.1500000000000	1.56252276538949
64.2000000000000	1.55810632125262
64.2500000000000	1.55380237687228
64.3000000000000	1.54962465965353
64.3500000000000	1.54558475013783
64.4000000000000	1.54169220522752
64.4500000000000	1.53795474317429
64.5000000000000	1.53437836555981
64.5500000000000	1.53096752258475
64.6000000000000	1.52772523146894
64.6500000000000	1.52465322274371
64.7000000000000	1.52175205343452
64.7500000000000	1.51902123720771
64.8000000000000	1.51645935490436
64.8500000000000	1.51406416057533
64.9000000000000	1.51183268259904
64.9500000000000	1.50976131682387
65	1.50784589407641
65.0500000000000	1.50608175671277
65.1000000000000	1.50446389280754
65.1500000000000	1.50298700822982
65.2000000000000	1.50164554909477
65.2500000000000	1.50043374002957
65.3000000000000	1.49934565156413
65.3500000000000	1.49837524515429
65.4000000000000	1.49751642699058
65.4500000000000	1.49676307602997
65.5000000000000	1.49610908745145
65.5500000000000	1.49554839319972
65.6000000000000	1.49507502379811
65.6500000000000	1.49468312146927
65.7000000000000	1.49436692250906
65.7500000000000	1.49412076247578
65.8000000000000	1.49393913978294
65.8500000000000	1.49381672840278
65.9000000000000	1.49374839893760
65.9500000000000	1.49372921619319
66	1.49375445673542
66.0500000000000	1.49381960492900
66.1000000000000	1.49392036879067
66.1500000000000	1.49405267645338
66.2000000000000	1.49421268868924
66.2500000000000	1.49439679130824
66.3000000000000	1.49460160140211
66.3500000000000	1.49482395561069
66.4000000000000	1.49506091168348
66.4500000000000	1.49530973532162
66.5000000000000	1.49556789826414
66.5500000000000	1.49583306565672
66.6000000000000	1.49610309775774
66.6500000000000	1.49637603819643
66.7000000000000	1.49665011053137
66.7500000000000	1.49692370609271
66.8000000000000	1.49719538041635
66.8500000000000	1.49746384152646
66.9000000000000	1.49772794503935
66.9500000000000	1.49798668277182
67	1.49823917734109
67.0500000000000	1.49848467159196
67.1000000000000	1.49872252269808
67.1500000000000	1.49895219216077
67.2000000000000	1.49917323988024
67.2500000000000	1.49938531519083
67.3000000000000	1.49958814985279
67.3500000000000	1.49978155017950
67.4000000000000	1.49996539283737
67.4500000000000	1.50013961809612
67.5000000000000	1.50030422425820
67.5500000000000	1.50038241408580
67.6000000000000	1.49954319000789
67.6500000000000	1.49619564871293
67.7000000000000	1.48895138820211
67.7500000000000	1.47675416231757
67.8000000000000	1.45868665865090
67.8500000000000	1.43394253409197
67.9000000000000	1.40188359533814
67.9500000000000	1.36209569385623
68	1.31440943567247
68.0500000000000	1.25893770497742
68.1000000000000	1.19604895077583
68.1500000000000	1.12633734535591
68.2000000000000	1.05057446407522
68.2500000000000	0.969650089346099
68.3000000000000	0.884478546414145
68.3500000000000	0.795961620594889
68.4000000000000	0.704936372103216
68.4500000000000	0.612139834595680
68.5000000000000	0.518210486539320
68.5500000000000	0.423698229094755
68.6000000000000	0.329074187552274
68.6500000000000	0.234748339988797
68.7000000000000	0.141083318138352
68.7500000000000	0.0484066380787379
68.8000000000000	-0.0429828276085324
68.8500000000000	-0.132810156048518
68.9000000000000	-0.220823806621122
68.9500000000000	-0.306794954062939
69	-0.390518579994236
69.0500000000000	-0.471813870736186
69.1000000000000	-0.550525982056290
69.1500000000000	-0.626523528112788
69.2000000000000	-0.699698061793425
69.2500000000000	-0.769962633450890
69.3000000000000	-0.837250961865886
69.3500000000000	-0.901515603004227
69.4000000000000	-0.962726446175919
69.4500000000000	-1.02086889860415
69.5000000000000	-1.07594373811825
69.5500000000000	-1.12796591369115
69.6000000000000	-1.17696321807109
69.6500000000000	-1.22297512933348
69.7000000000000	-1.26605208033553
69.7500000000000	-1.30625442506806
69.8000000000000	-1.34365090014323
69.8500000000000	-1.37831851427471
69.9000000000000	-1.41034254321665
69.9500000000000	-1.43981480159776
70	-1.46683116086435
70.0500000000000	-1.49149043406887
70.1000000000000	-1.51389351241045
70.1500000000000	-1.53414292574250
70.2000000000000	-1.55234276531835
70.2500000000000	-1.56859822838218
70.3000000000000	-1.58301343920114
70.3500000000000	-1.59569084127788
70.4000000000000	-1.60673101770008
70.4500000000000	-1.61623270419015
70.5000000000000	-1.62429334312522
70.5500000000000	-1.63100899560608
70.6000000000000	-1.63647258537582
70.6500000000000	-1.64077362551795
70.7000000000000	-1.64399836764127
70.7500000000000	-1.64623006326277
70.8000000000000	-1.64754885790990
70.8500000000000	-1.64803195230304
70.9000000000000	-1.64775403542316
70.9500000000000	-1.64678733533585
71	-1.64520047049191
71.0500000000000	-1.64305841495137
71.1000000000000	-1.64042274360784
71.1500000000000	-1.63735191142934
71.2000000000000	-1.63390126170985
71.2500000000000	-1.63012313857064
71.3000000000000	-1.62606656249401
71.3500000000000	-1.62177731215244
71.4000000000000	-1.61729815043659
71.4500000000000	-1.61266905141380
71.5000000000000	-1.60792700047904
71.5500000000000	-1.60310615023002
71.6000000000000	-1.59823785344981
71.6500000000000	-1.59335084924678
71.7000000000000	-1.58847127713391
71.7500000000000	-1.58362283468187
71.8000000000000	-1.57882685669993
71.8500000000000	-1.57410245093364
71.9000000000000	-1.56946641854163
71.9500000000000	-1.56493339681928
72	-1.56051602393397
72.0500000000000	-1.55622513221399
72.1000000000000	-1.55206984719032
72.1500000000000	-1.54805774148110
72.2000000000000	-1.54419493071485
72.2500000000000	-1.54048620642360
72.3000000000000	-1.53693512501726
72.3500000000000	-1.53354412947829
72.4000000000000	-1.53031464920135
72.4500000000000	-1.52724720471890
72.5000000000000	-1.52434147383688
72.5500000000000	-1.52159637564890
72.6000000000000	-1.51901014295181
72.6500000000000	-1.51658039714940
72.7000000000000	-1.51430421591861
72.7500000000000	-1.51217819408023
72.8000000000000	-1.51019848645882
72.8500000000000	-1.50836086319959
72.9000000000000	-1.50666082438319
72.9500000000000	-1.50509366035566
73	-1.50365447175222
73.0500000000000	-1.50233819873024
73.1000000000000	-1.50113967057006
73.1500000000000	-1.50005363619867
73.2000000000000	-1.49907480452071
73.2500000000000	-1.49819786096575
73.3000000000000	-1.49741748327572
73.3500000000000	-1.49672835404998
73.4000000000000	-1.49612522588732
73.4500000000000	-1.49560293716178
73.5000000000000	-1.49515641880065
73.5500000000000	-1.49478069924633
73.6000000000000	-1.49447093369139
73.6500000000000	-1.49422241168112
73.7000000000000	-1.49403057849198
73.7500000000000	-1.49389103689471
73.8000000000000	-1.49379957447525
73.8500000000000	-1.49375215707494
73.9000000000000	-1.49374490717831
73.9500000000000	-1.49377409234814
74	-1.49383615304565
74.0500000000000	-1.49392770135680
74.1000000000000	-1.49404552750249
74.1500000000000	-1.49418659197829
74.2000000000000	-1.49434803091409
74.2500000000000	-1.49452714792880
74.3000000000000	-1.49472141595525
74.3500000000000	-1.49492846992746
74.4000000000000	-1.49514611310091
74.4500000000000	-1.49537230880781
74.5000000000000	-1.49560517764800
74.5500000000000	-1.49584298650465
74.6000000000000	-1.49608414606032
74.6500000000000	-1.49632720055825
74.7000000000000	-1.49657082457095
74.7500000000000	-1.49681381350259
74.8000000000000	-1.49705507966612
74.8500000000000	-1.49729364349324
74.9000000000000	-1.49752863076814
74.9500000000000	-1.49775926495641
75	-1.49798486388087
75.0500000000000	-1.49812311223674
75.1000000000000	-1.49728446615591
75.1500000000000	-1.49375670360433
75.2000000000000	-1.48605842774814
75.2500000000000	-1.47310979701685
75.3000000000000	-1.45401170058949
75.3500000000000	-1.42799831720738
75.4000000000000	-1.39450841863156
75.4500000000000	-1.35323026098096
75.5000000000000	-1.30411670080373
75.5500000000000	-1.24740373176988
75.6000000000000	-1.18357747031693
75.6500000000000	-1.11334851708941
75.7000000000000	-1.03759525287401
75.7500000000000	-0.957266854091019
75.8000000000000	-0.873310385192922
75.8500000000000	-0.786624297179750
75.9000000000000	-0.697995640270482
75.9500000000000	-0.608091330266656
76	-0.517463513740267
76.0500000000000	-0.426567789032868
76.1000000000000	-0.335787282086677
76.1500000000000	-0.245455926845394
76.2000000000000	-0.155873847848895
76.2500000000000	-0.0673173348360472
76.3000000000000	0.0199579950752284
76.3500000000000	0.105716238255043
76.4000000000000	0.189742692118551
76.4500000000000	0.271844398335508
76.5000000000000	0.351851280661217
76.5500000000000	0.429615593634746
76.6000000000000	0.505011394527100
76.6500000000000	0.577932883562735
76.7000000000000	0.648293261158474
76.7500000000000	0.716022526221002
76.8000000000000	0.781066496697393
76.8500000000000	0.843385574179770
76.9000000000000	0.902954133740990
76.9500000000000	0.959759359088034
77	1.01380040253242
77.0500000000000	1.06508741565022
77.1000000000000	1.11364156573689
77.1500000000000	1.15949446185031
77.2000000000000	1.20268731144389
77.2500000000000	1.24326945184192
77.3000000000000	1.28129753757605
77.3500000000000	1.31683487085833
77.4000000000000	1.34995012805457
77.4500000000000	1.38071644875535
77.5000000000000	1.40921130254853
77.5500000000000	1.43551586747479
77.6000000000000	1.45971363336611
77.6500000000000	1.48188973784094
77.7000000000000	1.50213086735039
77.7500000000000	1.52052494378618
77.8000000000000	1.53715945844247
77.8500000000000	1.55212100590364
77.9000000000000	1.56549515444495
77.9500000000000	1.57736643483307
78	1.58781878700171
78.0500000000000	1.59693547363525
78.1000000000000	1.60479750971844
78.1500000000000	1.61148335688305
78.2000000000000	1.61706907393982
78.2500000000000	1.62162854646428
78.3000000000000	1.62523337651933
78.3500000000000	1.62795300358947
78.4000000000000	1.62985510747461
78.4500000000000	1.63100563277644
78.5000000000000	1.63146768017248
78.5500000000000	1.63130141738264
78.6000000000000	1.63056443265484
78.6500000000000	1.62931199267304
78.7000000000000	1.62759686235612
78.7500000000000	1.62546936823192
78.8000000000000	1.62297737188978
78.8500000000000	1.62016631035787
78.9000000000000	1.61707868634253
78.9500000000000	1.61375412713391
79	1.61022957872713
79.0500000000000	1.60653951903541
79.1000000000000	1.60271593303361
79.1500000000000	1.59878844155613
79.2000000000000	1.59478430782629
79.2500000000000	1.59072859160653
79.3000000000000	1.58664428145661
79.3500000000000	1.58255246730392
79.4000000000000	1.57847223090207
79.4500000000000	1.57442076861857
79.5000000000000	1.57041354778938
79.5500000000000	1.56646445632267
79.6000000000000	1.56258583594378
79.6500000000000	1.55878858327656
79.7000000000000	1.55508222410334
79.7500000000000	1.55147501791149
79.8000000000000	1.54797396481520
79.8500000000000	1.54458490975909
79.9000000000000	1.54131264733862
79.9500000000000	1.53816102997008
80	1.53513302450158
80.0500000000000	1.53223078734955
80.1000000000000	1.52945571312065
80.1500000000000	1.52680849868710
80.2000000000000	1.52428918880310
80.2500000000000	1.52189724113036
80.3000000000000	1.51963160121859
80.3500000000000	1.51749076427082
80.4000000000000	1.51547281236109
80.4500000000000	1.51357545879702
80.5000000000000	1.51179609238069
80.5500000000000	1.51013181578267
80.6000000000000	1.50857948514507
80.6500000000000	1.50713574186530
80.7000000000000	1.50579703752699
80.7500000000000	1.50455966182707
80.8000000000000	1.50341981621143
80.8500000000000	1.50237364483724
80.9000000000000	1.50141723937799
80.9500000000000	1.50054664832462
81	1.49975790499873
81.0500000000000	1.49904704194858
81.1000000000000	1.49841011451857
81.1500000000000	1.49784320906361
81.2000000000000	1.49734246198632
81.2500000000000	1.49690406317002
81.3000000000000	1.49652427168214
81.3500000000000	1.49619941873428
81.4000000000000	1.49592592425508
81.4500000000000	1.49570030017627
81.5000000000000	1.49551916592446
81.5500000000000	1.49537924951205
81.6000000000000	1.49527739928083
81.6500000000000	1.49521058182177
81.7000000000000	1.49517589101392
81.7500000000000	1.49517054367057
81.8000000000000	1.49519188340609
81.8500000000000	1.49523737502785
81.9000000000000	1.49530461053944
81.9500000000000	1.49539130387554
82	1.49549529431581
82.0500000000000	1.49561454041807
82.1000000000000	1.49574712227113
82.1500000000000	1.49589123500755
82.2000000000000	1.49604518844451
82.2500000000000	1.49620740060439
82.3000000000000	1.49637640075269
82.3500000000000	1.49655082336065
82.4000000000000	1.49672940612696
82.4500000000000	1.49691098302256
82.5000000000000	1.49709448313592
82.5500000000000	1.49719478067846
82.6000000000000	1.49629275464088
82.6500000000000	1.49261385749397
82.7000000000000	1.48462986073095
82.7500000000000	1.47125569312716
82.8000000000000	1.45160530036022
82.8500000000000	1.42494397540525
82.9000000000000	1.39076069033469
82.9500000000000	1.34880750201324
83	1.29910866602405
83.0500000000000	1.24196764771067
83.1000000000000	1.17793396164746
83.1500000000000	1.10778332545602
83.2000000000000	1.03244093767714
83.2500000000000	0.952877580171815
83.3000000000000	0.870045677117709
83.3500000000000	0.784814660981285
83.4000000000000	0.697920540946639
83.4500000000000	0.609970057444407
83.5000000000000	0.521452928764497
83.5500000000000	0.432769332293394
83.6000000000000	0.344255265676873
83.6500000000000	0.256206892575867
83.7000000000000	0.168895826341159
83.7500000000000	0.0825772827620391
83.8000000000000	-0.00250874998314261
83.8500000000000	-0.0861392974710311
83.9000000000000	-0.168112013686838
83.9500000000000	-0.248247028097162
84	-0.326387787041461
84.0500000000000	-0.402400039546561
84.1000000000000	-0.476170621712259
84.1500000000000	-0.547604747856759
84.2000000000000	-0.616624218117492
84.2500000000000	-0.683165381869031
84.3000000000000	-0.747178199593742
84.3500000000000	-0.808625137956652
84.4000000000000	-0.867480595399157
84.4500000000000	-0.923730260254983
84.5000000000000	-0.977371244510173
84.5500000000000	-1.02841137017526
84.6000000000000	-1.07686849734786
84.6500000000000	-1.12276956459477
84.7000000000000	-1.16614968215481
84.7500000000000	-1.20705123551379
84.8000000000000	-1.24552333303678
84.8500000000000	-1.28162118887044
84.9000000000000	-1.31540536526451
84.9500000000000	-1.34694099555617
85	-1.37629680598190
85.0500000000000	-1.40354445404765
85.1000000000000	-1.42875808567445
85.1500000000000	-1.45201389588164
85.2000000000000	-1.47338894074916
85.2500000000000	-1.49296076966713
85.3000000000000	-1.51080798190233
85.3500000000000	-1.52701015512553
85.4000000000000	-1.54164623547583
85.4500000000000	-1.55479406959740
85.5000000000000	-1.56653036757228
85.5500000000000	-1.57693071124666
85.6000000000000	-1.58606930773373
85.6500000000000	-1.59401901651731
85.7000000000000	-1.60085176363850
85.7500000000000	-1.60663856442834
85.8000000000000	-1.61144830902694
85.8500000000000	-1.61534760327151
85.9000000000000	-1.61840110969655
85.9500000000000	-1.62067178232397
86	-1.62222082637736
86.0500000000000	-1.62310765931963
86.1000000000000	-1.62338917557465
86.1500000000000	-1.62311962829491
86.2000000000000	-1.62235062584937
86.2500000000000	-1.62113128125664
86.3000000000000	-1.61950810685666
86.3500000000000	-1.61752513564074
86.4000000000000	-1.61522399801708
86.4500000000000	-1.61264404028913
86.5000000000000	-1.60982196718917
86.5500000000000	-1.60679193248708
86.6000000000000	-1.60358574568531
86.6500000000000	-1.60023307963990
86.7000000000000	-1.59676148090038
86.7500000000000	-1.59319650395790
86.8000000000000	-1.58956182503384
86.8500000000000	-1.58587936847572
86.9000000000000	-1.58216914363788
86.9500000000000	-1.57844935019810
87	-1.57473655121859
87.0500000000000	-1.57104583098159
87.1000000000000	-1.56739082555709
87.1500000000000	-1.56378381206643
87.2000000000000	-1.56023573724053
87.2500000000000	-1.55675630889659
87.3000000000000	-1.55335407303847
87.3500000000000	-1.55003651695322
87.4000000000000	-1.54681006850997
87.4500000000000	-1.54368017698745
87.5000000000000	-1.54065139398155
87.5500000000000	-1.53772745543201
87.6000000000000	-1.53491131938355
87.6500000000000	-1.53220522450338
87.7000000000000	-1.52961072941861
87.7500000000000	-1.52712877000578
87.8000000000000	-1.52475970417367
87.8500000000000	-1.52250337199566
87.9000000000000	-1.52035915486811
87.9500000000000	-1.51832602888428
88	-1.51640259886089
88.0500000000000	-1.51458713666157
88.1000000000000	-1.51287761690311
88.1500000000000	-1.51127174730409
88.2000000000000	-1.50976698738102
88.2500000000000	-1.50836057680692
88.3000000000000	-1.50704960036620
88.3500000000000	-1.50583101969790
88.4000000000000	-1.50470168384989
88.4500000000000	-1.50365834557885
88.5000000000000	-1.50269769157320
88.5500000000000	-1.50181635811386
88.6000000000000	-1.50101095579034
88.6500000000000	-1.50027808139438
88.7000000000000	-1.49961433237833
88.7500000000000	-1.49901631213604
88.8000000000000	-1.49848065467604
88.8500000000000	-1.49800403108758
88.9000000000000	-1.49758315991020
88.9500000000000	-1.49721481046232
89	-1.49689581911716
89.0500000000000	-1.49662309349729
89.1000000000000	-1.49639362603997
89.1500000000000	-1.49620449594028
89.2000000000000	-1.49605288866434
89.2500000000000	-1.49593609370110
89.3000000000000	-1.49585149005975
89.3500000000000	-1.49579653891640
89.4000000000000	-1.49576880235701
89.4500000000000	-1.49576594344092
89.5000000000000	-1.49578573109793
89.5500000000000	-1.49582603541105
89.6000000000000	-1.49588483162645
89.6500000000000	-1.49596019547121
89.7000000000000	-1.49605030505469
89.7500000000000	-1.49615343714021
89.8000000000000	-1.49626797348809
89.8500000000000	-1.49639239664095
89.9000000000000	-1.49652528857116
89.9500000000000	-1.49666532388057
90	-1.49681126901978
90.0500000000000	-1.49687648030407
90.1000000000000	-1.49592550879058
90.1500000000000	-1.49214931071852
90.2000000000000	-1.48399424661757
90.2500000000000	-1.47037265897644
90.3000000000000	-1.45040607232651
90.3500000000000	-1.42337853368586
90.4000000000000	-1.38880832441833
90.4500000000000	-1.34648430728414
90.5000000000000	-1.29647070666718
90.5500000000000	-1.23910818286120
90.6000000000000	-1.17498187161048
90.6500000000000	-1.10490432792247
90.7000000000000	-1.02982277754782
90.7500000000000	-0.950718476275128
90.8000000000000	-0.868542854743811
90.8500000000000	-0.784144990489037
90.9000000000000	-0.698230799183493
90.9500000000000	-0.611371331613439
91	-0.524020136118287
91.0500000000000	-0.436545725449050
91.1000000000000	-0.349257686957451
91.1500000000000	-0.262431517955446
91.2000000000000	-0.176324207168339
91.2500000000000	-0.0911811639187815
91.3000000000000	-0.00723557124346408
91.3500000000000	0.0752950832644785
91.4000000000000	0.156213439265894
91.4500000000000	0.235344717221189
91.5000000000000	0.312538168244387
91.5500000000000	0.387665806690715
91.6000000000000	0.460620276088929
91.6500000000000	0.531311581709596
91.7000000000000	0.599665087051128
91.7500000000000	0.665619480372012
91.8000000000000	0.729125722368025
91.8500000000000	0.790146163023249
91.9000000000000	0.848654687112194
91.9500000000000	0.904636273278015
92	0.958086847735380
92.0500000000000	1.00901255358231
92.1000000000000	1.05742917219986
92.1500000000000	1.10336119651954
92.2000000000000	1.14684094268101
92.2500000000000	1.18790768409439
92.3000000000000	1.22660710227287
92.3500000000000	1.26299067962732
92.4000000000000	1.29711501620715
92.4500000000000	1.32904114916479
92.5000000000000	1.35883374794107
92.5500000000000	1.38656048319737
92.6000000000000	1.41229131703689
92.6500000000000	1.43609804171379
92.7000000000000	1.45805341106299
92.7500000000000	1.47823085544996
92.8000000000000	1.49670497021096
92.8500000000000	1.51355137869625
92.9000000000000	1.52884523201064
92.9500000000000	1.54266076356594
93	1.55507123794862
93.0500000000000	1.56614906059483
93.1000000000000	1.57596623617195
93.1500000000000	1.58459439407666
93.2000000000000	1.59210348043502
93.2500000000000	1.59856144305883
93.3000000000000	1.60403426259066
93.3500000000000	1.60858613394288
93.4000000000000	1.61227986814547
93.4500000000000	1.61517697806390
93.5000000000000	1.61733683867053
93.5500000000000	1.61881653909473
93.6000000000000	1.61967092871008
93.6500000000000	1.61995276518130
93.7000000000000	1.61971254736569
93.7500000000000	1.61899860013321
93.8000000000000	1.61785707420597
93.8500000000000	1.61633199494877
93.9000000000000	1.61446479590315
93.9500000000000	1.61229434821192
94	1.60985711519945
94.0500000000000	1.60718734134121
94.1000000000000	1.60431704211665
94.1500000000000	1.60127614546445
94.2000000000000	1.59809262257274
94.2500000000000	1.59479262625296
94.3000000000000	1.59140028043618
94.3500000000000	1.58793778170785
94.4000000000000	1.58442558862192
94.4500000000000	1.58088258869588
94.5000000000000	1.57732611600353
94.5500000000000	1.57377203764076
94.6000000000000	1.57023476921585
94.6500000000000	1.56672736869317
94.7000000000000	1.56326162195831
94.7500000000000	1.55984815259371
94.8000000000000	1.55649638136792
94.8500000000000	1.55321460621988
94.9000000000000	1.55001009772384
94.9500000000000	1.54688919099141
95	1.54385731565915
95.0500000000000	1.54091905629057
95.1000000000000	1.53807818600744
95.1500000000000	1.53533772985909
95.2000000000000	1.53270001743115
95.2500000000000	1.53016675215778
95.3000000000000	1.52773905246444
95.3500000000000	1.52541750932968
95.4000000000000	1.52320223049363
95.4500000000000	1.52109288714044
95.5000000000000	1.51908874754786
95.5500000000000	1.51718871283475
95.6000000000000	1.51539134097309
95.6500000000000	1.51369488060201
95.7000000000000	1.51209732620594
95.7500000000000	1.51059645250524
95.8000000000000	1.50918983263536
95.8500000000000	1.50787486316883
95.9000000000000	1.50664879691865
95.9500000000000	1.50550876702595
96	1.50445181329038
96.0500000000000	1.50347489760544
96.1000000000000	1.50257491881967
96.1500000000000	1.50174872581859
96.2000000000000	1.50099315350668
96.2500000000000	1.50030503453039
96.3000000000000	1.49968120870965
96.3500000000000	1.49911852850311
96.4000000000000	1.49861387618712
96.4500000000000	1.49816417033729
96.5000000000000	1.49776638068096
96.5500000000000	1.49741753215470
96.6000000000000	1.49711472741057
96.6500000000000	1.49685514648836
96.7000000000000	1.49663603120736
96.7500000000000	1.49645467984356
96.8000000000000	1.49630847071831
96.8500000000000	1.49619486586498
96.9000000000000	1.49611141913456
96.9500000000000	1.49605577362124
97	1.49602566676580
97.0500000000000	1.49601892730347
97.1000000000000	1.49603348340218
97.1500000000000	1.49606736068125
97.2000000000000	1.49611868548499
97.2500000000000	1.49618568052439
97.3000000000000	1.49626666692508
97.3500000000000	1.49636005852320
97.4000000000000	1.49646436086813
97.4500000000000	1.49657816526570
97.5000000000000	1.49670015156856
97.5500000000000	1.49674282081262
97.6000000000000	1.49576149275266
97.6500000000000	1.49192787950270
97.7000000000000	1.48367408951893
97.7500000000000	1.46991087435550
97.8000000000000	1.44976362823642
97.8500000000000	1.42252654244808
97.9000000000000	1.38773416877552
97.9500000000000	1.34519603555190
98	1.29499879345195
98.0500000000000	1.23750371055907
98.1000000000000	1.17331536939628
98.1500000000000	1.10326510082047
98.2000000000000	1.02831073887556
98.2500000000000	0.949439205889120
98.3000000000000	0.867600702947082
98.3500000000000	0.783633324678280
98.4000000000000	0.698227127958128
98.4500000000000	0.611933898924231
98.5000000000000	0.525187395835594
98.5500000000000	0.438338486183031
98.6000000000000	0.351682937482292
98.6500000000000	0.265486660778693
98.7000000000000	0.180000598701757
98.7500000000000	0.0954665894598881
98.8000000000000	0.0121154008583364
98.8500000000000	-0.0698377181474929
98.9000000000000	-0.150198193985004
98.9500000000000	-0.228794812354592
99	-0.305480690792716
99.0500000000000	-0.380131701791441
99.1000000000000	-0.452643877234796
99.1500000000000	-0.522929951882306
99.2000000000000	-0.590917453181594
99.2500000000000	-0.656546679585773
99.3000000000000	-0.719769759506580
99.3500000000000	-0.780549818363892
99.4000000000000	-0.838860961413531
99.4500000000000	-0.894687905072470
99.5000000000000	-0.948025953669959
99.5500000000000	-0.998880367843840
99.6000000000000	-1.04726568575336
99.6500000000000	-1.09320480434028
99.7000000000000	-1.13672841462523
99.7500000000000	-1.17787417927694
99.8000000000000	-1.21668606842592
99.8500000000000	-1.25321369939022
99.9000000000000	-1.28751142915909
99.9500000000000	-1.31963770696262
100	-1.34965458993361
100.050000000000	-1.37762726870043
100.100000000000	-1.40362350402915
100.150000000000	-1.42771314699384
100.200000000000	-1.44996704287351
100.250000000000	-1.47045659457074
100.300000000000	-1.48925351934603
100.350000000000	-1.50642976252614
100.400000000000	-1.52205794638644
100.450000000000	-1.53621128613560
100.500000000000	-1.54896215851955
100.550000000000	-1.56038175289714
100.600000000000	-1.57054007446799
100.650000000000	-1.57950610987138
100.700000000000	-1.58734826009141
100.750000000000	-1.59413431953748
100.800000000000	-1.59993025587490
100.850000000000	-1.60479994074109
100.900000000000	-1.60880540147005
100.950000000000	-1.61200699226679
101	-1.61446322300255
101.050000000000	-1.61623079806505
101.100000000000	-1.61736447729031
101.150000000000	-1.61791707453815
101.200000000000	-1.61793896427492
101.250000000000	-1.61747809780340
101.300000000000	-1.61658004588391
101.350000000000	-1.61528813582718
101.400000000000	-1.61364334100543
101.450000000000	-1.61168436849219
101.500000000000	-1.60944773859498
101.550000000000	-1.60696790061107
101.600000000000	-1.60427693627265
101.650000000000	-1.60140466287297
101.700000000000	-1.59837885387930
101.750000000000	-1.59522544447561
101.800000000000	-1.59196855398960
101.850000000000	-1.58863060308847
101.900000000000	-1.58523241187410
101.950000000000	-1.58179330079745
102	-1.57833092985025
102.050000000000	-1.57486137990407
102.100000000000	-1.57139930411159
102.150000000000	-1.56795806663240
102.200000000000	-1.56454976957096
102.250000000000	-1.56118533502904
102.300000000000	-1.55787456754309
102.350000000000	-1.55462623070909
102.400000000000	-1.55144800602718
102.450000000000	-1.54834656536619
102.500000000000	-1.54532766498689
102.550000000000	-1.54239623837617
102.600000000000	-1.53955643450403
102.650000000000	-1.53681167702356
102.700000000000	-1.53416469691559
102.750000000000	-1.53161758569378
102.800000000000	-1.52917183682393
102.850000000000	-1.52682840224445
102.900000000000	-1.52458773215577
102.950000000000	-1.52244982513830
103	-1.52041426604986
103.050000000000	-1.51848026715050
103.100000000000	-1.51664670067958
103.150000000000	-1.51491213216369
103.200000000000	-1.51327485069296
103.250000000000	-1.51173289617622
103.300000000000	-1.51028407794094
103.350000000000	-1.50892600139494
103.400000000000	-1.50765612497969
103.450000000000	-1.50647179019519
103.500000000000	-1.50537023319011
103.550000000000	-1.50434859871237
103.600000000000	-1.50340396394380
103.650000000000	-1.50253335269750
103.700000000000	-1.50173375110845
103.750000000000	-1.50100211932015
103.800000000000	-1.50033542007325
103.850000000000	-1.49973062589939
103.900000000000	-1.49918472750381
103.950000000000	-1.49869473691691
104	-1.49825770217161
104.050000000000	-1.49787071239588
104.100000000000	-1.49753091181485
104.150000000000	-1.49723550364017
104.200000000000	-1.49698177123765
104.250000000000	-1.49676707793503
104.300000000000	-1.49658885281935
104.350000000000	-1.49644458513648
104.400000000000	-1.49633184496828
104.450000000000	-1.49624828549577
104.500000000000	-1.49619164959064
104.550000000000	-1.49615976653898
104.600000000000	-1.49615055568474
104.650000000000	-1.49616202314475
104.700000000000	-1.49619226994693
104.750000000000	-1.49623949013398
104.800000000000	-1.49630197299970
104.850000000000	-1.49637809867365
104.900000000000	-1.49646633974335
104.950000000000	-1.49656525592951
105	-1.49667349419991
105.050000000000	-1.49670308866662
105.100000000000	-1.49570420035827
105.150000000000	-1.49183778695679
105.200000000000	-1.48352819310160
105.250000000000	-1.46968537174287
105.300000000000	-1.44943704719861
105.350000000000	-1.42208324188237
105.400000000000	-1.38716720622117
105.450000000000	-1.34450906117225
105.500000000000	-1.29420678091966
105.550000000000	-1.23663211255388
105.600000000000	-1.17240023832688
105.650000000000	-1.10235321931292
105.700000000000	-1.02745528411167
105.750000000000	-0.948697074928078
105.800000000000	-0.867027824146592
105.850000000000	-0.783278849765212
105.900000000000	-0.698130912489179
105.950000000000	-0.612124983041808
106	-0.525684320434888
106.050000000000	-0.439150914302777
106.100000000000	-0.352813888828031
106.150000000000	-0.266934813764187
106.200000000000	-0.181761536667912
106.250000000000	-0.0975334694444855
106.300000000000	-0.0144796892600260
106.350000000000	0.0671858132797067
106.400000000000	0.147269424361845
106.450000000000	0.225600817503541
106.500000000000	0.302034316902521
106.550000000000	0.376447340757474
106.600000000000	0.448737761225809
106.650000000000	0.518820232762322
106.700000000000	0.586623608586549
106.750000000000	0.652088781087940
106.800000000000	0.715168094441944
106.850000000000	0.775824705461456
106.900000000000	0.834032611017543
106.950000000000	0.889776316448654
107	0.943050797355410
107.050000000000	0.993860886839204
107.100000000000	1.04222086184195
107.150000000000	1.08815353945412
107.200000000000	1.13168918456351
107.250000000000	1.17286458315175
107.300000000000	1.21172261793839
107.350000000000	1.24831173337162
107.400000000000	1.28268545002569
107.450000000000	1.31490172004577
107.500000000000	1.34502178302277
107.550000000000	1.37310955982907
107.600000000000	1.39923138717184
107.650000000000	1.42345575938347
107.700000000000	1.44585313168446
107.750000000000	1.46649556408633
107.800000000000	1.48545528155589
107.850000000000	1.50280418796303
107.900000000000	1.51861377229972
107.950000000000	1.53295515358343
108	1.54589949061774
108.050000000000	1.55751792436779
108.100000000000	1.56788024169837
108.150000000000	1.57705457055196
108.200000000000	1.58510745819507
108.250000000000	1.59210406244084
108.300000000000	1.59810863275175
108.350000000000	1.60318458549453
108.400000000000	1.60739338354853
108.450000000000	1.61079429868569
108.500000000000	1.61344468497068
108.550000000000	1.61540016069571
108.600000000000	1.61671442026890
108.650000000000	1.61743927370455
108.700000000000	1.61762457313974
108.750000000000	1.61731824048331
108.800000000000	1.61656579541989
108.850000000000	1.61541038534376
108.900000000000	1.61389287846070
108.950000000000	1.61205200853967
109	1.60992429694835
109.050000000000	1.60754414733556
109.100000000000	1.60494393532993
109.150000000000	1.60215412366195
109.200000000000	1.59920299596928
109.250000000000	1.59611675581741
109.300000000000	1.59291973654147
109.350000000000	1.58963459145182
109.400000000000	1.58628231520330
109.450000000000	1.58288234822612
109.500000000000	1.57945266211770
109.550000000000	1.57600985156691
109.600000000000	1.57256900040206
109.650000000000	1.56914375898855
109.700000000000	1.56574648184327
109.750000000000	1.56238835595398
109.800000000000	1.55907943112233
109.850000000000	1.55582869305305
109.900000000000	1.55264408908761
109.950000000000	1.54953260026314
110	1.54650030254096
110.050000000000	1.54355244743202
110.100000000000	1.54069346542984
110.150000000000	1.53792702921368
110.200000000000	1.53525611689331
110.250000000000	1.53268307595247
110.300000000000	1.53020965486181
110.350000000000	1.52783704883841
110.400000000000	1.52556593258751
110.450000000000	1.52339650537674
110.500000000000	1.52132853216690
110.550000000000	1.51936138992554
110.600000000000	1.51749410308223
110.650000000000	1.51572538229551
110.700000000000	1.51405365809052
110.750000000000	1.51247711153085
110.800000000000	1.51099370177091
110.850000000000	1.50960118845617
110.900000000000	1.50829714967174
110.950000000000	1.50707900528245
111	1.50594406725394
111.050000000000	1.50488956320063
111.100000000000	1.50391264596515
111.150000000000	1.50301040492645
111.200000000000	1.50217988801081
111.250000000000	1.50141811419013
111.300000000000	1.50072209341089
111.350000000000	1.50008883585094
111.400000000000	1.49951536923680
111.450000000000	1.49899874392100
111.500000000000	1.49853603970506
111.550000000000	1.49812436721352
111.600000000000	1.49776088366964
111.650000000000	1.49744279705991
111.700000000000	1.49716737820508
111.750000000000	1.49693196315998
111.800000000000	1.49673397262974
111.850000000000	1.49657091183541
111.900000000000	1.49644035809093
111.950000000000	1.49633995544629
112	1.49626743314741
112.050000000000	1.49622060663462
112.100000000000	1.49619738239583
112.150000000000	1.49619575372124
112.200000000000	1.49621380439068
112.250000000000	1.49624970450134
112.300000000000	1.49630171246892
112.350000000000	1.49636817215783
112.400000000000	1.49644751991911
112.450000000000	1.49653828150949
112.500000000000	1.49663907132882
112.550000000000	1.49666166986317
112.600000000000	1.49565357427768
112.650000000000	1.49177014204851
112.700000000000	1.48343157969817
112.750000000000	1.46954720043618
112.800000000000	1.44924587404420
112.850000000000	1.42183088781544
112.900000000000	1.38685047804979
112.950000000000	1.34413094220022
113	1.29377684046319
113.050000000000	1.23616592209437
113.100000000000	1.17191883364791
113.150000000000	1.10188237130563
113.200000000000	1.02702355371554
113.250000000000	0.948335004882911
113.300000000000	0.866765596764301
113.350000000000	0.783143349337349
113.400000000000	0.698144312438789
113.450000000000	0.612303777930534
113.500000000000	0.526038915456639
113.550000000000	0.439685866256642
113.600000000000	0.353529390624745
113.650000000000	0.267828375052057
113.700000000000	0.182829012439524
113.750000000000	0.0987696476678985
113.800000000000	0.0158786521221847
113.850000000000	-0.0656305447997635
113.900000000000	-0.145565164097368
113.950000000000	-0.223756024938168
114	-0.300058263081207
114.050000000000	-0.374349637454472
114.100000000000	-0.446528275938317
114.150000000000	-0.516509132857343
114.200000000000	-0.584221505688745
114.250000000000	-0.649606821256736
114.300000000000	-0.712617619574304
114.350000000000	-0.773216842400756
114.400000000000	-0.831378162260069
114.450000000000	-0.887085775432825
114.500000000000	-0.940334331005041
114.550000000000	-0.991128300167860
114.600000000000	-1.03948149210415
114.650000000000	-1.08541617394631
114.700000000000	-1.12896241893565
114.750000000000	-1.17015722164378
114.800000000000	-1.20904336688665
114.850000000000	-1.24566874006584
114.900000000000	-1.28008610263071
114.950000000000	-1.31235257927662
115	-1.34252901267950
115.050000000000	-1.37067937815484
115.100000000000	-1.39686977178014
115.150000000000	-1.42116790154527
115.200000000000	-1.44364251192053
115.250000000000	-1.46436319861153
115.300000000000	-1.48340085826696
115.350000000000	-1.50082753903404
115.400000000000	-1.51671498343485
115.450000000000	-1.53113421356176
115.500000000000	-1.54415545473564
115.550000000000	-1.55584822993961
115.600000000000	-1.56628180434727
115.650000000000	-1.57552519145657
115.700000000000	-1.58364592047847
115.750000000000	-1.59070970810892
115.800000000000	-1.59678046917800
115.850000000000	-1.60192049594651
115.900000000000	-1.60619085008005
115.950000000000	-1.60965144678839
116	-1.61236031172632
116.050000000000	-1.61437343975640
116.100000000000	-1.61574474341908
116.150000000000	-1.61652616331634
116.200000000000	-1.61676749344504
116.250000000000	-1.61651645524699
116.300000000000	-1.61581867787076
116.350000000000	-1.61471773655814
116.400000000000	-1.61325470546305
116.450000000000	-1.61146817324605
116.500000000000	-1.60939438372587
116.550000000000	-1.60706742362499
116.600000000000	-1.60451922601890
116.650000000000	-1.60177971951822
116.700000000000	-1.59887696982295
116.750000000000	-1.59583731875236
116.800000000000	-1.59268516523962
116.850000000000	-1.58944305493667
116.900000000000	-1.58613186195650
116.950000000000	-1.58277094666378
117	-1.57937816499641
117.050000000000	-1.57596994771573
117.100000000000	-1.57256130996635
117.150000000000	-1.56916594091242
117.200000000000	-1.56579628960042
117.250000000000	-1.56246367209716
117.300000000000	-1.55917821527148
117.350000000000	-1.55594893065967
117.400000000000	-1.55278381051135
117.450000000000	-1.54968991815474
117.500000000000	-1.54667341247455
117.550000000000	-1.54373960674064
117.600000000000	-1.54089301397012
117.650000000000	-1.53813740839870
117.700000000000	-1.53547583667237
117.750000000000	-1.53291067974130
117.800000000000	-1.53044371610519
117.850000000000	-1.52807618583204
117.900000000000	-1.52580882764725
117.950000000000	-1.52364192242705
118	-1.52157532395460
118.050000000000	-1.51960849483986
118.100000000000	-1.51774053299753
118.150000000000	-1.51597020836750
118.200000000000	-1.51429601264177
118.250000000000	-1.51271619532488
118.300000000000	-1.51122878378096
118.350000000000	-1.50983160643872
118.400000000000	-1.50852232130483
118.450000000000	-1.50729844017190
118.500000000000	-1.50615735465917
118.550000000000	-1.50509635306498
118.600000000000	-1.50411263553468
118.650000000000	-1.50320332738552
118.700000000000	-1.50236551567690
118.750000000000	-1.50159626368664
118.800000000000	-1.50089261999238
118.850000000000	-1.50025162698748
118.900000000000	-1.49967033851369
118.950000000000	-1.49914582840379
119	-1.49867521709467
119.050000000000	-1.49825567546994
119.100000000000	-1.49788441257114
119.150000000000	-1.49755867131590
119.200000000000	-1.49727575033527
119.250000000000	-1.49703300757754
119.300000000000	-1.49682786959019
119.350000000000	-1.49665783109128
119.400000000000	-1.49652046417384
119.450000000000	-1.49641341814522
119.500000000000	-1.49633442780988
119.550000000000	-1.49628131322486
119.600000000000	-1.49625198733293
119.650000000000	-1.49624445352172
119.700000000000	-1.49625680874311
119.750000000000	-1.49628723853213
119.800000000000	-1.49633401876632
119.850000000000	-1.49639551024150
119.900000000000	-1.49647015853772
119.950000000000	-1.49655648931594
120	-1.49665311300804

==> 2023TCST_accepted - Kalman Controller Calibration/data_CarSim/lqr_theta.txt <==
0	0	0
0.100000000000000	0.0100000000000000	0
0.200000000000000	0.0290000000000000	-0.000633145963236592
0.300000000000000	0.0461000000000000	0.00430714032755146
0.400000000000000	0.0714900000000000	0.00786219418292377
0.500000000000000	0.104341000000000	0.00951849993891517
0.600000000000000	0.133906900000000	0.0169404791176699
0.700000000000000	0.170516210000000	0.0219955009295396
0.800000000000000	0.213464589000000	0.0285642467388333
0.900000000000000	0.262118130100000	0.0329350309819929
1	0.315906317090000	0.0396396465529117
1.10000000000000	0.374315685381000	0.0453897723021747
1.20000000000000	0.436884116842900	0.0505045671115678
1.30000000000000	0.497462799160722	0.0550833558363136
1.40000000000000	0.553898401066293	0.0627021346292626
1.50000000000000	0.605026887954957	0.0695430055987686
1.60000000000000	0.651127450658859	0.0756816913776747
1.70000000000000	0.692600891927141	0.0811839030504386
1.80000000000000	0.729859018453701	0.0861087272947292
1.90000000000000	0.763294144596649	0.0905096594544077
2	0.793270629548188	0.0944352854463822
2.10000000000000	0.820547887317525	0.102547491748073
2.20000000000000	0.844820988234995	0.109833994913876
2.30000000000000	0.866491827286614	0.116371302255119
2.40000000000000	0.885896845337829	0.122230993936264
2.50000000000000	0.903329171131240	0.127478888987068
2.60000000000000	0.919059109011882	0.132175435010837
2.70000000000000	0.933338389169503	0.136376250109920
2.80000000000000	0.946396706157836	0.140132542763705
2.90000000000000	0.958435687275610	0.143491360345697
3	0.969622638328896	0.146495683466114
3.10000000000000	0.980085545720443	0.149184423447727
3.20000000000000	0.989911433808934	0.151592412646848
3.30000000000000	0.999148818029332	0.153750477032594
3.40000000000000	1.01122786080478	0.161568878625205
3.50000000000000	1.02017521968196	0.168630628801317
3.60000000000000	1.02778636759998	0.174983046758776
3.70000000000000	1.03454349032351	0.180694484927191
3.80000000000000	1.04060511382187	0.185828737348896
3.90000000000000	1.04603357278110	0.190443791964963
4	1.05086861687293	0.194592469304594
4.10000000000000	1.05515209817975	0.198323086045248
4.20000000000000	1.05893402679948	0.201679962101955
4.30000000000000	1.06227120765555	0.204703758884863
4.40000000000000	1.06522314215274	0.207431666866252
4.50000000000000	1.06784741772803	0.209897478186641
4.60000000000000	1.07019577686908	0.212131591143357
4.70000000000000	1.07231149492656	0.214160995946188
4.80000000000000	1.07422828051116	0.216009285996939
4.90000000000000	1.07597064542450	0.217696727488191
5	1.07755547413285	0.219240405821926
5.10000000000000	1.07899439176618	0.220654452963269
5.20000000000000	1.08029646985124	0.221950348592291
5.30000000000000	1.08147082952355	0.223137281107586
5.40000000000000	1.08252878455381	0.224222552453850
5.50000000000000	1.08348528759750	0.225212012380361
5.60000000000000	1.08435957554970	0.226110511526288
5.70000000000000	1.08801246049352	0.234765828518605
5.80000000000000	1.08956133440673	0.242584409095603
5.90000000000000	1.09051069675072	0.249615325223439
6	1.09128815735037	0.255932820139770
6.10000000000000	1.09205421807311	0.261607122346438
6.20000000000000	1.09287880956559	0.266702779184315
6.30000000000000	1.09379609237496	0.271279391561475
6.40000000000000	1.09482260845801	0.275392534508501
6.50000000000000	1.09596278037627	0.279094607373412
6.60000000000000	1.09721001505774	0.282435566372905
6.70000000000000	1.09854634391681	0.285463509017508
6.80000000000000	1.09994165910008	0.288225075423903
6.90000000000000	1.10135296683831	0.290765626294357
7	1.10272388881533	0.293129154078252
7.10000000000000	1.10398461843715	0.295357883221668
7.20000000000000	1.10505257592744	0.297491518249791
7.30000000000000	1.10583406016477	0.299566106088991
7.40000000000000	1.10622723952138	0.301612493777858
7.50000000000000	1.10612683232265	0.303654387844255
7.60000000000000	1.10559575762834	0.305665088901784
7.70000000000000	1.09511779040345	0.306289201635765
7.80000000000000	1.07568761990105	0.305831417955191
7.90000000000000	1.04820046644889	0.304434452581826
8	1.01346202834195	0.302018065237974
8.10000000000000	0.972197434045702	0.298272137289549
8.20000000000000	0.929254411006744	0.292908617675408
8.30000000000000	0.900605690271682	0.298081450022681
8.40000000000000	0.880357705533377	0.301593881493715
8.50000000000000	0.871473823993255	0.303611431776643
8.60000000000000	0.873478330607145	0.304123761165676
8.70000000000000	0.885282386559646	0.303148083888052
8.80000000000000	0.905906036916897	0.300737861689012
8.90000000000000	0.932912366509090	0.296962090046693
9	0.962365948438823	0.291885420982848
9.10000000000000	0.991343893110874	0.285574481321804
9.20000000000000	1.01786596457918	0.278151763711928
9.30000000000000	1.04095212802888	0.269843916842609
9.40000000000000	1.07172967513362	0.266137984671551
9.50000000000000	1.08942946752788	0.262719232188687
9.60000000000000	1.10288314058122	0.259557468943070
9.70000000000000	1.11479867990983	0.256953729997588
9.80000000000000	1.12626522769090	0.255284859407812
9.90000000000000	1.13799330677088	0.254954980746778
10	1.15036013558099	0.256352940268379
10.1000000000000	1.16335192328210	0.259813681005395
10.2000000000000	1.17682298134867	0.265564221645706
10.3000000000000	1.19012572570600	0.273763030504964
10.4000000000000	1.20317799964664	0.284471458587554
10.5000000000000	1.21569545439177	0.297679030154705
10.6000000000000	1.22759193696620	0.313331127982335
10.7000000000000	1.23879963878165	0.331344203931937
10.8000000000000	1.24937627906901	0.351617060143034
10.9000000000000	1.25937815027179	0.374038298536770
11	1.26885713361229	0.398492319469985
11.1000000000000	1.27784758251141	0.424862377563683
11.2000000000000	1.28636164060112	0.453032246434194
11.3000000000000	1.29438647067044	0.482887483254272
11.4000000000000	1.30188859683982	0.514316808070271
11.5000000000000	1.30883162042692	0.547214032867264
11.6000000000000	1.31518821555141	0.581480139296583
11.7000000000000	1.32094445756488	0.617024881160181
11.8000000000000	1.32610193565885	0.653767699023162
11.9000000000000	1.33067790244239	0.691637918153203
12	1.33470422223316	0.730574352359147
12.1000000000000	1.33822566305749	0.770524392274123
12.2000000000000	1.34129660690266	0.811442469580476
12.3000000000000	1.34397655246969	0.853288212515952
12.4000000000000	1.34632565834974	0.896024523215450
12.5000000000000	1.34840081862987	0.939615859389985
12.6000000000000	1.35025276193187	0.984026890568481
12.7000000000000	1.35192418986614	1.02922161265433
12.8000000000000	1.35344900005522	1.07516294651037
12.9000000000000	1.35485280525270	1.12181271967632
13	1.35615419450778	1.16913189337493
13.1000000000000	1.35736622096926	1.21708097261790
13.2000000000000	1.35849810813460	1.26562048302361
13.3000000000000	1.35955690750918	1.31471142118912
13.4000000000000	1.36054888859732	1.36431561422024
13.5000000000000	1.36148089655125	1.41439605009922
13.6000000000000	1.36236004996816	1.46491685171180
13.7000000000000	1.36319424052508	1.51584330601845
13.8000000000000	1.36399186681027	1.56714178625656
13.9000000000000	1.36476128623279	1.61877964546789
14	1.36551017135962	1.67072512677363
14.1000000000000	1.36624491016890	1.72294732274110
14.2000000000000	1.36697016614298	1.77541620036696
14.3000000000000	1.36768868736513	1.82810268983364
14.4000000000000	1.36840140950584	1.88097881764946
14.5000000000000	1.36910784553696	1.93401785311874
14.6000000000000	1.36980671383033	1.98719443196145
14.7000000000000	1.37049671450669	2.04048462044719
14.8000000000000	1.37117731407286	2.09386589298501
14.9000000000000	1.37184939356632	2.14731700988235
15	1.37251562631223	2.20081780067149
15.1000000000000	1.37304667220310	2.25428770367034
15.2000000000000	1.36352461350488	2.30461731521453
15.3000000000000	1.34495476067649	2.35255691961628
15.4000000000000	1.31824189313093	2.39894727715907
15.5000000000000	1.28420031233993	2.44427490931214
15.6000000000000	1.25014786483488	2.48867188649589
15.7000000000000	1.22177429660758	2.53198958652791
15.8000000000000	1.19941380698714	2.57394662644896
15.9000000000000	1.18361340249379	2.61437591237594
16	1.17497171188195	2.65326984237167
16.1000000000000	1.17377160693316	2.69073304313059
16.2000000000000	1.17965765813953	2.72688664150677
16.3000000000000	1.19142758631530	2.76177226442432
16.4000000000000	1.20713433026701	2.79533306801816
16.5000000000000	1.22452620965537	2.82748958260395
16.6000000000000	1.24158122771014	2.85825763098230
16.7000000000000	1.25685439688615	2.88784121210260
16.8000000000000	1.26958357240773	2.91667573128916
16.9000000000000	1.27960040428586	2.94541497607551
17	1.28716213596788	2.97487388796713
17.1000000000000	1.29278003070719	3.00594337108693
17.2000000000000	1.29707140522062	3.03949371470824
17.3000000000000	1.30064620795030	3.07628299156100
17.4000000000000	1.30403010272598	3.11688318765394
17.5000000000000	1.30761209118483	3.16163531888653
17.6000000000000	1.31162593738751	3.21063741235541
17.7000000000000	1.31487503486778	3.26385515287671
17.8000000000000	1.31600572579090	3.32102467768036
17.9000000000000	1.31621205541760	3.38195475210595
18	1.31684507849511	3.44636248803854
18.1000000000000	1.31875512933728	3.51378313661657
18.2000000000000	1.32223859422870	3.58358340267676
18.3000000000000	1.32729264881416	3.65502071133802
18.4000000000000	1.33370067517485	3.72732117030211
18.5000000000000	1.34101629228479	3.79976666868603
18.6000000000000	1.34873185938796	3.87175404912399
18.7000000000000	1.35638960656329	3.94280439945393
18.8000000000000	1.36361114877204	4.01254131670943
18.9000000000000	1.37008786378717	4.08067658935660
19	1.37559355120450	4.14700913518051
19.1000000000000	1.38000237685876	4.21142270160617
19.2000000000000	1.38330138968841	4.27388388187313
19.3000000000000	1.38556592129047	4.33442787123855
19.4000000000000	1.38694197299275	4.39314458021123
19.5000000000000	1.38762574901901	4.45015907741071
19.6000000000000	1.38781859535168	4.50561898822205
19.7000000000000	1.38771554555074	4.55967565664088
19.8000000000000	1.38747716196612	4.61247108945017
19.9000000000000	1.38721901619855	4.66413133205726
20	1.38701815924468	4.71476328823582
20.1000000000000	1.38691514235247	4.76445582870978
20.2000000000000	1.38692461312041	4.81328148523594
20.3000000000000	1.38704295806211	4.86129922277266
20.4000000000000	1.38725540798988	4.90855745060582
20.5000000000000	1.38754202093676	4.95509690939980
20.6000000000000	1.38788250285869	5.00095352768495
20.7000000000000	1.38825982554834	5.04616072391069
20.8000000000000	1.38866231297863	5.09075096118810
20.9000000000000	1.38908419876751	5.13475653527632
21	1.38952496186843	5.17820972270446
21.1000000000000	1.38998788429219	5.22114246996909
21.2000000000000	1.39047825972670	5.26358580600981
21.3000000000000	1.39100159811236	5.30556914336939
21.4000000000000	1.39156216116797	5.34711961304443
21.5000000000000	1.39216196840163	5.38826153745889
21.6000000000000	1.39280037816242	5.42901611114066
21.7000000000000	1.39347419163331	5.46940133272763
21.8000000000000	1.39417827320384	5.50943216877857
21.9000000000000	1.39490648632035	5.54912090001020
22	1.39565273045283	5.58847758704563
22.1000000000000	1.39641188094191	5.62751059064374
22.2000000000000	1.39718047019622	5.66622708928523
22.3000000000000	1.39795700146728	5.70463354414458
22.4000000000000	1.39874184509286	5.74273607567118
22.5000000000000	1.39953673024372	5.78054072979816
22.6000000000000	1.40030733143646	5.81801903843325
22.7000000000000	1.39100087250993	5.85055802487221
22.8000000000000	1.37262505947605	5.87899526869055
22.9000000000000	1.34608682774556	5.90434302005376
23	1.31220241918812	5.92718655151363
23.1000000000000	1.27827741443901	5.94772410586658
23.2000000000000	1.24994609701204	5.96595634862886
23.3000000000000	1.22769762777827	5.98183487437506
23.4000000000000	1.21223157815625	5.99548201085833
23.5000000000000	1.20427481082429	6.00720263325889
23.6000000000000	1.20415931472520	6.01737306975400
23.7000000000000	1.21147243907717	6.02628056535430
23.8000000000000	1.22488049679107	6.03400126198831
23.9000000000000	1.24230864624580	6.04040713461899
24	1.26143631989086	6.04529344767803
24.1000000000000	1.28022842709591	6.04854245375970
24.2000000000000	1.29725290043271	6.05024436178598
24.3000000000000	1.31173732355501	6.05074551674572
24.4000000000000	1.32347453172775	6.05063279173121
24.5000000000000	1.33265680908001	6.05066946802590
24.6000000000000	1.33971112387895	6.05170454078064
24.7000000000000	1.34516898717564	6.05457512955586
24.8000000000000	1.34956581372499	6.06001741537311
24.9000000000000	1.35337043315932	6.06859902264895
25	1.35694586925178	6.08067993713425
25.1000000000000	1.36053318737822	6.09640371621867
25.2000000000000	1.36412912230720	6.11586489204323
25.3000000000000	1.36578000630103	6.13877532846006
25.4000000000000	1.36651197839494	6.16496697171690
25.5000000000000	1.36750527057353	6.19423969578448
25.6000000000000	1.36941689318446	6.22626270978396
25.7000000000000	1.37252405814903	6.26055610169789
25.8000000000000	1.37680201385890	6.29653138681474
25.9000000000000	1.38197509741115	6.33357270990106
26	1.38763605346374	6.37112600031864
26.1000000000000	1.39339655611484	6.40875256838088
26.2000000000000	1.39898262541287	6.44610701563113
26.3000000000000	1.40419979626244	6.48289507353999
26.4000000000000	1.40888360141668	6.51886450032668
26.5000000000000	1.41290000085824	6.55381661576075
26.6000000000000	1.41617185049253	6.58762109121525
26.7000000000000	1.41868359139780	6.62021383186256
26.8000000000000	1.42048408578922	6.65159255550591
26.9000000000000	1.42167138227453	6.68180454192230
27	1.42236994462022	6.71093075296688
27.1000000000000	1.42271050759354	6.73907025717739
27.2000000000000	1.42281217784843	6.76632718059889
27.3000000000000	1.42277105940744	6.79280202701504
27.4000000000000	1.42266309709840	6.81858582293179
27.5000000000000	1.42254090054672	6.84375828270693
27.6000000000000	1.42243982552522	6.86838665084165
27.7000000000000	1.42238074879920	6.89252609114711
27.8000000000000	1.42237315472400	6.91622091770023
27.9000000000000	1.42241822254606	6.93950625354109
28	1.42251163604302	6.96241027619656
28.1000000000000	1.42264636434861	6.98495642266235
28.2000000000000	1.42281495354652	7.00716521280649
28.3000000000000	1.42301105744310	7.02905553813392
28.4000000000000	1.42323019395959	7.05064543177945
28.5000000000000	1.42346986284377	7.07195239809678
28.6000000000000	1.42372921178873	7.09299340799753
28.7000000000000	1.42400845190774	7.11378467840218
28.8000000000000	1.42430821916731	7.13434135724461
28.9000000000000	1.42462900439672	7.15467721698916
29	1.42497074331526	7.17480443481274
29.1000000000000	1.42533259514244	7.19473350910871
29.2000000000000	1.42571294467363	7.21447331787835
29.3000000000000	1.42610956988116	7.23403129408208
29.4000000000000	1.42651990582681	7.25341367681462
29.5000000000000	1.42694134194355	7.27262579187381
29.6000000000000	1.42737149666943	7.29167232050987
29.7000000000000	1.42780842648017	7.31055752372482
29.8000000000000	1.42825073673430	7.32928540266085
29.9000000000000	1.42869757687593	7.34785978834976
30	1.42914852026156	7.36628436700754
30.1000000000000	1.42960114178718	7.38454010925818
30.2000000000000	1.42000850116025	7.39726891145950
30.3000000000000	1.40137512459600	7.40539424320760
30.4000000000000	1.37460508568818	7.41003703833144
30.5000000000000	1.34051205067114	7.41184277764610
30.6000000000000	1.30589734360731	7.41104758446949
30.7000000000000	1.27690267385532	7.40768436080569
30.8000000000000	1.25405418257160	7.40172492208750
30.9000000000000	1.23809769761521	7.39334798122425
31	1.22979256209550	7.38293736111958
31.1000000000000	1.22946533238620	7.37094460550073
31.2000000000000	1.23665567305116	7.35770039846829
31.3000000000000	1.24996159878455	7.34327936257135
31.4000000000000	1.26725541230828	7.32751601138830
31.5000000000000	1.28619847296881	7.31015311758693
31.6000000000000	1.30476418638012	7.29102544651972
31.7000000000000	1.32153574407377	7.27019329703595
31.8000000000000	1.33574889989012	7.24799538092348
31.9000000000000	1.34719038819183	7.22503188462862
32	1.35603702282651	7.20209697122585
32.1000000000000	1.36269883155322	7.18008385242896
32.2000000000000	1.36769137925656	7.15988266116299
32.3000000000000	1.37153770776162	7.14228770849659
32.4000000000000	1.37470075692824	7.12792737722194
32.5000000000000	1.37754642227822	7.11722283582575
32.6000000000000	1.38032692307477	7.11037779359489
32.7000000000000	1.38353941615207	7.10759501540128
32.8000000000000	1.38499163762912	7.10859924799905
32.9000000000000	1.38559296216866	7.11323324171163
33	1.38637478323440	7.12132200345120
33.1000000000000	1.38787364430399	7.13258384377178
33.2000000000000	1.39028332146626	7.14661202759407
33.3000000000000	1.39356758107934	7.16290694681961
33.4000000000000	1.39747159010046	7.18095626525567
33.5000000000000	1.40167379139957	7.20030252925240
33.6000000000000	1.40590598309460	7.22057215081426
33.7000000000000	1.41001421225178	7.24144529925601
33.8000000000000	1.41390647900245	7.26262387879195
33.9000000000000	1.41749526442841	7.28383409368387
34	1.42069310973544	7.30484396941434
34.1000000000000	1.42343451882719	7.32547943504302
34.2000000000000	1.42569343591232	7.34562825826404
34.3000000000000	1.42748119901505	7.36523225714771
34.4000000000000	1.42884276839629	7.38427830524505
34.5000000000000	1.42984469963186	7.40278604727466
34.6000000000000	1.43055936685902	7.42079542034631
34.7000000000000	1.43105772234523	7.43835669718399
34.8000000000000	1.43140403805770	7.45552278358765
34.9000000000000	1.43165075018657	7.47234431740744
35	1.43183904840503	7.48886662205329
35.1000000000000	1.43200016466506	7.50512793774273
35.2000000000000	1.43215585029921	7.52115912698459
35.3000000000000	1.43232012543929	7.53698389078291
35.4000000000000	1.43250060447727	7.55261976457733
35.5000000000000	1.43270007820616	7.56807949594892
35.6000000000000	1.43291819316989	7.58337249791971
35.7000000000000	1.43315295451787	7.59850612216898
35.8000000000000	1.43340187316163	7.61348661288727
35.9000000000000	1.43366269903599	7.62831972323294
36	1.43393377930058	7.64301103225013
36.1000000000000	1.43421412674844	7.65756602753558
36.2000000000000	1.43450329835507	7.67199003098788
36.3000000000000	1.43480117504413	7.68628804614057
36.4000000000000	1.43510772436327	7.70046459624069
36.5000000000000	1.43542279041913	7.71452360357281
36.6000000000000	1.43574595452798	7.72846834151203
36.7000000000000	1.43607649014657	7.74230146582320
36.8000000000000	1.43641339993969	7.75602511121684
36.9000000000000	1.43675550640258	7.76964102905355
37	1.43710157111139	7.78315073676566
37.1000000000000	1.43745041590053	7.79655565236522
37.2000000000000	1.43780102503533	7.80985719303700
37.3000000000000	1.43815261102095	7.82305682573993
37.4000000000000	1.43850463276301	7.83615606769101
37.5000000000000	1.43885676252263	7.84915644469900
37.6000000000000	1.43921470622395	7.86203967958574
37.7000000000000	1.42953685555514	7.86912003873657
37.8000000000000	1.41082678995321	7.87137220759308
37.9000000000000	1.38398773091147	7.86997473500925
38	1.34983257777391	7.86560385925109
38.1000000000000	1.31499005751571	7.85850988170019
38.2000000000000	1.28577440430717	7.84873488666823
38.3000000000000	1.26271918217628	7.83625396036520
38.4000000000000	1.24658306307885	7.82126438207307
38.5000000000000	1.23813397991390	7.80417884804086
38.6000000000000	1.23769611751074	7.78547743045038
38.7000000000000	1.24479524879061	7.76550743160483
38.8000000000000	1.25801055600640	7.74434248727512
38.9000000000000	1.27520069984670	7.72180217697208
39	1.29402342080336	7.69760945413179
39.1000000000000	1.31245569164212	7.67158329312256
39.2000000000000	1.32908555171755	7.64377766475926
39.3000000000000	1.34315150466741	7.61453622098810
39.4000000000000	1.35443890181075	7.58447419618340
39.5000000000000	1.36312069289744	7.55440848055304
39.6000000000000	1.36960228120180	7.52525966359350
39.7000000000000	1.37439441554186	7.49794692103448
39.8000000000000	1.37801620509026	7.47329287252751
39.9000000000000	1.38092835660870	7.45195187706282
40	1.38349678947485	7.43436774642968
40.1000000000000	1.38597596190219	7.42076319472824
40.2000000000000	1.38902977396855	7.41137052154035
40.3000000000000	1.39038408750608	7.40591044616441
40.4000000000000	1.39092350205822	7.40422464286616
40.5000000000000	1.39164770092899	7.40614142705916
40.6000000000000	1.39306352660054	7.41138754911583
40.7000000000000	1.39533544437946	7.41957111043791
40.8000000000000	1.39841886157002	7.43021043587618
40.9000000000000	1.40205308402724	7.44281573996625
41	1.40592743247727	7.45695223214502
41.1000000000000	1.40979900146815	7.47226189347912
41.2000000000000	1.41354434134035	7.48843007997241
41.3000000000000	1.41709964478888	7.50515582144108
41.4000000000000	1.42039929984561	7.52215787511383
41.5000000000000	1.42337002948953	7.53919390007208
41.6000000000000	1.42595190317733	7.55607722475848
41.7000000000000	1.42811701621259	7.57268133576524
41.8000000000000	1.42987074849525	7.58893284394819
41.9000000000000	1.43124684014617	7.60480199210873
42	1.43229723141088	7.62029111105226
42.1000000000000	1.43308135461290	7.63542346144185
42.2000000000000	1.43365969679856	7.65023388680665
42.3000000000000	1.43408818091155	7.66476143928451
42.4000000000000	1.43441286594787	7.67904469483990
42.5000000000000	1.43467149692471	7.69311842292291
42.6000000000000	1.43489325028010	7.70701185440881
42.7000000000000	1.43509918638100	7.72074816682608
42.8000000000000	1.43530359438055	7.73434451009946
42.9000000000000	1.43551497160711	7.74781284691090
43	1.43573734638209	7.76116110911246
43.1000000000000	1.43597169796667	7.77439444863151
43.2000000000000	1.43621725568152	7.78751634643287
43.3000000000000	1.43647251909936	7.80052945198391
43.4000000000000	1.43673594151529	7.81343613052634
43.5000000000000	1.43700630057656	7.82623874839654
43.6000000000000	1.43728282191633	7.83893975299861
43.7000000000000	1.43756513487560	7.85154161524228
43.8000000000000	1.43785313071316	7.86404670211318
43.9000000000000	1.43814679164971	7.87645713928273
44	1.43844602754133	7.88877470652481
44.1000000000000	1.43875055977281	7.90100079261011
44.2000000000000	1.43905987548594	7.91313641555447
44.3000000000000	1.43937324703966	7.92518229687682
44.4000000000000	1.43968979585594	7.93713896970012
44.5000000000000	1.44000858159144	7.94900689626960
44.6000000000000	1.44032869668754	7.96078657149585
44.7000000000000	1.44064934812531	7.97247859463502
44.8000000000000	1.44096991282496	7.98408369828677
44.9000000000000	1.44128995704323	7.99560273303461
45	1.44160921617130	8.00703661512766
45.1000000000000	1.44193563332165	8.01836726223501
45.2000000000000	1.43222940875697	8.02378527182228
45.3000000000000	1.41349380664875	8.02428540267136
45.4000000000000	1.38663176475135	8.02106880157474
45.5000000000000	1.35245592704370	8.01482394451519
45.6000000000000	1.31755065986469	8.00580663652479
45.7000000000000	1.28827278438138	7.99406261221921
45.8000000000000	1.26515809348165	7.97956937938754
45.9000000000000	1.24896952925764	7.96253220385994
46	1.24047792611193	7.94337547725352
46.1000000000000	1.24000701185362	7.92259064868169
46.2000000000000	1.24707862365157	7.90053175343917
46.3000000000000	1.26026654243856	7.87727242244827
46.4000000000000	1.27742561412916	7.85262692830487
46.5000000000000	1.29621277928286	7.82631110479383
46.6000000000000	1.31460634697301	7.79813839961202
46.7000000000000	1.33119602320320	7.76816087698367
46.8000000000000	1.34522122423749	7.73672447645280
46.9000000000000	1.35646697695992	7.70445038421739
47	1.36510490759595	7.67216402410761
47.1000000000000	1.37153874537292	7.64079585316412
47.2000000000000	1.37627739494744	7.61127507249480
47.3000000000000	1.37983830014862	7.58443359878133
47.4000000000000	1.38268104567241	7.56093380916808
47.5000000000000	1.38517109798179	7.54122600764093
47.6000000000000	1.38756319522932	7.52553789729821
47.7000000000000	1.39057399826404	7.51411191909470
47.8000000000000	1.39190376922501	7.50666686649648
47.9000000000000	1.39243015945053	7.50304373426004
48	1.39314420111005	7.50307147900587
48.1000000000000	1.39454423234721	7.50647878132579
48.2000000000000	1.39678607735309	7.51287738976287
48.3000000000000	1.39982239481367	7.52178997393948
48.4000000000000	1.40339012856968	7.53273242190607
48.5000000000000	1.40718070748720	7.54527588527920
48.6000000000000	1.41095769011457	7.55906654388050
48.7000000000000	1.41460608232804	7.57379105482163
48.8000000000000	1.41807012588556	7.58914734999379
48.9000000000000	1.42129048642534	7.60485169464505
49	1.42419796969996	7.62065838112666
49.1000000000000	1.42673431104331	7.63637679647291
49.2000000000000	1.42887110340438	7.65187598450063
49.3000000000000	1.43061207539473	7.66707794624286
49.4000000000000	1.43198797146865	7.68194801475800
49.5000000000000	1.43304714927130	7.69648356280224
49.6000000000000	1.43384590374212	7.71070312968560
49.7000000000000	1.43444196125211	7.72463719389705
49.8000000000000	1.43488899125027	7.73832088411815
49.9000000000000	1.43523134988252	7.75178933762447
50	1.43550578307302	7.76507431371474
50.1000000000000	1.43574085135351	7.77820246384237
50.2000000000000	1.43595737859338	7.79119475344084
50.3000000000000	1.43616969178670	7.80406643408762
50.4000000000000	1.43638645453760	7.81682785516965
50.5000000000000	1.43661197341736	7.82948555990998
50.6000000000000	1.43684756918038	7.84204347491687
50.7000000000000	1.43709280955421	7.85450396891821
50.8000000000000	1.43734648053050	7.86686865654774
50.9000000000000	1.43760724348343	7.87913892523932
51	1.43787400305859	7.89131621303594
51.1000000000000	1.43814604554368	7.90340209038726
51.2000000000000	1.43842301850667	7.91539820982892
51.3000000000000	1.43870481463562	7.92730618739393
51.4000000000000	1.43899142195526	7.93912747251708
51.5000000000000	1.43928277474830	7.95086324708858
51.6000000000000	1.43957864345981	7.96251437935937
51.7000000000000	1.43987858728565	7.97408143887297
51.8000000000000	1.44018196675578	7.98556476228571
51.9000000000000	1.44048799831165	7.99696455138904
52	1.44079583387648	8.00828098043337
52.1000000000000	1.44110464737297	8.01951429045100
52.2000000000000	1.44141371095057	8.03066485338993
52.3000000000000	1.44172244799234	8.04173319555424
52.4000000000000	1.44203045350412	8.05271997860663
52.5000000000000	1.44233747803061	8.06362594520348
52.6000000000000	1.44264068257228	8.07443370272894
52.7000000000000	1.43291356665979	8.07929057582223
52.8000000000000	1.41415916233854	8.07920005660379
52.9000000000000	1.38728019844942	8.07537097950679
53	1.35308913094921	8.06851532456017
53.1000000000000	1.31835357017111	8.05894254844056
53.2000000000000	1.28951921657782	8.04676952073903
53.3000000000000	1.26724518346063	8.03203086896091
53.4000000000000	1.25245042647086	8.01496069319639
53.5000000000000	1.24607274226993	7.99595284698113
53.6000000000000	1.24861335597360	7.97538529238863
53.7000000000000	1.25973050448564	7.95340705613904
53.8000000000000	1.27807097990810	7.92981819698770
53.9000000000000	1.30148698533833	7.90412024457423
54	1.32754698317615	7.87569467793043
54.1000000000000	1.35405875588949	7.84400314740544
54.2000000000000	1.37938297885654	7.80873164961558
54.3000000000000	1.40250871503125	7.76985593306418
54.4000000000000	1.42296661231794	7.72763683046682
54.5000000000000	1.44068297780214	7.68256850089316
54.6000000000000	1.45583576475844	7.63530219380046
54.7000000000000	1.46873956300010	7.58656337764667
54.8000000000000	1.47975880163509	7.53707537481375
54.9000000000000	1.48924925975537	7.48749842184077
55	1.49752347668620	7.43838861120826
55.1000000000000	1.50483445841244	7.39017735720626
55.2000000000000	1.51434981988053	7.34392598427456
55.3000000000000	1.52334904869879	7.29992120268415
55.4000000000000	1.53268854030397	7.25839781332108
55.5000000000000	1.54322338220159	7.21941930465987
55.6000000000000	1.55518994925687	7.18281695975103
55.7000000000000	1.56845657168153	7.14821367662737
55.8000000000000	1.58268227225774	7.11508795408129
55.9000000000000	1.59727918530966	7.08288714593811
56	1.61164025635360	7.05111634751415
56.1000000000000	1.62529784921140	7.01937777145579
56.2000000000000	1.63799393690611	6.98734789777425
56.3000000000000	1.64960206187930	6.95475116054735
56.4000000000000	1.66004369225463	6.92136253950352
56.5000000000000	1.66927072528916	6.88701883304828
56.6000000000000	1.67727693407813	6.85162659397858
56.7000000000000	1.68410646883578	6.81515856743813
56.8000000000000	1.68984464630312	6.77764052359426
56.9000000000000	1.69460380931058	6.73913680776846
57	1.69850773912290	6.69973588785849
57.1000000000000	1.70167887599409	6.65953784438573
57.2000000000000	1.70423080194059	6.61864472827978
57.3000000000000	1.70626297500377	6.57715382385000
57.4000000000000	1.70785646451931	6.53515412713664
57.5000000000000	1.70907831430716	6.49272445490279
57.6000000000000	1.70998247219399	6.44993327493404
57.7000000000000	1.71061185280857	6.40683951504619
57.8000000000000	1.71100088656017	6.36349367714274
57.9000000000000	1.71117710854790	6.31993943845726
58	1.71116290613764	6.27621525238718
58.1000000000000	1.71097704594921	6.23235578617071
58.2000000000000	1.71063591738378	6.18839302869796
58.3000000000000	1.71015441272252	6.14435701368463
58.4000000000000	1.70954644802472	6.10027619485697
58.5000000000000	1.70882519582056	6.05617755073617
58.6000000000000	1.70800312408743	6.01208651073196
58.7000000000000	1.70709192977388	5.96802679508177
58.8000000000000	1.70610243020745	5.92402025211687
58.9000000000000	1.70504446474300	5.88008675977580
59	1.70392682422799	5.83624423240205
59.1000000000000	1.70275723384998	5.79250875006687
59.2000000000000	1.70154240213364	5.74889480090412
59.3000000000000	1.70028812361681	5.70541560428477
59.4000000000000	1.69899941186655	5.66208346888701
59.5000000000000	1.69768064654955	5.61891013326587
59.6000000000000	1.69633572037574	5.57590703882323
59.7000000000000	1.69496817345271	5.53308549620577
59.8000000000000	1.69358130611122	5.49045672289933
59.9000000000000	1.69217826224590	5.44803175110327
60	1.69076207755659	5.40582122711720
60.1000000000000	1.68938424150211	5.36383792127033
60.2000000000000	1.67814418905307	5.31619954522766
60.3000000000000	1.65802814184894	5.26411535441525
60.4000000000000	1.62992369936522	5.20881359437628
60.5000000000000	1.59462970112988	5.15090906040961
60.6000000000000	1.55286510271807	5.09055547744227
60.7000000000000	1.51616618841593	5.02790245433141
60.8000000000000	1.48785678992404	4.96309218341845
60.9000000000000	1.46911129363893	4.89633473209648
61	1.46099188766236	4.82788271195452
61.1000000000000	1.46368442228344	4.75786409414105
61.2000000000000	1.47610770344241	4.68612239879733
61.3000000000000	1.49728865648549	4.61214559150641
61.4000000000000	1.52635151422426	4.53556646494459
61.5000000000000	1.56155672345971	4.45664525103894
61.6000000000000	1.59879230906374	4.37561615852387
61.7000000000000	1.63586559814073	4.29268997526030
61.8000000000000	1.67129825375203	4.20805641032309
61.9000000000000	1.70418561193090	4.12188620187959
62	1.73407345184185	4.03433301428045
62.1000000000000	1.76083007137728	3.94553514544122
62.2000000000000	1.78453493060552	3.85561706348592
62.3000000000000	1.80539171667231	3.76469078972614
62.4000000000000	1.82366525967523	3.67285714334235
62.5000000000000	1.83963853829685	3.58020686159693
62.6000000000000	1.85358543276051	3.48682160802605
62.7000000000000	1.87292722424880	3.39277487981226
62.8000000000000	1.89351119719175	3.29813282441985
62.9000000000000	1.91588131333345	3.20295497456669
63	1.94043898618370	3.10729490969883
63.1000000000000	1.96691841438430	3.01120085131777
63.2000000000000	1.99470839325057	2.91471619877481
63.3000000000000	2.02297750056016	2.81788001148614
63.4000000000000	2.05078383644151	2.72072744292635
63.5000000000000	2.07727750325902	2.62329013122253
63.6000000000000	2.10189345739075	2.52559655068909
63.7000000000000	2.12436273699545	2.42767232820900
63.8000000000000	2.14459971857055	2.32954052797692
63.9000000000000	2.16260481296242	2.23122190776804
64	2.17842317058249	2.13273514958005
64.1000000000000	2.19213738518421	2.03409706721087
64.2000000000000	2.20386206160925	1.93532279307860
64.3000000000000	2.21373490180123	1.83642594635955
64.4000000000000	2.22190805122165	1.73741878431242
64.5000000000000	2.22853934411133	1.63831233846999
64.6000000000000	2.23378403482577	1.53911653721181
64.7000000000000	2.23779027525197	1.43984031607944
64.8000000000000	2.24069569534649	1.34049171706032
64.9000000000000	2.24262522850043	1.24107797794310
65	2.23436180833897	1.16160561273761
65.1000000000000	2.23572705089939	1.08557865573524
65.2000000000000	2.23786252796624	1.01273043979477
65.3000000000000	2.23967373879351	0.942631824630601
65.4000000000000	2.24103272619915	0.874882118205665
65.5000000000000	2.24195799660559	0.809119726676524
65.6000000000000	2.25279073997138	0.745143318548711
65.7000000000000	2.25371530982594	0.685921602632504
65.8000000000000	2.25354946227631	0.638681758600350
65.9000000000000	2.25316427150081	0.595369605828800
66	2.25269650195739	0.555439692428437
66.1000000000000	2.25219646685719	0.518403095845982
66.2000000000000	2.25167351281191	0.483820544879613
66.3000000000000	2.25112484518552	0.451297306257756
66.4000000000000	2.25054455004338	0.420478742225429
66.5000000000000	2.24709567018123	0.398566315060843
66.6000000000000	2.24678357975020	0.378106992062108
66.7000000000000	2.24683243978913	0.358826514208311
66.8000000000000	2.24687569777843	0.340458279016563
66.9000000000000	2.24685639761784	0.322761331807745
67	2.24676438775804	0.305519037050547
67.1000000000000	2.24659683139265	0.288536830796687
67.2000000000000	2.24481468694441	0.278915382454371
67.3000000000000	2.24488671979508	0.269555043091588
67.4000000000000	2.24512332655004	0.260291753235082
67.5000000000000	2.24531104224727	0.250966258242445
67.6000000000000	2.24543894604564	0.241437494749403
67.7000000000000	2.23555405946417	0.231079603603522
67.8000000000000	2.21665766154085	0.226380992067611
67.9000000000000	2.18965090340986	0.221761089963688
68	2.15534482109197	0.216674523346029
68.1000000000000	2.11446934700587	0.210849520877035
68.2000000000000	2.06768142032838	0.204051193238761
68.3000000000000	2.02274767433610	0.196059260359145
68.4000000000000	1.99230730294306	0.194653825788145
68.5000000000000	1.97295499037493	0.192374364154342
68.6000000000000	1.96553790906361	0.189121266986868
68.7000000000000	1.96886253588342	0.184747388311174
68.8000000000000	1.98185470002125	0.179068816705830
68.9000000000000	2.00354764774530	0.171866700557148
69	2.03307130069695	0.169780963097653
69.1000000000000	2.06964258835343	0.166647055295264
69.2000000000000	2.11179892292434	0.162277310836843
69.3000000000000	2.15310076999120	0.156425471655199
69.4000000000000	2.20027243235138	0.154851876811077
69.5000000000000	2.23626547245565	0.152342898305148
69.6000000000000	2.26877221187752	0.148558734233121
69.7000000000000	2.29806144573801	0.143241082221797
69.8000000000000	2.33442175621244	0.141994821182544
69.9000000000000	2.35764151118246	0.139811901298608
70	2.37806649058237	0.136348210626864
70.1000000000000	2.39629375199963	0.131366275061815
70.2000000000000	2.40269828727517	0.130329251107123
70.3000000000000	2.41846236902315	0.128276558871562
70.4000000000000	2.44265004259633	0.125139692981853
70.5000000000000	2.45441894881220	0.125444740059190
70.6000000000000	2.47501096440648	0.124859862865623
70.7000000000000	2.50354377844133	0.123319500357579
70.8000000000000	2.53922331107269	0.120746617152317
70.9000000000000	2.56133489044092	0.122133511827756
71	2.59123531187233	0.122663947498018
71.1000000000000	2.62531494028558	0.122272642046405
71.2000000000000	2.65713586519451	0.120881032529741
71.3000000000000	2.69577469761254	0.123425210422190
71.4000000000000	2.72284133197190	0.125145114457840
71.5000000000000	2.74587188083297	0.125893042187162
71.6000000000000	2.76639583955863	0.125564496973819
71.7000000000000	2.78484713047400	0.124067569294745
71.8000000000000	2.79145329229785	0.127038825305690
71.9000000000000	2.80614669361113	0.129001105757372
72	2.82069042084334	0.129890001063487
72.1000000000000	2.83394374272058	0.129612292279039
72.2000000000000	2.84579329681349	0.128079668598020
72.3000000000000	2.84645789549711	0.131152829316917
72.4000000000000	2.85555115795575	0.133174775175810
72.5000000000000	2.86493350174013	0.134083470128772
72.6000000000000	2.87344881638820	0.133788398533382
72.7000000000000	2.88096992946939	0.132204653054376
72.8000000000000	2.87773893124246	0.135235160070803
72.9000000000000	2.88328671833560	0.137206566463660
73	2.88949107398324	0.138058036103436
73.1000000000000	2.89517548855913	0.137700379393997
73.2000000000000	2.90019014877476	0.136050070144149
73.3000000000000	2.89788270932209	0.138810587480751
73.4000000000000	2.90166810426577	0.140549464370984
73.5000000000000	2.90593129057154	0.141190560994707
73.6000000000000	2.90984016334298	0.140641581092598
73.7000000000000	2.91328438387454	0.138817201428610
73.8000000000000	2.92638418235294	0.139682414488927
73.9000000000000	2.93005579069630	0.139792265789798
74	2.93186372588165	0.138975024403739
74.1000000000000	2.93314873052940	0.137113556919200
74.2000000000000	2.93415967239848	0.134106861782474
74.3000000000000	2.93305271132706	0.136143338952124
74.4000000000000	2.93398832051435	0.137250159201496
74.5000000000000	2.93506974903970	0.137324719002529
74.6000000000000	2.93601335092372	0.136266612936025
74.7000000000000	2.93677800552685	0.133984854210609
74.8000000000000	2.93537911382885	0.136669031852618
74.9000000000000	2.93612518439776	0.138359428644728
75	2.93705293128456	0.138960188518124
75.1000000000000	2.93783630139133	0.138378152022124
75.2000000000000	2.92854133448742	0.136164208487841
75.3000000000000	2.91017586427391	0.138151967273541
75.4000000000000	2.88364694108175	0.139435230592615
75.5000000000000	2.84977091020880	0.139573937901427
75.6000000000000	2.80928248242315	0.138309014460899
75.7000000000000	2.76284289741606	0.135418397284332
75.8000000000000	2.71104727090968	0.137253922529174
75.9000000000000	2.65470057204921	0.137925393012555
76	2.61398854307479	0.137143672121821
76.1000000000000	2.58734771699781	0.134765307493882
76.2000000000000	2.57337097352853	0.136771301218476
76.3000000000000	2.57079190440617	0.137473510878565
76.4000000000000	2.57847074219606	0.136713632895970
76.5000000000000	2.59538169620695	0.134252230711623
76.6000000000000	2.62060155481675	0.129824756437021
76.7000000000000	2.65329942756558	0.129693380711114
76.8000000000000	2.69272751303952	0.128217458547648
76.9000000000000	2.73436644615267	0.125152182802261
77	2.77938126776688	0.125650527784503
77.1000000000000	2.81518182595353	0.124976917195788
77.2000000000000	2.84733597487373	0.122781900650155
77.3000000000000	2.87619813680361	0.118773516122569
77.4000000000000	2.90886356369610	0.118496847059726
77.5000000000000	2.93200814538020	0.117027956699343
77.6000000000000	2.95238076105710	0.114016484773351
77.7000000000000	2.96071611516631	0.114594459060515
77.8000000000000	2.97821793386461	0.113965162072440
77.9000000000000	3.00396957069307	0.111990362127140
78	3.01714604383869	0.113261699526669
78.1000000000000	3.03900486966974	0.113427034948779
78.2000000000000	3.06867781291769	0.112373548097229
78.3000000000000	3.10538346184085	0.110009106767603
78.4000000000000	3.12841854587169	0.111368144060768
78.5000000000000	3.15915012149944	0.111775598278668
78.6000000000000	3.18734446524111	0.111138739966238
78.7000000000000	3.21135810642546	0.109357900146710
78.8000000000000	3.22297038349137	0.112184141419664
78.9000000000000	3.23997388072821	0.114010445173089
79	3.25608149382032	0.114747626782398
79.1000000000000	3.27055704663555	0.114298799835218
79.2000000000000	3.28350565458491	0.112575687338896
79.3000000000000	3.28515940173933	0.115250048941619
79.4000000000000	3.29513497081634	0.116896432177907
79.5000000000000	3.30569073637692	0.117432716589937
79.6000000000000	3.31549573622311	0.116757482071998
79.7000000000000	3.31432023608468	0.120232583802003
79.8000000000000	3.32165579684425	0.122649082542241
79.9000000000000	3.32970798141080	0.123923270540058
80	3.33711056135358	0.123953352548081
80.1000000000000	3.34363052053494	0.122643803766382
80.2000000000000	3.33949848379816	0.125775566121471
80.3000000000000	3.34385847896783	0.127819973382781
80.4000000000000	3.34911855046279	0.128695676248697
80.5000000000000	3.35395146065532	0.128303229756676
80.6000000000000	3.35813912045822	0.126549813426394
80.7000000000000	3.35190801428084	0.129282571279134
80.8000000000000	3.35443085745848	0.130946244854814
80.9000000000000	3.35809548116173	0.131458672203383
81	3.36155661170933	0.130719380031599
81.1000000000000	3.36457860554457	0.128634626279534
81.2000000000000	3.36731492073697	0.130459633765070
81.3000000000000	3.36990501754503	0.131336079495671
81.4000000000000	3.37216471258903	0.131139703397483
81.5000000000000	3.37408974287888	0.129758166448035
81.6000000000000	3.37569944575375	0.127090495085870
81.7000000000000	3.37862934867643	0.129186562662138
81.8000000000000	3.38031549334119	0.130310779303935
81.9000000000000	3.38155390322676	0.130337218106213
82	3.38252448112991	0.129155704710045
82.1000000000000	3.38327430518175	0.126667757754411
82.2000000000000	3.38158365151539	0.129063744625473
82.3000000000000	3.38220849097713	0.130444048422901
82.4000000000000	3.38310806029210	0.130699496108031
82.5000000000000	3.38390841024958	0.129724644001404
82.6000000000000	3.38448333682687	0.127424657093760
82.7000000000000	3.37500077074642	0.129325674742938
82.8000000000000	3.35646646127403	0.130487694679516
82.9000000000000	3.32978558274887	0.130508352711967
83	3.29577279207623	0.129146142845869
83.1000000000000	3.25516128047085	0.126182768243366
83.2000000000000	3.20861092002601	0.127511908518417
83.3000000000000	3.15671559562565	0.127848172064281
83.4000000000000	3.10000980366533	0.126810571676405
83.5000000000000	3.04509952733674	0.124143816622732
83.6000000000000	3.00568027864100	0.125912381698655
83.7000000000000	2.98020295481483	0.126385046784080
83.8000000000000	2.96727336337129	0.125384602549617
83.9000000000000	2.96563673107209	0.122675047924015
84	2.97416376200282	0.123923366996948
84.1000000000000	2.99183808984047	0.123795228025280
84.2000000000000	3.01774498489436	0.122056329311378
84.3000000000000	3.05106119044286	0.118426664230145
84.4000000000000	3.09072051192096	0.118544578183061
84.5000000000000	3.12997641763141	0.117364183832321
84.6000000000000	3.16619962947184	0.114569952635718
84.7000000000000	3.19998387063073	0.115131666147997
84.8000000000000	3.23003067240327	0.114454394366885
84.9000000000000	3.25694082877354	0.112202138271832
85	3.28305163530626	0.113169285826577
85.1000000000000	3.30492522022508	0.112893522149280
85.2000000000000	3.33461144665202	0.111116089346953
85.3000000000000	3.35132905043626	0.112663480257671
85.4000000000000	3.37637489384209	0.112958256923331
85.5000000000000	3.40891615290732	0.111829716762243
85.6000000000000	3.44820328606604	0.109136928294287
85.7000000000000	3.47356170590888	0.109894213511302
85.8000000000000	3.50638428376744	0.109605936055253
85.9000000000000	3.53688750932628	0.108158316154855
86	3.55434041232923	0.110171218077533
86.1000000000000	3.57195025865688	0.111247897866600
86.2000000000000	3.58614729518855	0.111258802012749
86.3000000000000	3.59712779810924	0.110092269939587
86.4000000000000	3.59701025073787	0.112355537884191
86.5000000000000	3.60322590206015	0.113677657555905
86.6000000000000	3.60984834770497	0.113951378180078
86.7000000000000	3.61591273967826	0.113067220158615
86.8000000000000	3.61137069245421	0.116119387107174
86.9000000000000	3.61560219837035	0.118163435764759
87	3.62112486157209	0.119102695654004
87.1000000000000	3.62648940601818	0.118828453938584
87.2000000000000	3.63137557316833	0.117238604323507
87.3000000000000	3.62577312360346	0.120035936134225
87.4000000000000	3.62890516531890	0.121772317438496
87.5000000000000	3.63327081198548	0.122354089741261
87.6000000000000	3.63739509447108	0.121673242085027
87.7000000000000	3.64097065901004	0.119628536725099
87.8000000000000	3.63418866709511	0.122107109800487
87.9000000000000	3.63599563569970	0.123524326211608
88	3.63906407612435	0.123785461654369
88.1000000000000	3.64196559564454	0.122782180390489
88.2000000000000	3.63457696321270	0.125909210285845
88.3000000000000	3.63591694591124	0.127976274209823
88.4000000000000	3.63862075379828	0.128887591190299
88.5000000000000	3.64125071307682	0.128535070209382
88.6000000000000	3.64352220165766	0.126818260664595
88.7000000000000	3.64256424321627	0.129167748356203
88.8000000000000	3.64418931229348	0.130502747362705
88.9000000000000	3.64607556829716	0.130705636835695
89	3.64776414882531	0.129663501237367
89.1000000000000	3.64917192072299	0.127273743371938
89.2000000000000	3.66043891543090	0.129109576416780
89.3000000000000	3.66300172538082	0.130009315045782
89.4000000000000	3.66352279312280	0.129811242995454
89.5000000000000	3.66350181230045	0.128392987072450
89.6000000000000	3.66326892437844	0.125648452787475
89.7000000000000	3.66058340286406	0.127750915920390
89.8000000000000	3.66032505566175	0.128842478865224
89.9000000000000	3.66046328186313	0.128804965971521
90	3.66058373369551	0.127525611394583
90.1000000000000	3.66052764643382	0.124902526004839
90.2000000000000	3.65047716789830	0.126428954416972
90.3000000000000	3.63143173721633	0.127216765285258
90.4000000000000	3.60429084960256	0.126875068455173
90.5000000000000	3.56986405075016	0.125154813903490
90.6000000000000	3.52887993178301	0.127221537654214
90.7000000000000	3.48199422471257	0.128377787966481
90.8000000000000	3.42979708834917	0.128227793768877
90.9000000000000	3.37281966562212	0.126509585587347
91	3.31392743848017	0.128793303635307
91.1000000000000	3.27006040322897	0.129802517805242
91.2000000000000	3.24058007150289	0.129332354259159
91.3000000000000	3.22404777294942	0.127160328469890
91.4000000000000	3.21916870425130	0.128829014792091
91.5000000000000	3.22477754242299	0.129123864185865
91.6000000000000	3.23982549677751	0.127803748333933
91.7000000000000	3.26336865569658	0.124583694857022
91.8000000000000	3.29455749872374	0.125062619005010
91.9000000000000	3.33256780769617	0.124187690551196
92	3.36898417561859	0.121668713402978
92.1000000000000	3.39897280056221	0.122427827643915
92.2000000000000	3.43019086870116	0.121896651376326
92.3000000000000	3.45862980184188	0.119753411320639
92.4000000000000	3.48415819353386	0.115687978658455
92.5000000000000	3.50558661329278	0.115182698819646
92.6000000000000	3.52652052380040	0.113384838543038
92.7000000000000	3.55536104325725	0.110052704660159
92.8000000000000	3.57131751076842	0.110319267469322
92.9000000000000	3.59567833152848	0.109377694249637
93	3.62760307021253	0.107036607375523
93.1000000000000	3.64633533502817	0.107865394585652
93.2000000000000	3.67319437336225	0.107622769060679
93.3000000000000	3.70736750786292	0.106167726514972
93.4000000000000	3.72812332891353	0.107942291744262
93.5000000000000	3.74930919085088	0.108766399147507
93.6000000000000	3.76568168367081	0.108500781945541
93.7000000000000	3.77736687002123	0.107027058297830
93.8000000000000	3.77788353773661	0.109874746857614
93.9000000000000	3.78305515599512	0.111697281732472
94	3.78802023177846	0.112386005740899
94.1000000000000	3.79218271213703	0.111836425985654
94.2000000000000	3.78592894445975	0.115113843791218
94.3000000000000	3.78819834479052	0.117345445405693
94.4000000000000	3.79193366715748	0.118433081438983
94.5000000000000	3.79571945949375	0.118270084512790
94.6000000000000	3.79923733237746	0.116756814174556
94.7000000000000	3.79240341797279	0.119589709054349
94.8000000000000	3.79445495057498	0.121348258971832
94.9000000000000	3.79797924211779	0.121935752468274
95	3.80143116856717	0.121242918874744
95.1000000000000	3.80445307403123	0.119167115477132
95.2000000000000	3.79717278894889	0.121598134481206
95.3000000000000	3.79847733168797	0.122962550054082
95.4000000000000	3.80115925941746	0.123160701646979
95.5000000000000	3.80373569082245	0.122081336436749
95.6000000000000	3.79605447908694	0.125138921526718
95.7000000000000	3.79701422087504	0.127133368149724
95.8000000000000	3.79941181165986	0.127963500142027
95.9000000000000	3.80176944706306	0.127518017266139
96	3.80377857516782	0.125693575867377
96.1000000000000	3.79979888760174	0.128106073360346
96.2000000000000	3.80081882971922	0.129476544641609
96.3000000000000	3.80262926848672	0.129692404685660
96.4000000000000	3.80435044880878	0.128640178745730
96.5000000000000	3.80580049253454	0.126215823452655
96.6000000000000	3.81710553188772	0.126200949884011
96.7000000000000	3.81967247395243	0.125420204312263
96.8000000000000	3.82010653945398	0.123690993154593
96.9000000000000	3.81996266278303	0.120871652491887
97	3.81850854977207	0.122564808433260
97.1000000000000	3.81833466868202	0.123354798098180
97.2000000000000	3.81833978933829	0.123104528105717
97.3000000000000	3.81829184000801	0.121687571154588
97.4000000000000	3.81562753553244	0.124584738421741
97.5000000000000	3.81549280371474	0.126479080702568
97.6000000000000	3.81572014347596	0.127247242289624
97.7000000000000	3.80592474926106	0.126538513800660
97.8000000000000	3.78710889446765	0.124287106757782
97.9000000000000	3.76017462515357	0.125857552132836
98	3.72593378277091	0.126633905955808
98.1000000000000	3.68511702462651	0.126206241023399
98.2000000000000	3.63838194229655	0.124295294429372
98.3000000000000	3.58632036819959	0.126186963308056
98.4000000000000	3.52946495151233	0.127044210631385
98.5000000000000	3.46829507649379	0.126508362696018
98.6000000000000	3.41923198888915	0.124306060582229
98.7000000000000	3.38507521004499	0.126089841723304
98.8000000000000	3.36433410908524	0.126557725082308
98.9000000000000	3.35566711822146	0.125485051325680
99	3.35786682644406	0.122601355960440
99.1000000000000	3.36984656384440	0.123494629729936
99.2000000000000	3.39062832750471	0.122999698310722
99.3000000000000	3.41933191479899	0.120843135205705
99.4000000000000	3.45516514336384	0.116733372249156
99.5000000000000	3.48453362838440	0.116249827282356
99.6000000000000	3.51849699586113	0.114441079900541
99.7000000000000	3.54995373105425	0.110996268874625
99.8000000000000	3.57384857351005	0.110891389780780
99.9000000000000	3.59996607090375	0.109541155975211
100	3.62371139107746	0.106617194284069
100.100000000000	3.64212008083729	0.106908464014781
100.200000000000	3.66868790162113	0.105961939720796
100.300000000000	3.70259894032659	0.103559584133939
100.400000000000	3.72311887516150	0.104534939633234
100.500000000000	3.75158681651292	0.104307686638342
100.600000000000	3.78720796372920	0.102695616686720
100.700000000000	3.80926699622385	0.104132574729404
100.800000000000	3.83912012546904	0.104518446944871
100.900000000000	3.86597028442541	0.103718916033758
101	3.88543404957305	0.101618372500892
101.100000000000	3.89295143820592	0.103316568176795
101.200000000000	3.90031078725875	0.104048286627361
101.300000000000	3.90524174043418	0.103681843459269
101.400000000000	3.90806454538163	0.102104949051880
101.500000000000	3.90060506983434	0.104256224828711
101.600000000000	3.90043181932960	0.105448095534146
101.700000000000	3.90152168509741	0.105568583326404
101.800000000000	3.90272837057611	0.104504481694236
101.900000000000	3.89381438750694	0.107397514138519
102	3.89403758684422	0.109278199614161
102.100000000000	3.89607038956794	0.110042089945485
102.200000000000	3.89834049573316	0.109575608947721
102.300000000000	3.89038359128187	0.113061503038408
102.400000000000	3.89138226123023	0.115477869931107
102.500000000000	3.89398093417268	0.116722942533302
102.600000000000	3.89659832979645	0.116685034062320
102.700000000000	3.89885849550262	0.115259650904642
102.800000000000	3.89089264463818	0.118172091203134
102.900000000000	3.89149861951308	0.119989024853895
103	3.89358034631767	0.120610257246300
103.100000000000	3.89563430166321	0.119925557122625
103.200000000000	3.89733128222885	0.117832291787595
103.300000000000	3.88885856473793	0.120174031596833
103.400000000000	3.88901066958039	0.121447889989761
103.500000000000	3.89071683428415	0.121551503308689
103.600000000000	3.89248031962611	0.120372604350280
103.700000000000	3.88987726319039	0.123115538484914
103.800000000000	3.89094682199889	0.124837028042498
103.900000000000	3.89257351469104	0.125416007862580
104	3.89408533000512	0.124735169704901
104.100000000000	3.89534077729350	0.122687580124933
104.200000000000	3.90647067985304	0.123715417527748
104.300000000000	3.90897990107649	0.123883620241795
104.400000000000	3.90934788477787	0.123018474578636
104.500000000000	3.90913005443455	0.120985073491962
104.600000000000	3.90692306289151	0.123367173368573
104.700000000000	3.90658323720903	0.124775707692196
104.800000000000	3.90656231904763	0.125080254118798
104.900000000000	3.90652089487360	0.124159242880467
105	3.90637940058179	0.121902686639809
105.100000000000	3.90641687193167	0.124215746022759
105.200000000000	3.89645059614656	0.125602404155883
105.300000000000	3.87748094793996	0.125779023942074
105.400000000000	3.85040826455402	0.124561776137507
105.500000000000	3.81604284950667	0.121767856774028
105.600000000000	3.77511397596406	0.122945618884055
105.700000000000	3.72827798977571	0.123213838363392
105.800000000000	3.67612560220620	0.122169922812744
105.900000000000	3.61918845339364	0.119545004470816
106	3.55794501946233	0.120924686687613
106.100000000000	3.50599631445518	0.121096271943240
106.200000000000	3.46924247994875	0.119802909730522
106.300000000000	3.44616402889297	0.116809598294696
106.400000000000	3.43539342294276	0.117719998233812
106.500000000000	3.43569987758757	0.117294143427974
106.600000000000	3.44597568676790	0.115274890780882
106.700000000000	3.46522391503020	0.116655440799030
106.800000000000	3.49254732046627	0.116709687653264
106.900000000000	3.52713838535873	0.115145703154828
107	3.56270281076159	0.111669743540539
107.100000000000	3.58884515449067	0.111664439897906
107.200000000000	3.61972577472783	0.110307216103260
107.300000000000	3.64816318223662	0.107287162509251
107.400000000000	3.66871156851069	0.107527860069740
107.500000000000	3.69221464631535	0.106490249210615
107.600000000000	3.71366426078243	0.103848884960853
107.700000000000	3.72296891380281	0.104707014016381
107.800000000000	3.74134310152115	0.104257523123182
107.900000000000	3.76787987046766	0.102291248941272
108	3.78176296251951	0.103555720365299
108.100000000000	3.80425774536618	0.103603599758975
108.200000000000	3.83450304992819	0.102279120011899
108.300000000000	3.85172382403399	0.104053870786935
108.400000000000	3.87722252072921	0.104784197393144
108.500000000000	3.89975161900476	0.104345315868409
108.600000000000	3.91623156228350	0.102625056531374
108.700000000000	3.92106351123436	0.104816995474918
108.800000000000	3.92786423918996	0.106013931722314
108.900000000000	3.93327875875797	0.106092696068208
109	3.93719207112723	0.104943412115785
109.100000000000	3.93071405225956	0.107588990353269
109.200000000000	3.93207255821880	0.109233199492951
109.300000000000	3.93481968423193	0.109768387032273
109.400000000000	3.93765733114774	0.109083193594503
109.500000000000	3.93021121337198	0.112326779236010
109.600000000000	3.93178443308854	0.114523013961518
109.700000000000	3.93504823160090	0.115568973007777
109.800000000000	3.93840883285285	0.115352526070113
109.900000000000	3.94146634200576	0.113768505512749
110	3.93421810024338	0.116534781699464
110.100000000000	3.93560768455451	0.118221201381086
110.200000000000	3.93847779753554	0.118725569614018
110.300000000000	3.94128180833352	0.117935686713960
110.400000000000	3.93380541805170	0.121222666851231
110.500000000000	3.93487492361175	0.123426083352424
110.600000000000	3.93740806054748	0.124442428422637
110.700000000000	3.93988769511542	0.124159604213568
110.800000000000	3.94198215354993	0.122473466250811
110.900000000000	3.93498005255469	0.125095738242355
111	3.93557552111180	0.126640164549367
111.100000000000	3.93752381518233	0.127001033144503
111.200000000000	3.93947989203772	0.126066018697115
111.300000000000	3.94114865304486	0.123731134809996
111.400000000000	3.94454445431077	0.125320704201670
111.500000000000	3.94628134293011	0.125946625561038
111.600000000000	3.94742654356099	0.125466985778252
111.700000000000	3.94824806571482	0.123757171033451
111.800000000000	3.95898743565326	0.125841000552756
111.900000000000	3.96120294924169	0.127008124494348
112	3.96130077950648	0.127092136353975
112.100000000000	3.96083743741389	0.125962538385956
112.200000000000	3.96017918566082	0.123505630756556
112.300000000000	3.95691341129923	0.125731485641868
112.400000000000	3.95621371150797	0.126934600277775
112.500000000000	3.95601028051278	0.126990567344627
112.600000000000	3.95575894605652	0.125781758035885
112.700000000000	3.94553274504587	0.122852906912981
112.800000000000	3.92632916413629	0.123861386068173
112.900000000000	3.89904594131767	0.124140915945253
113	3.86449104078091	0.123289936435326
113.100000000000	3.82339163029783	0.121027091292017
113.200000000000	3.77640216086306	0.122528400474184
113.300000000000	3.72411163837176	0.123102801478300
113.400000000000	3.66705016812959	0.122366031324664
113.500000000000	3.60569484491164	0.120046300511851
113.600000000000	3.55390599414648	0.121726456323429
113.700000000000	3.51729602845782	0.122138713343687
113.800000000000	3.49434705933804	0.121055703979869
113.900000000000	3.48369298713023	0.118219518672284
114	3.48410432214321	0.119173412523086
114.100000000000	3.49447452365488	0.118760949194209
114.200000000000	3.51380770501539	0.116710441982816
114.300000000000	3.53899653084771	0.117982375106632
114.400000000000	3.57166647409680	0.117928577698971
114.500000000000	3.60652746988142	0.116247601128156
114.600000000000	3.63916504155789	0.112632120197292
114.700000000000	3.66202293293861	0.112489208411542
114.800000000000	3.68957028039301	0.110991245283692
114.900000000000	3.71486286743701	0.107825885238901
115	3.73257393468997	0.107929223932311
115.100000000000	3.75347060235786	0.106760862983697
115.200000000000	3.78227760325895	0.104071131191293
115.300000000000	3.79820390406994	0.104864356562958
115.400000000000	3.82253757479983	0.104399761152022
115.500000000000	3.85443787845673	0.102470301418046
115.600000000000	3.87314815174794	0.103631402192568
115.700000000000	3.89998739771003	0.103670643902711
115.800000000000	3.93414271907591	0.102441777510545
115.900000000000	3.95488250830521	0.104378761719875
116	3.97285842591361	0.105335985713510
116.100000000000	3.98506083485187	0.105163402475491
116.200000000000	3.99226606307915	0.103739859315525
116.300000000000	3.98875076848370	0.106547220431317
116.400000000000	3.98949728448894	0.108317930911282
116.500000000000	3.99022659860580	0.108937596961219
116.600000000000	3.99042975722399	0.108299634279516
116.700000000000	3.98061259998036	0.111464463978136
116.800000000000	3.97944643721205	0.113582924172247
116.900000000000	3.98011105383552	0.114551902824016
117	3.98115501761039	0.114262411280527
117.100000000000	3.98222369633572	0.112613066109386
117.200000000000	3.97318550718852	0.115297101346646
117.300000000000	3.97319048975775	0.116911857283338
117.400000000000	3.97496091464225	0.117355503851338
117.500000000000	3.97688745889119	0.116515840049944
117.600000000000	3.96862134871524	0.119760407209452
117.700000000000	3.96909166942563	0.121927667429614
117.800000000000	3.97113635538740	0.122913435041996
117.900000000000	3.97319417781944	0.122604705598723
118	3.97490493897043	0.120896177154956
118.100000000000	3.96644462400633	0.123549570589834
118.200000000000	3.96653150234452	0.125118534902258
118.300000000000	3.96817785791232	0.125499609029332
118.400000000000	3.96987123755355	0.124580529934407
118.500000000000	3.97127581636816	0.122256986621320
118.600000000000	3.96632721057696	0.124288681622618
118.700000000000	3.96672986890412	0.125287021197470
118.800000000000	3.96808054583050	0.125135282678189
118.900000000000	3.96941096881410	0.123716286336103
119	3.97908860074528	0.125592604009522
119.100000000000	3.98153745220092	0.126564433997786
119.200000000000	3.98211511556636	0.126469107066761
119.300000000000	3.98214119329268	0.125174707364489
119.400000000000	3.98193193430714	0.122565487500768
119.500000000000	3.98162324337152	0.124568401858672
119.600000000000	3.98161909452165	0.125576043915422
119.700000000000	3.98157939846796	0.125454402099339
119.800000000000	3.98143589821404	0.124082086336010
119.900000000000	3.97856545012411	0.127063184025902
120	3.97829172845623	0.129004763644549

==> 2023TCST_accepted - Kalman Controller Calibration/data_CarSim/lqr_vel.txt <==
0	70
0.0500000000000000	69.9765096535079
0.100000000000000	69.9729839356025
0.150000000000000	69.9725751546731
0.200000000000000	69.9748788864678
0.250000000000000	69.9777935006237
0.300000000000000	69.9806667469977
0.350000000000000	69.9833208873766
0.400000000000000	69.9856198076268
0.450000000000000	69.9874809386212
0.500000000000000	69.9888133280893
0.550000000000000	69.9896251858274
0.600000000000000	69.9899761825711
0.650000000000000	69.9898970523271
0.700000000000000	69.9894757170697
0.750000000000000	69.9888375213940
0.800000000000000	69.9881495689235
0.850000000000000	69.9875417639009
0.900000000000000	69.9871610876835
0.950000000000000	69.9871061587176
1	69.9874947100423
1.05000000000000	69.9883686273291
1.10000000000000	69.9897628471933
1.15000000000000	69.9916571899305
1.20000000000000	69.9940091074922
1.25000000000000	69.9967419397709
1.30000000000000	69.9997705862881
1.35000000000000	70.0030023590161
1.40000000000000	70.0063244507002
1.45000000000000	70.0096223287329
1.50000000000000	70.0127921790488
1.55000000000000	70.0157364644985
1.60000000000000	70.0183878523663
1.65000000000000	70.0206833196622
1.70000000000000	70.0225993377237
1.75000000000000	70.0241193094911
1.80000000000000	70.0252615451007
1.85000000000000	70.0260456528784
1.90000000000000	70.0265219189852
1.95000000000000	70.0267346814761
2	70.0267528932206
2.05000000000000	70.0266323914984
2.10000000000000	70.0264429469822
2.15000000000000	70.0262468494576
2.20000000000000	70.0261184187591
2.25000000000000	70.0261018717369
2.30000000000000	70.0262545805687
2.35000000000000	70.0266063691633
2.40000000000000	70.0271958058159
2.45000000000000	70.0280368358462
2.50000000000000	70.0291471084803
2.55000000000000	70.0305267843210
2.60000000000000	70.0321730964055
2.65000000000000	70.0340723572453
2.70000000000000	70.0362076521942
2.75000000000000	70.0385549140003
2.80000000000000	70.0410880319870
2.85000000000000	70.0437797966433
2.90000000000000	70.0466003538356
2.95000000000000	70.0495232861334
3	70.0525204916115
3.05000000000000	70.0555692556662
3.10000000000000	70.0586465495531
3.15000000000000	70.0617342233945
3.20000000000000	70.0648134803878
3.25000000000000	70.0678743431571
3.30000000000000	70.0709042100704
3.35000000000000	70.0738977676684
3.40000000000000	70.0768503719304
3.45000000000000	70.0797609662599
3.50000000000000	70.0826289290207
3.55000000000000	70.0854570719355
3.60000000000000	70.0882480067707
3.65000000000000	70.0910067435635
3.70000000000000	70.0937377447201
3.75000000000000	70.0964466153191
3.80000000000000	70.0991394472823
3.85000000000000	70.1018203907164
3.90000000000000	70.1044947904155
3.95000000000000	70.1071666572172
4	70.1098405900918
4.05000000000000	70.1125178054559
4.10000000000000	70.1152008718165
4.15000000000000	70.1178909267998
4.20000000000000	70.1205892944807
4.25000000000000	70.1232957751764
4.30000000000000	70.1260101987526
4.35000000000000	70.1287313457713
4.40000000000000	70.1314579750281
4.45000000000000	70.1341883183545
4.50000000000000	70.1369205429863
4.55000000000000	70.1396523933490
4.60000000000000	70.1423820356504
4.65000000000000	70.1451077206005
4.70000000000000	70.1478275162823
4.75000000000000	70.1505396711580
4.80000000000000	70.1532425308894
4.85000000000000	70.1559349399477
4.90000000000000	70.1586156439025
4.95000000000000	70.1612839598978
5	70.1639390430887
5.05000000000000	70.1665807125569
5.10000000000000	70.1692085547537
5.15000000000000	70.1718227261822
5.20000000000000	70.1744231261099
5.25000000000000	70.1770101442574
5.30000000000000	70.1795838899229
5.35000000000000	70.1821448277175
5.40000000000000	70.1846933053405
5.45000000000000	70.1872295614489
5.50000000000000	70.1897541979143
5.55000000000000	70.1922676976135
5.60000000000000	70.1947704912381
5.65000000000000	70.1972628170194
5.70000000000000	70.1997449604269
5.75000000000000	70.2022171494872
5.80000000000000	70.2046796427572
5.85000000000000	70.2071324575130
5.90000000000000	70.2095760794033
5.95000000000000	70.2120103797866
6	70.2144352992940
6.05000000000000	70.2168507820410
6.10000000000000	70.2192567773231
6.15000000000000	70.2216531995910
6.20000000000000	70.2240399374416
6.25000000000000	70.2264169302776
6.30000000000000	70.2287840210066
6.35000000000000	70.2311411916738
6.40000000000000	70.2334882705837
6.45000000000000	70.2358252884560
6.50000000000000	70.2381520776703
6.55000000000000	70.2404687180704
6.60000000000000	70.2427750602671
6.65000000000000	70.2450712278415
6.70000000000000	70.2473570919610
6.75000000000000	70.2496327916079
6.80000000000000	70.2518982668072
6.85000000000000	70.2541536370869
6.90000000000000	70.2563989259894
6.95000000000000	70.2586342302740
7	70.2608595892726
7.05000000000000	70.2630751047852
7.10000000000000	70.2652808241592
7.15000000000000	70.2674768466913
7.20000000000000	70.2696632783525
7.25000000000000	70.2718401458391
7.30000000000000	70.2740074986907
7.35000000000000	70.2761654133554
7.40000000000000	70.2783139357487
7.45000000000000	70.2804531296551
7.50000000000000	70.2825830350324
7.55000000000000	70.2845886391348
7.60000000000000	70.2849464635925
7.65000000000000	70.2819565843334
7.70000000000000	70.2760579059494
7.75000000000000	70.2666261823344
7.80000000000000	70.2534399637284
7.85000000000000	70.2356358396569
7.90000000000000	70.2135852895721
7.95000000000000	70.1876608672519
8	70.1599133070196
8.05000000000000	70.1314433731848
8.10000000000000	70.1041439115959
8.15000000000000	70.0793604280580
8.20000000000000	70.0582067834048
8.25000000000000	70.0413924257851
8.30000000000000	70.0290882263225
8.35000000000000	70.0212043026017
8.40000000000000	70.0171815178196
8.45000000000000	70.0162793461318
8.50000000000000	70.0177103602847
8.55000000000000	70.0203973652278
8.60000000000000	70.0235221953477
8.65000000000000	70.0262705815000
8.70000000000000	70.0279783658515
8.75000000000000	70.0282251754863
8.80000000000000	70.0268263906241
8.85000000000000	70.0236020460126
8.90000000000000	70.0185370314493
8.95000000000000	70.0116890980910
9	70.0032539712601
9.05000000000000	69.9933357195406
9.10000000000000	69.9822344757023
9.15000000000000	69.9700785329315
9.20000000000000	69.9572054340881
9.25000000000000	69.9438115921260
9.30000000000000	69.9302963143925
9.35000000000000	69.9169002515957
9.40000000000000	69.9038922678172
9.45000000000000	69.8915048903908
9.50000000000000	69.8800426048362
9.55000000000000	69.8696671806576
9.60000000000000	69.8605639901100
9.65000000000000	69.8528224211682
9.70000000000000	69.8465458945933
9.75000000000000	69.8417298028290
9.80000000000000	69.8383427442098
9.85000000000000	69.8362965585887
9.90000000000000	69.8354898470992
9.95000000000000	69.8357866804764
10	69.8370427918592
10.0500000000000	69.8391097363272
10.1000000000000	69.8418245258263
10.1500000000000	69.8450407868358
10.2000000000000	69.8486102843964
10.2500000000000	69.8524119874939
10.3000000000000	69.8563315370081
10.3500000000000	69.8602782328086
10.4000000000000	69.8641796651859
10.4500000000000	69.8679808329995
10.5000000000000	69.8716419119536
10.5500000000000	69.8751455188791
10.6000000000000	69.8784782753706
10.6500000000000	69.8816422197897
10.7000000000000	69.8846487299398
10.7500000000000	69.8875141043284
10.8000000000000	69.8902633113769
10.8500000000000	69.8929210716027
10.9000000000000	69.8955172097534
10.9500000000000	69.8980801679379
11	69.9006361049496
11.0500000000000	69.9032092535163
11.1000000000000	69.9058254482433
11.1500000000000	69.9085000102616
11.2000000000000	69.9112487668961
11.2500000000000	69.9140790748895
11.3000000000000	69.9170005985450
11.3500000000000	69.9200141233615
11.4000000000000	69.9231201682820
11.4500000000000	69.9263135458913
11.5000000000000	69.9295880176899
11.5500000000000	69.9329345520358
11.6000000000000	69.9363431579162
11.6500000000000	69.9398032755791
11.7000000000000	69.9433032190909
11.7500000000000	69.9468327591258
11.8000000000000	69.9503813256649
11.8500000000000	69.9539397489201
11.9000000000000	69.9574987977568
11.9500000000000	69.9610510437143
12	69.9645903009424
12.0500000000000	69.9681115853711
12.1000000000000	69.9716107433937
12.1500000000000	69.9750858143286
12.2000000000000	69.9785351371588
12.2500000000000	69.9819586139159
12.3000000000000	69.9853562159605
12.3500000000000	69.9887292085152
12.4000000000000	69.9920787730210
12.4500000000000	69.9954068139182
12.5000000000000	69.9987152773053
12.5500000000000	70.0020053869508
12.6000000000000	70.0052802724438
12.6500000000000	70.0085414568122
12.7000000000000	70.0117908389616
12.7500000000000	70.0150296596575
12.8000000000000	70.0182594064803
12.8500000000000	70.0214804052141
12.9000000000000	70.0246945521436
12.9500000000000	70.0279014236099
13	70.0311013232868
13.0500000000000	70.0342937709020
13.1000000000000	70.0374785567504
13.1500000000000	70.0406551149649
13.2000000000000	70.0438228133332
13.2500000000000	70.0469810947714
13.3000000000000	70.0501291569846
13.3500000000000	70.0532664989882
13.4000000000000	70.0563922399423
13.4500000000000	70.0595060222789
13.5000000000000	70.0626070610497
13.5500000000000	70.0656952010668
13.6000000000000	70.0687697745419
13.6500000000000	70.0718308050475
13.7000000000000	70.0748777926362
13.7500000000000	70.0779109528988
13.8000000000000	70.0809299455326
13.8500000000000	70.0839351003184
13.9000000000000	70.0869261848920
13.9500000000000	70.0899035648306
14	70.0928672114922
14.0500000000000	70.0958174455930
14.1000000000000	70.0987543972460
14.1500000000000	70.1016783180819
14.2000000000000	70.1045895300749
14.2500000000000	70.1074881043525
14.3000000000000	70.1103741391023
14.3500000000000	70.1132478081877
14.4000000000000	70.1161092098471
14.4500000000000	70.1189584604251
14.5000000000000	70.1217956583423
14.5500000000000	70.1246209028713
14.6000000000000	70.1274342387140
14.6500000000000	70.1302357026744
14.7000000000000	70.1330253127701
14.7500000000000	70.1358031062961
14.8000000000000	70.1385690875418
14.8500000000000	70.1413232628900
14.9000000000000	70.1440656325907
14.9500000000000	70.1467961962985
15	70.1495149550628
15.0500000000000	70.1520736781449
15.1000000000000	70.1525974319258
15.1500000000000	70.1490655717524
15.2000000000000	70.1421211520348
15.2500000000000	70.1311613867628
15.3000000000000	70.1159495366447
15.3500000000000	70.0955610706803
15.4000000000000	70.0704583016101
15.4500000000000	70.0415398881569
15.5000000000000	70.0107687685874
15.5500000000000	69.9795967923932
15.6000000000000	69.9502223170755
15.6500000000000	69.9240107478947
15.7000000000000	69.9023201458864
15.7500000000000	69.8857231118046
15.8000000000000	69.8745296824197
15.8500000000000	69.8682198286463
15.9000000000000	69.8661763189620
15.9500000000000	69.8672592703206
16	69.8703102027370
16.0500000000000	69.8740765400643
16.1000000000000	69.8775090804438
16.1500000000000	69.8796959835785
16.2000000000000	69.8800502074874
16.2500000000000	69.8783004941733
16.3000000000000	69.8744229141163
16.3500000000000	69.8684129555371
16.4000000000000	69.8605172590989
16.4500000000000	69.8509549519164
16.5000000000000	69.8401489534394
16.5500000000000	69.8282585797446
16.6000000000000	69.8156574604570
16.6500000000000	69.8025407884615
16.7000000000000	69.7893554682455
16.7500000000000	69.7763005536934
16.8000000000000	69.7637283227509
16.8500000000000	69.7518463165351
16.9000000000000	69.7409221008726
16.9500000000000	69.7311163734562
17	69.7226158303090
17.0500000000000	69.7155059202404
17.1000000000000	69.7098840167831
17.1500000000000	69.7057275866537
17.2000000000000	69.7029963505528
17.2500000000000	69.7015959304768
17.3000000000000	69.7014195174887
17.3500000000000	69.7023289881952
17.4000000000000	69.7041739127427
17.4500000000000	69.7068070052454
17.5000000000000	69.7100686396471
17.5500000000000	69.7138194909071
17.6000000000000	69.7179197264039
17.6500000000000	69.7222562495275
17.7000000000000	69.7267242045730
17.7500000000000	69.7312428358249
17.8000000000000	69.7357424458891
17.8500000000000	69.7401806942299
17.9000000000000	69.7445183788648
17.9500000000000	69.7487433594162
18	69.7528425912912
18.0500000000000	69.7568195973094
18.1000000000000	69.7606805187346
18.1500000000000	69.7644392924731
18.2000000000000	69.7681128589792
18.2500000000000	69.7717196648511
18.3000000000000	69.7752802047847
18.3500000000000	69.7788128315385
18.4000000000000	69.7823384209936
18.4500000000000	69.7858703787310
18.5000000000000	69.7894254412275
18.5500000000000	69.7930127470591
18.6000000000000	69.7966436719597
18.6500000000000	69.8003198127059
18.7000000000000	69.8040461327544
18.7500000000000	69.8078230821235
18.8000000000000	69.8116502648467
18.8500000000000	69.8155239857666
18.9000000000000	69.8194399239220
18.9500000000000	69.8233922149511
19	69.8273743959168
19.0500000000000	69.8313799326433
19.1000000000000	69.8354015026531
19.1500000000000	69.8394332644732
19.2000000000000	69.8434688666960
19.2500000000000	69.8475030747338
19.3000000000000	69.8515304086064
19.3500000000000	69.8555470339014
19.4000000000000	69.8595490265550
19.4500000000000	69.8635341625367
19.5000000000000	69.8674997829480
19.5500000000000	69.8714449786322
19.6000000000000	69.8753686038458
19.6500000000000	69.8792707486798
19.7000000000000	69.8831511755959
19.7500000000000	69.8870105606276
19.8000000000000	69.8908492337088
19.8500000000000	69.8946680942587
19.9000000000000	69.8984679417992
19.9500000000000	69.9022496417615
20	69.9060139341520
20.0500000000000	69.9097617971172
20.1000000000000	69.9134941479700
20.1500000000000	69.9172114187757
20.2000000000000	69.9209141581075
20.2500000000000	69.9246027386435
20.3000000000000	69.9282775205643
20.3500000000000	69.9319384295790
20.4000000000000	69.9355859697457
20.4500000000000	69.9392201635610
20.5000000000000	69.9428407356189
20.5500000000000	69.9464475601384
20.6000000000000	69.9500404328981
20.6500000000000	69.9536192025442
20.7000000000000	69.9571836026255
20.7500000000000	69.9607335330696
20.8000000000000	69.9642686966838
20.8500000000000	69.9677890660165
20.9000000000000	69.9712943604242
20.9500000000000	69.9747846308084
21	69.9782596320355
21.0500000000000	69.9817194723612
21.1000000000000	69.9851639763644
21.1500000000000	69.9885932607091
21.2000000000000	69.9920072724327
21.2500000000000	69.9954061278687
21.3000000000000	69.9987898477816
21.3500000000000	70.0021585504759
21.4000000000000	70.0055122847859
21.4500000000000	70.0088511805072
21.5000000000000	70.0121753022945
21.5500000000000	70.0154847797589
21.6000000000000	70.0187796837246
21.6500000000000	70.0220601351667
21.7000000000000	70.0253262272182
21.7500000000000	70.0285780670041
21.8000000000000	70.0318156915670
21.8500000000000	70.0350391908910
21.9000000000000	70.0382486285023
21.9500000000000	70.0414440797585
22	70.0446256025015
22.0500000000000	70.0477932597796
22.1000000000000	70.0509471051160
22.1500000000000	70.0540871925387
22.2000000000000	70.0572135739693
22.2500000000000	70.0603262970221
22.3000000000000	70.0634254134852
22.3500000000000	70.0665109671226
22.4000000000000	70.0695830111607
22.4500000000000	70.0726415877710
22.5000000000000	70.0756867525036
22.5500000000000	70.0785651552626
22.6000000000000	70.0793901971562
22.6500000000000	70.0761738597204
22.7000000000000	70.0696598961380
22.7500000000000	70.0592797653208
22.8000000000000	70.0448758194667
22.8500000000000	70.0255625854144
22.9000000000000	70.0018770623702
22.9500000000000	69.9747482062330
23	69.9461820874650
23.0500000000000	69.9176054883119
23.1000000000000	69.8911002516399
23.1500000000000	69.8679909165229
23.2000000000000	69.8494597991025
23.2500000000000	69.8359185470459
23.3000000000000	69.8274242774743
23.3500000000000	69.8234948033602
23.4000000000000	69.8231559321495
23.4500000000000	69.8254202223938
23.5000000000000	69.8290905282890
23.5500000000000	69.8330390410524
23.6000000000000	69.8363527561364
23.6500000000000	69.8383593223515
23.7000000000000	69.8386735165338
23.7500000000000	69.8370589371706
23.8000000000000	69.8336188739751
23.8500000000000	69.8284828088287
23.9000000000000	69.8219201108425
23.9500000000000	69.8141330204464
24	69.8054020141544
24.0500000000000	69.7959689615411
24.1000000000000	69.7861076728340
24.1500000000000	69.7760442212155
24.2000000000000	69.7660586088804
24.2500000000000	69.7563481831192
24.3000000000000	69.7471853026143
24.3500000000000	69.7387392078255
24.4000000000000	69.7311893238226
24.4500000000000	69.7246463259714
24.5000000000000	69.7192185771968
24.5500000000000	69.7149395119564
24.6000000000000	69.7118313427983
24.6500000000000	69.7098574435825
24.7000000000000	69.7089730013952
24.7500000000000	69.7091029026045
24.8000000000000	69.7101434377656
24.8500000000000	69.7119851231917
24.9000000000000	69.7145101315957
24.9500000000000	69.7176036210857
25	69.7211487549532
25.0500000000000	69.7250466819284
25.1000000000000	69.7291962533487
25.1500000000000	69.7335205632383
25.2000000000000	69.7379458136291
25.2500000000000	69.7424186574504
25.3000000000000	69.7468884563717
25.3500000000000	69.7513285638920
25.4000000000000	69.7557105957692
25.4500000000000	69.7600240892759
25.5000000000000	69.7642622914450
25.5500000000000	69.7684248165569
25.6000000000000	69.7725144764329
25.6500000000000	69.7765393376945
25.7000000000000	69.7805079487490
25.7500000000000	69.7844312306584
25.8000000000000	69.7883200280072
25.8500000000000	69.7921846455947
25.9000000000000	69.7960363480814
25.9500000000000	69.7998831716756
26	69.8037336001472
26.0500000000000	69.8075922714720
26.1000000000000	69.8114650869450
26.1500000000000	69.8153541901942
26.2000000000000	69.8192603149970
26.2500000000000	69.8231835248942
26.3000000000000	69.8271240102586
26.3500000000000	69.8310797922978
26.4000000000000	69.8350486455625
26.4500000000000	69.8390276947040
26.5000000000000	69.8430136838709
26.5500000000000	69.8470033659609
26.6000000000000	69.8509933514395
26.6500000000000	69.8549803566154
26.7000000000000	69.8589611991466
26.7500000000000	69.8629336874553
26.8000000000000	69.8668950447085
26.8500000000000	69.8708434818219
26.9000000000000	69.8747769032187
26.9500000000000	69.8786942374177
27	69.8825941896041
27.0500000000000	69.8864762690240
27.1000000000000	69.8903397790459
27.1500000000000	69.8941847663325
27.2000000000000	69.8980109843396
27.2500000000000	69.9018187386869
27.3000000000000	69.9056081256073
27.3500000000000	69.9093794862659
27.4000000000000	69.9131332366723
27.4500000000000	69.9168696964428
27.5000000000000	69.9205893692592
27.5500000000000	69.9242922702969
27.6000000000000	69.9279791235291
27.6500000000000	69.9316501299669
27.7000000000000	69.9353055946045
27.7500000000000	69.9389456733359
27.8000000000000	69.9425705718188
27.8500000000000	69.9461803717784
27.9000000000000	69.9497751674973
27.9500000000000	69.9533550148550
28	69.9569199653438
28.0500000000000	69.9604701438788
28.1000000000000	69.9640055274328
28.1500000000000	69.9675260047872
28.2000000000000	69.9710315335555
28.2500000000000	69.9745221321518
28.3000000000000	69.9779977343121
28.3500000000000	69.9814583601991
28.4000000000000	69.9849039580798
28.4500000000000	69.9883345687917
28.5000000000000	69.9917501757656
28.5500000000000	69.9951508263500
28.6000000000000	69.9985365237831
28.6500000000000	70.0019073340300
28.7000000000000	70.0052632784824
28.7500000000000	70.0086044369858
28.8000000000000	70.0119308457892
28.8500000000000	70.0152425932871
28.9000000000000	70.0185397265645
28.9500000000000	70.0218223374582
29	70.0250904799340
29.0500000000000	70.0283442450135
29.1000000000000	70.0315836902602
29.1500000000000	70.0348089028203
29.2000000000000	70.0380199415144
29.2500000000000	70.0412168877975
29.3000000000000	70.0443998006622
29.3500000000000	70.0475687577402
29.4000000000000	70.0507238134304
29.4500000000000	70.0538650363245
29.5000000000000	70.0569924836530
29.5500000000000	70.0601062186726
29.6000000000000	70.0632062984358
29.6500000000000	70.0662927817889
29.7000000000000	70.0693657253750
29.7500000000000	70.0724251845366
29.8000000000000	70.0754712163786
29.8500000000000	70.0785038740062
29.9000000000000	70.0815232150941
29.9500000000000	70.0845292912523
30	70.0875221608899
30.0500000000000	70.0903414682305
30.1000000000000	70.0910885371651
30.1500000000000	70.0877607263071
30.2000000000000	70.0811426307620
30.2500000000000	70.0706848047305
30.3000000000000	70.0562359411316
30.3500000000000	70.0369321817152
30.4000000000000	70.0133226984374
30.4500000000000	69.9863766677527
30.5000000000000	69.9581029971782
30.5500000000000	69.9299438258545
30.6000000000000	69.9039699830464
30.6500000000000	69.8814939167638
30.7000000000000	69.8636564251069
30.7500000000000	69.8508151546983
30.8000000000000	69.8429587933106
30.8500000000000	69.8395735905924
30.9000000000000	69.8396067329959
30.9500000000000	69.8420914184303
31	69.8458012373419
31.0500000000000	69.8496467162217
31.1000000000000	69.8527485432462
31.1500000000000	69.8544930995391
31.2000000000000	69.8545600768755
31.2500000000000	69.8527527652202
31.3000000000000	69.8492029940973
31.3500000000000	69.8440548741943
31.4000000000000	69.8376060136525
31.4500000000000	69.8300659438829
31.5000000000000	69.8217165431539
31.5500000000000	69.8127449232371
31.6000000000000	69.8034593071659
31.6500000000000	69.7940466143341
31.7000000000000	69.7847773269745
31.7500000000000	69.7758343448349
31.8000000000000	69.7674677042602
31.8500000000000	69.7598211828535
31.9000000000000	69.7530632903781
31.9500000000000	69.7472795832536
32	69.7425601886670
32.0500000000000	69.7389268666861
32.1000000000000	69.7363864034099
32.1500000000000	69.7349004389866
32.2000000000000	69.7344250102165
32.2500000000000	69.7348758938628
32.3000000000000	69.7361543728969
32.3500000000000	69.7381576250629
32.4000000000000	69.7407741403726
32.4500000000000	69.7439000641950
32.5000000000000	69.7474295174708
32.5500000000000	69.7512732039433
32.6000000000000	69.7553420434637
32.6500000000000	69.7595668329524
32.7000000000000	69.7638823187131
32.7500000000000	69.7682424695528
32.8000000000000	69.7726020601170
32.8500000000000	69.7769377972822
32.9000000000000	69.7812248201476
32.9500000000000	69.7854535904969
33	69.7896182275577
33.0500000000000	69.7937180957326
33.1000000000000	69.7977552921993
33.1500000000000	69.8017364432038
33.2000000000000	69.8056683660663
33.2500000000000	69.8095601818075
33.3000000000000	69.8134206481453
33.3500000000000	69.8172582900217
33.4000000000000	69.8210818300206
33.4500000000000	69.8248990229539
33.5000000000000	69.8287159043317
33.5500000000000	69.8325361591421
33.6000000000000	69.8363647621485
33.6500000000000	69.8402035089097
33.7000000000000	69.8440530538757
33.7500000000000	69.8479130637437
33.8000000000000	69.8517837684069
33.8500000000000	69.8556635529289
33.9000000000000	69.8595507063742
33.9500000000000	69.8634429228453
34	69.8673375970096
34.0500000000000	69.8712322203261
34.1000000000000	69.8751239872588
34.1500000000000	69.8790106538637
34.2000000000000	69.8828893834828
34.2500000000000	69.8867582066166
34.3000000000000	69.8906154406859
34.3500000000000	69.8944594669616
34.4000000000000	69.8982887304886
34.4500000000000	69.9021023216214
34.5000000000000	69.9058992033619
34.5500000000000	69.9096790159271
34.6000000000000	69.9134411528738
34.6500000000000	69.9171856697618
34.7000000000000	69.9209123249666
34.7500000000000	69.9246213589707
34.8000000000000	69.9283128502446
34.8500000000000	69.9319870260918
34.9000000000000	69.9356442573880
34.9500000000000	69.9392847618539
35	69.9429089419704
35.0500000000000	69.9465168440844
35.1000000000000	69.9501089418252
35.1500000000000	69.9536854712901
35.2000000000000	69.9572466771886
35.2500000000000	69.9607926907326
35.3000000000000	69.9643236902893
35.3500000000000	69.9678397593248
35.4000000000000	69.9713410015868
35.4500000000000	69.9748274590616
35.5000000000000	69.9782991765461
35.5500000000000	69.9817562170314
35.6000000000000	69.9851986642982
35.6500000000000	69.9886265093195
35.7000000000000	69.9920396690807
35.7500000000000	69.9954381578241
35.8000000000000	69.9988219751037
35.8500000000000	70.0021911459209
35.9000000000000	70.0055456570656
35.9500000000000	70.0088855456049
36	70.0122108139407
36.0500000000000	70.0155215156088
36.1000000000000	70.0188176657971
36.1500000000000	70.0220993305340
36.2000000000000	70.0253665377577
36.2500000000000	70.0286193634013
36.3000000000000	70.0318578463050
36.3500000000000	70.0350820683344
36.4000000000000	70.0382920763445
36.4500000000000	70.0414879543884
36.5000000000000	70.0446697545773
36.5500000000000	70.0478375600596
36.6000000000000	70.0509914258888
36.6500000000000	70.0541314320910
36.7000000000000	70.0572576349855
36.7500000000000	70.0603701101581
36.8000000000000	70.0634689141666
36.8500000000000	70.0665541174404
36.9000000000000	70.0696257754909
36.9500000000000	70.0726839552208
37	70.0757287122153
37.0500000000000	70.0787601078913
37.1000000000000	70.0817781983361
37.1500000000000	70.0847830417594
37.2000000000000	70.0877746940111
37.2500000000000	70.0907532100255
37.3000000000000	70.0937186460412
37.3500000000000	70.0966710551961
37.4000000000000	70.0996104942184
37.4500000000000	70.1025370148438
37.5000000000000	70.1054506742808
37.5500000000000	70.1081874567880
37.6000000000000	70.1088477887685
37.6500000000000	70.1054195812322
37.7000000000000	70.0987004593155
37.7500000000000	70.0881467636778
37.8000000000000	70.0736066518898
37.8500000000000	70.0542227866190
37.9000000000000	70.0305471634297
37.9500000000000	70.0035629140323
38	69.9752788872969
38.0500000000000	69.9471443367553
38.1000000000000	69.9212296934572
38.1500000000000	69.8988453697191
38.2000000000000	69.8811206138444
38.2500000000000	69.8683991859946
38.3000000000000	69.8606528728903
38.3500000000000	69.8573539837851
38.4000000000000	69.8574296412332
38.4500000000000	69.8599150898536
38.5000000000000	69.8635760431611
38.5500000000000	69.8673311003582
38.6000000000000	69.8703104434099
38.6500000000000	69.8719157240443
38.7000000000000	69.8718435336275
38.7500000000000	69.8699113371837
38.8000000000000	69.8662589893405
38.8500000000000	69.8610337605114
38.9000000000000	69.8545420403100
38.9500000000000	69.8469953263103
39	69.8386750417488
39.0500000000000	69.8297644199103
39.1000000000000	69.8205683600458
39.1500000000000	69.8112685671344
39.2000000000000	69.8021328947832
39.2500000000000	69.7933409694001
39.3000000000000	69.7851328994070
39.3500000000000	69.7776493143639
39.4000000000000	69.7710520469456
39.4500000000000	69.7654217182975
39.5000000000000	69.7608425780965
39.5500000000000	69.7573321210929
39.6000000000000	69.7548941507093
39.6500000000000	69.7534908758458
39.7000000000000	69.7530754153276
39.7500000000000	69.7535625842530
39.8000000000000	69.7548548221840
39.8500000000000	69.7568518582597
39.9000000000000	69.7594431156946
39.9500000000000	69.7625281687852
40	69.7660039581829
40.0500000000000	69.7697835805009
40.1000000000000	69.7737812165581
40.1500000000000	69.7779298469494
40.2000000000000	69.7821663397949
40.2500000000000	69.7864466259199
40.3000000000000	69.7907269901124
40.3500000000000	69.7949850175939
40.4000000000000	69.7991968069956
40.4500000000000	69.8033531736092
40.5000000000000	69.8074483806243
40.5500000000000	69.8114818421369
40.6000000000000	69.8154554561986
40.6500000000000	69.8193755111439
40.7000000000000	69.8232483917796
40.7500000000000	69.8270827620752
40.8000000000000	69.8308868519364
40.8500000000000	69.8346687240100
40.9000000000000	69.8384365753833
40.9500000000000	69.8421977488566
41	69.8459579544259
41.0500000000000	69.8497205628686
41.1000000000000	69.8534902962350
41.1500000000000	69.8572687960690
41.2000000000000	69.8610567946780
41.2500000000000	69.8648538068186
41.3000000000000	69.8686600469598
41.3500000000000	69.8724740140748
41.4000000000000	69.8762941140680
41.4500000000000	69.8801181733573
41.5000000000000	69.8839437542643
41.5500000000000	69.8877685173715
41.6000000000000	69.8915898351432
41.6500000000000	69.8954056024771
41.7000000000000	69.8992132955886
41.7500000000000	69.9030108593769
41.8000000000000	69.9067968055295
41.8500000000000	69.9105696811281
41.9000000000000	69.9143280211654
41.9500000000000	69.9180709876364
42	69.9217975883536
42.0500000000000	69.9255075053830
42.1000000000000	69.9292001560470
42.1500000000000	69.9328755994656
42.2000000000000	69.9365335981734
42.2500000000000	69.9401743770855
42.3000000000000	69.9437980096336
42.3500000000000	69.9474046986416
42.4000000000000	69.9509947999504
42.4500000000000	69.9545685089117
42.5000000000000	69.9581262019809
42.5500000000000	69.9616679324869
42.6000000000000	69.9651941124622
42.6500000000000	69.9687049850139
42.7000000000000	69.9722007784607
42.7500000000000	69.9756816166906
42.8000000000000	69.9791476697588
42.8500000000000	69.9825990189591
42.9000000000000	69.9860357658683
42.9500000000000	69.9894579544057
43	69.9928656309677
43.0500000000000	69.9962588479856
43.1000000000000	69.9996376867895
43.1500000000000	70.0030021679926
43.2000000000000	70.0063522194673
43.2500000000000	70.0096878437932
43.3000000000000	70.0130090463793
43.3500000000000	70.0163158593983
43.4000000000000	70.0196082757395
43.4500000000000	70.0228863334067
43.5000000000000	70.0261500377430
43.5500000000000	70.0293994430023
43.6000000000000	70.0326345668803
43.6500000000000	70.0358554748233
43.7000000000000	70.0390621958556
43.7500000000000	70.0422548041899
43.8000000000000	70.0454333387212
43.8500000000000	70.0485978789913
43.9000000000000	70.0517484712267
43.9500000000000	70.0548851968391
44	70.0580081068971
44.0500000000000	70.0611172818761
44.1000000000000	70.0642127756008
44.1500000000000	70.0672946655946
44.2000000000000	70.0703630069236
44.2500000000000	70.0734178729697
44.3000000000000	70.0764593191090
44.3500000000000	70.0794874141164
44.4000000000000	70.0825022113692
44.4500000000000	70.0855037771403
44.5000000000000	70.0884921661614
44.5500000000000	70.0914674386230
44.6000000000000	70.0944296496578
44.6500000000000	70.0973788565945
44.7000000000000	70.1003151144157
44.7500000000000	70.1032384772407
44.8000000000000	70.1061490003958
44.8500000000000	70.1090467363270
44.9000000000000	70.1119317408435
44.9500000000000	70.1148040650333
45	70.1176637651266
45.0500000000000	70.1203456885578
45.1000000000000	70.1209504248373
45.1500000000000	70.1174631680408
45.2000000000000	70.1106854863727
45.2500000000000	70.1000751964699
45.3000000000000	70.0854801234434
45.3500000000000	70.0660447717173
45.4000000000000	70.0423219421523
45.4500000000000	70.0152988842535
45.5000000000000	69.9869846390980
45.5500000000000	69.9588306094894
45.6000000000000	69.9329070027594
45.6500000000000	69.9105238485636
45.7000000000000	69.8928065555853
45.7500000000000	69.8800948063168
45.8000000000000	69.8723554365036
45.8500000000000	69.8690561354366
45.9000000000000	69.8691177822583
45.9500000000000	69.8715762398902
46	69.8751949734466
46.0500000000000	69.8788949475186
46.1000000000000	69.8818093000189
46.1500000000000	69.8833445577811
46.2000000000000	69.8832024077894
46.2500000000000	69.8812050897269
46.3000000000000	69.8774947053697
46.3500000000000	69.8722196912282
46.4000000000000	69.8656889643453
46.4500000000000	69.8581148246202
46.5000000000000	69.8497783327320
46.5500000000000	69.8408623260783
46.6000000000000	69.8316697301155
46.6500000000000	69.8223812541105
46.7000000000000	69.8132642836629
46.7500000000000	69.8044948166472
46.8000000000000	69.7963130688718
46.8500000000000	69.7888573482961
46.9000000000000	69.7822869438805
46.9500000000000	69.7766811111921
47	69.7721224517495
47.0500000000000	69.7686269860768
47.1000000000000	69.7661971059017
47.1500000000000	69.7647967222219
47.2000000000000	69.7643765264460
47.2500000000000	69.7648515602612
47.3000000000000	69.7661245626729
47.3500000000000	69.7680961497645
47.4000000000000	69.7706560403811
47.4500000000000	69.7737048909829
47.5000000000000	69.7771405318821
47.5500000000000	69.7808768203723
47.6000000000000	69.7848289405277
47.6500000000000	69.7889305875176
47.7000000000000	69.7931192870695
47.7500000000000	69.7973515865729
47.8000000000000	69.8015842541223
47.8500000000000	69.8057951511719
47.9000000000000	69.8099606786766
47.9500000000000	69.8140717703814
48	69.8181227290875
48.0500000000000	69.8221129913536
48.1000000000000	69.8260443918025
48.1500000000000	69.8299231150989
48.2000000000000	69.8337554110628
48.2500000000000	69.8375498015090
48.3000000000000	69.8413143494991
48.3500000000000	69.8450569734442
48.4000000000000	69.8487857079279
48.4500000000000	69.8525077533915
48.5000000000000	69.8562287278962
48.5500000000000	69.8599519030844
48.6000000000000	69.8636819159950
48.6500000000000	69.8674203578234
48.7000000000000	69.8711679864387
48.7500000000000	69.8749242670537
48.8000000000000	69.8786894075049
48.8500000000000	69.8824619429912
48.9000000000000	69.8862403131810
48.9500000000000	69.8900223850686
49	69.8938057729731
49.0500000000000	69.8975881883733
49.1000000000000	69.9013670632268
49.1500000000000	69.9051403242384
49.2000000000000	69.9089055546248
49.2500000000000	69.9126606868532
49.3000000000000	69.9164042611827
49.3500000000000	69.9201348951437
49.4000000000000	69.9238511474456
49.4500000000000	69.9275522067271
49.5000000000000	69.9312370923310
49.5500000000000	69.9349054997387
49.6000000000000	69.9385568542508
49.6500000000000	69.9421912157020
49.7000000000000	69.9458083483173
49.7500000000000	69.9494084725475
49.8000000000000	69.9529916588488
49.8500000000000	69.9565581038330
49.9000000000000	69.9601081564626
49.9500000000000	69.9636420057936
50	69.9671600198106
50.0500000000000	69.9344706399850
50.1000000000000	69.8245032594234
50.1500000000000	69.6969648181778
50.2000000000000	69.5611306541371
50.2500000000000	69.4224624292017
50.3000000000000	69.2828730652406
50.3500000000000	69.1432827662860
50.4000000000000	69.0040402686047
50.4500000000000	68.8652623831375
50.5000000000000	68.7270223562382
50.5500000000000	68.5893381483420
50.6000000000000	68.4522098715757
50.6500000000000	68.3156378797726
50.7000000000000	68.1796236432887
50.7500000000000	68.0441673068039
50.8000000000000	67.9092672636506
50.8500000000000	67.7749212181008
50.9000000000000	67.6411269445112
50.9500000000000	67.5078826314337
51	67.3751865705780
51.0500000000000	67.2430370478966
51.1000000000000	67.1114322083917
51.1500000000000	66.9803702570797
51.2000000000000	66.8498494205405
51.2500000000000	66.7198680214266
51.3000000000000	66.5904243245796
51.3500000000000	66.4615166273945
51.4000000000000	66.3331431988173
51.4500000000000	66.2053023662388
51.5000000000000	66.0779924357003
51.5500000000000	65.9512117472611
51.6000000000000	65.8249586148248
51.6500000000000	65.6992313825153
51.7000000000000	65.5740283776649
51.7500000000000	65.4493479491268
51.8000000000000	65.3251884383017
51.8500000000000	65.2015482078269
51.9000000000000	65.0784256066710
51.9500000000000	64.9558189794023
52	64.8337266664221
52.0500000000000	64.7121470176761
52.1000000000000	64.5910783893527
52.1500000000000	64.4705191390967
52.2000000000000	64.3504676286581
52.2500000000000	64.2309222179199
52.3000000000000	64.1118812741428
52.3500000000000	63.9933431628000
52.4000000000000	63.8753062584688
52.4500000000000	63.7577689314831
52.5000000000000	63.6407295617951
52.5500000000000	63.5242256307209
52.6000000000000	63.4061786973011
52.6500000000000	63.2847035237104
52.7000000000000	63.1605534120067
52.7500000000000	63.0339693677788
52.8000000000000	62.9048006565603
52.8500000000000	62.7725690118087
52.9000000000000	62.6379043342084
52.9500000000000	62.5017060397142
53	62.3647264699030
53.0500000000000	62.2291545830969
53.1000000000000	62.0961381078038
53.1500000000000	61.9666693006692
53.2000000000000	61.8415089324026
53.2500000000000	61.7207955563800
53.3000000000000	61.6041856565568
53.3500000000000	61.4912917980464
53.4000000000000	61.3813499331021
53.4500000000000	61.2733506449744
53.5000000000000	61.1665848211841
53.5500000000000	61.0604162305176
53.6000000000000	60.9542157972932
53.6500000000000	60.8477244720687
53.7000000000000	60.7407637842448
53.7500000000000	60.6333289073702
53.8000000000000	60.5254812909372
53.8500000000000	60.4173170056256
53.9000000000000	60.3089902923840
53.9500000000000	60.2006420676885
54	60.0924243740605
54.0500000000000	59.9844388919798
54.1000000000000	59.8768143654968
54.1500000000000	59.7696444027466
54.2000000000000	59.6630531858966
54.2500000000000	59.5571181951918
54.3000000000000	59.4519345168836
54.3500000000000	59.3475571048462
54.4000000000000	59.2440516792127
54.4500000000000	59.1414424182091
54.5000000000000	59.0397538233607
54.5500000000000	58.9389927916622
54.6000000000000	58.8391557358654
54.6500000000000	58.7402199345977
54.7000000000000	58.6421577010323
54.7500000000000	58.5449340930078
54.8000000000000	58.4485113441529
54.8500000000000	58.3528530203871
54.9000000000000	58.2579167089979
54.9500000000000	58.1636636090017
55	58.0700525868664
55.0500000000000	57.9770487372341
55.1000000000000	57.8846167645363
55.1500000000000	57.7927271907093
55.2000000000000	57.7013504077115
55.2500000000000	57.6104642788891
55.3000000000000	57.5200470898267
55.3500000000000	57.4300826563625
55.4000000000000	57.3405554090454
55.4500000000000	57.2514547718986
55.5000000000000	57.1627697081655
55.5500000000000	57.0744932698519
55.6000000000000	56.9866185740399
55.6500000000000	56.8991413407873
55.7000000000000	56.8120572311180
55.7500000000000	56.7253636428046
55.8000000000000	56.6390579344040
55.8500000000000	56.5531385685069
55.9000000000000	56.4676039298533
55.9500000000000	56.3824530468299
56	56.2976848198165
56.0500000000000	56.2132984908597
56.1000000000000	56.1292931387675
56.1500000000000	56.0456681011936
56.2000000000000	55.9624230399413
56.2500000000000	55.8795561846252
56.3000000000000	55.7970666993164
56.3500000000000	55.7149536028392
56.4000000000000	55.6332158256182
56.4500000000000	55.5518517456348
56.5000000000000	55.4708599577051
56.5500000000000	55.3902393908065
56.6000000000000	55.3099887112534
56.6500000000000	55.2301065407744
56.7000000000000	55.1505913415214
56.7500000000000	55.0714415715045
56.8000000000000	54.9926557356226
56.8500000000000	54.9142323699302
56.9000000000000	54.8361699929437
56.9500000000000	54.7584670789623
57	54.6811221303817
57.0500000000000	54.6041336237737
57.1000000000000	54.5275000730886
57.1500000000000	54.4512200240318
57.2000000000000	54.3752920270545
57.2500000000000	54.2997144733646
57.3000000000000	54.2244859492414
57.3500000000000	54.1496050838202
57.4000000000000	54.0750705196593
57.4500000000000	54.0008807947717
57.5000000000000	53.9270345222971
57.5500000000000	53.8535302711713
57.6000000000000	53.7803666865790
57.6500000000000	53.7075423654793
57.7000000000000	53.6350559733915
57.7500000000000	53.5629061281585
57.8000000000000	53.4910915098469
57.8500000000000	53.4196107535248
57.9000000000000	53.3484625500790
57.9500000000000	53.2776455492635
58	53.2071584501918
58.0500000000000	53.1369999150010
58.1000000000000	53.0671686497324
58.1500000000000	52.9976633284412
58.2000000000000	52.9284826624883
58.2500000000000	52.8596253359080
58.3000000000000	52.7910900609064
58.3500000000000	52.7228755259944
58.4000000000000	52.6549804504700
58.4500000000000	52.5874035405792
58.5000000000000	52.5201435236436
58.5500000000000	52.4531991120699
58.6000000000000	52.3865690346180
58.6500000000000	52.3202520100486
58.7000000000000	52.2542467721214
58.7500000000000	52.1885520492381
58.8000000000000	52.1231665802710
58.8500000000000	52.0580891009883
58.9000000000000	51.9933183553368
58.9500000000000	51.9288530866920
59	51.8646920445899
59.0500000000000	51.8008339798750
59.1000000000000	51.7372776478959
59.1500000000000	51.6740218068558
59.2000000000000	51.6110652182101
59.2500000000000	51.5484066474624
59.3000000000000	51.4860448624015
59.3500000000000	51.4239786357468
59.4000000000000	51.3622067418015
59.4500000000000	51.3007279604340
59.5000000000000	51.2395410726148
59.5500000000000	51.1786448653019
59.6000000000000	51.1180381262527
59.6500000000000	51.0577196494625
59.7000000000000	50.9976882295707
59.7500000000000	50.9379426675681
59.8000000000000	50.8784817650501
59.8500000000000	50.8193043299706
59.9000000000000	50.7604091709384
59.9500000000000	50.7017951028462
60	50.6434609413598
60.0500000000000	50.5854282338415
60.1000000000000	50.5255187092561
60.1500000000000	50.4617587982472
60.2000000000000	50.3952573260739
60.2500000000000	50.3266679248901
60.3000000000000	50.2568431796150
60.3500000000000	50.1858102281150
60.4000000000000	50.1143046199554
60.4500000000000	50.0427106103329
60.5000000000000	49.9721715528627
60.5500000000000	49.9033008069035
60.6000000000000	49.8369598266372
60.6500000000000	49.7733808966761
60.7000000000000	49.7126055249985
60.7500000000000	49.6542443267890
60.8000000000000	49.5980112114043
60.8500000000000	49.5433617703160
60.9000000000000	49.4899467751063
60.9500000000000	49.4372777618039
61	49.3851695702171
61.0500000000000	49.3332833597390
61.1000000000000	49.2814900485264
61.1500000000000	49.2297686628698
61.2000000000000	49.1780766339974
61.2500000000000	49.1263400019500
61.3000000000000	49.0746053229141
61.3500000000000	49.0228761968528
61.4000000000000	48.9711598653575
61.4500000000000	48.9194527797483
61.5000000000000	48.8677711618787
61.5500000000000	48.8161705121968
61.6000000000000	48.7646961512327
61.6500000000000	48.7133531859216
61.7000000000000	48.6621573867374
61.7500000000000	48.6111412261027
61.8000000000000	48.5603556847957
61.8500000000000	48.5098276200686
61.9000000000000	48.4595851197405
61.9500000000000	48.4096398952668
62	48.3600158766064
62.0500000000000	48.3107212494382
62.1000000000000	48.2617773405631
62.1500000000000	48.2131909517007
62.2000000000000	48.1649746835949
62.2500000000000	48.1171293945598
62.3000000000000	48.0696598963387
62.3500000000000	48.0225622606601
62.4000000000000	47.9758358535036
62.4500000000000	47.9294721708100
62.5000000000000	47.8834625777848
62.5500000000000	47.8377989135394
62.6000000000000	47.7924736017780
62.6500000000000	47.7474750632739
62.7000000000000	47.7027922167012
62.7500000000000	47.6584151290538
62.8000000000000	47.6143353078844
62.8500000000000	47.5705462073137
62.9000000000000	47.5270366845045
62.9500000000000	47.4837982749289
63	47.4408222368850
63.0500000000000	47.3981017763799
63.1000000000000	47.3556293732354
63.1500000000000	47.3133993901199
63.2000000000000	47.2714053526910
63.2500000000000	47.2296425775877
63.3000000000000	47.1881055775117
63.3500000000000	47.1467905118616
63.4000000000000	47.1056927071307
63.4500000000000	47.0648090690530
63.5000000000000	47.0241357269842
63.5500000000000	46.9836703363971
63.6000000000000	46.9434098384155
63.6500000000000	46.9033523790048
63.7000000000000	46.8634954697217
63.7500000000000	46.8238376845865
63.8000000000000	46.7843770594033
63.8500000000000	46.7451124931803
63.9000000000000	46.7060423995940
63.9500000000000	46.6671658854558
64	46.6284816411051
64.0500000000000	46.5899889107991
64.1000000000000	46.5516865825876
64.1500000000000	46.5135739828374
64.2000000000000	46.4756501317454
64.2500000000000	46.4379143938657
64.3000000000000	46.4003658697411
64.3500000000000	46.3630039301988
64.4000000000000	46.3258277188528
64.4500000000000	46.2888365924297
64.5000000000000	46.2520297132613
64.5500000000000	46.2154064128931
64.6000000000000	46.1789658580160
64.6500000000000	46.1427073505651
64.7000000000000	46.1066302521718
64.7500000000000	46.0707339504139
64.8000000000000	46.0350172341441
64.8500000000000	45.9994793991979
64.9000000000000	45.9641196544942
64.9500000000000	45.9289372293418
65	45.8939311295482
65.0500000000000	45.8591004648724
65.1000000000000	45.8244445482237
65.1500000000000	45.7899625259818
65.2000000000000	45.7556535442540
65.2500000000000	45.7215168133277
65.3000000000000	45.6875515088635
65.3500000000000	45.6537568197342
65.4000000000000	45.6201319231176
65.4500000000000	45.5866760044626
65.5000000000000	45.5533882526303
65.5500000000000	45.5202678521871
65.6000000000000	45.4873140006745
65.6500000000000	45.4545258935655
65.7000000000000	45.4219027394297
65.7500000000000	45.3894437356120
65.8000000000000	45.3571481040650
65.8500000000000	45.3250150478685
65.9000000000000	45.2930437871202
65.9500000000000	45.2612335205787
66	45.2295835040251
66.0500000000000	45.1980929702536
66.1000000000000	45.1667611604852
66.1500000000000	45.1355872408254
66.2000000000000	45.1045704535262
66.2500000000000	45.0737100563726
66.3000000000000	45.0430053555087
66.3500000000000	45.0124556029995
66.4000000000000	44.9820600664782
66.4500000000000	44.9518179848913
66.5000000000000	44.9217286337996
66.5500000000000	44.8917912646514
66.6000000000000	44.8620051625297
66.6500000000000	44.8323695887511
66.7000000000000	44.8028838353331
66.7500000000000	44.7735471725530
66.8000000000000	44.7443588983781
66.8500000000000	44.7153182913400
66.9000000000000	44.6864246552289
66.9500000000000	44.6576772764583
67	44.6290754639174
67.0500000000000	44.6006185109019
67.1000000000000	44.5723057299272
67.1500000000000	44.5441364208537
67.2000000000000	44.5161099029902
67.2500000000000	44.4882254855190
67.3000000000000	44.4604824927112
67.3500000000000	44.4328802397029
67.4000000000000	44.4054180551430
67.4500000000000	44.3780952606949
67.5000000000000	44.3509111899711
67.5500000000000	44.3238664184685
67.6000000000000	44.2943588634687
67.6500000000000	44.2597595597768
67.7000000000000	44.2216172836643
67.7500000000000	44.1811960821392
67.8000000000000	44.1399658097623
67.8500000000000	44.0982235646311
67.9000000000000	44.0567257765252
67.9500000000000	44.0159871606804
68	43.9768857404304
68.0500000000000	43.9398002310676
68.1000000000000	43.9053900856680
68.1500000000000	43.8735743248995
68.2000000000000	43.8443719837804
68.2500000000000	43.8171997948948
68.3000000000000	43.7916325011764
68.3500000000000	43.7671273503254
68.4000000000000	43.7433335764740
68.4500000000000	43.7198226416821
68.5000000000000	43.6965165281218
68.5500000000000	43.6731398528341
68.6000000000000	43.6496705471602
68.6500000000000	43.6261303047311
68.7000000000000	43.6024658575332
68.7500000000000	43.5786513233103
68.8000000000000	43.5547393344061
68.8500000000000	43.5307140119938
68.9000000000000	43.5065564093585
68.9500000000000	43.4822679909272
69	43.4579536717840
69.0500000000000	43.4335985643518
69.1000000000000	43.4091769580646
69.1500000000000	43.3847388284697
69.2000000000000	43.3603645061645
69.2500000000000	43.3360557116442
69.3000000000000	43.3118107777482
69.3500000000000	43.2876442199179
69.4000000000000	43.2635924257817
69.4500000000000	43.2396811971020
69.5000000000000	43.2159379120694
69.5500000000000	43.1923662103287
69.6000000000000	43.1689814390868
69.6500000000000	43.1457854508975
69.7000000000000	43.1227892369179
69.7500000000000	43.0999918794896
69.8000000000000	43.0773988773475
69.8500000000000	43.0550109050636
69.9000000000000	43.0328332840144
69.9500000000000	43.0108600299173
70	42.9890874928509
70.0500000000000	42.9675070104174
70.1000000000000	42.9461116005346
70.1500000000000	42.9248989997092
70.2000000000000	42.9038635336325
70.2500000000000	42.8829956512235
70.3000000000000	42.8622862222110
70.3500000000000	42.8417282832117
70.4000000000000	42.8213186545026
70.4500000000000	42.8010501689090
70.5000000000000	42.7809172605249
70.5500000000000	42.7609137484744
70.6000000000000	42.7410321033914
70.6500000000000	42.7212676081877
70.7000000000000	42.7016148457004
70.7500000000000	42.6820704134488
70.8000000000000	42.6626299471730
70.8500000000000	42.6432909045435
70.9000000000000	42.6240500522618
70.9500000000000	42.6049047444494
71	42.5858511065703
71.0500000000000	42.5668872799874
71.1000000000000	42.5480105756139
71.1500000000000	42.5292197476895
71.2000000000000	42.5105127072956
71.2500000000000	42.4918885046459
71.3000000000000	42.4733453320070
71.3500000000000	42.4548824916500
71.4000000000000	42.4364986588168
71.4500000000000	42.4181933301430
71.5000000000000	42.3999654169662
71.5500000000000	42.3818146955158
71.6000000000000	42.3637403600809
71.6500000000000	42.3457422327371
71.7000000000000	42.3278196749342
71.7500000000000	42.3099725537950
71.8000000000000	42.2922003524421
71.8500000000000	42.2745029759381
71.9000000000000	42.2568800037362
71.9500000000000	42.2393313671406
72	42.2218567097534
72.0500000000000	42.2044559404243
72.1000000000000	42.1871287272842
72.1500000000000	42.1698749558887
72.2000000000000	42.1526943091709
72.2500000000000	42.1355866475084
72.3000000000000	42.1185516586564
72.3500000000000	42.1015891716248
72.4000000000000	42.0846988701811
72.4500000000000	42.0678805567846
72.5000000000000	42.0511339132167
72.5500000000000	42.0344587189875
72.6000000000000	42.0178546519195
72.6500000000000	42.0013214698449
72.7000000000000	41.9848588504490
72.7500000000000	41.9684668977055
72.8000000000000	41.9521449429232
72.8500000000000	41.9358926456072
72.9000000000000	41.9197097045002
72.9500000000000	41.9035958398639
73	41.8875506999327
73.0500000000000	41.8715738921536
73.1000000000000	41.8556651031454
73.1500000000000	41.8398241216504
73.2000000000000	41.8240506333999
73.2500000000000	41.8083443092943
73.3000000000000	41.7927048535409
73.3500000000000	41.7771319633904
73.4000000000000	41.7616253362072
73.4500000000000	41.7461846668343
73.5000000000000	41.7308096640663
73.5500000000000	41.7155000269120
73.6000000000000	41.7002554708378
73.6500000000000	41.6850756971610
73.7000000000000	41.6699604269710
73.7500000000000	41.6549093611641
73.8000000000000	41.6399222264193
73.8500000000000	41.6249987304720
73.9000000000000	41.6101386048287
73.9500000000000	41.5953415598498
74	41.5806073321510
74.0500000000000	41.5659356328774
74.1000000000000	41.5513262037544
74.1500000000000	41.5367787599892
74.2000000000000	41.5222930456167
74.2500000000000	41.5078687756530
74.3000000000000	41.4935056971547
74.3500000000000	41.4792035329781
74.4000000000000	41.4649620407955
74.4500000000000	41.4507809500750
74.5000000000000	41.4366600134769
74.5500000000000	41.4225989580956
74.6000000000000	41.4085975304756
74.6500000000000	41.3946554523358
74.7000000000000	41.3807724827988
74.7500000000000	41.3669483632645
74.8000000000000	41.3531828586406
74.8500000000000	41.3394757128781
74.9000000000000	41.3258266907958
74.9500000000000	41.3122355355897
75	41.2987020077108
75.0500000000000	41.2852121316010
75.1000000000000	41.2686300824827
75.1500000000000	41.2456048325621
75.2000000000000	41.2185925561992
75.2500000000000	41.1891823542054
75.3000000000000	41.1592454615755
75.3500000000000	41.1294769076762
75.4000000000000	41.1007562481978
75.4500000000000	41.0734504652794
75.5000000000000	41.0482955584176
75.5500000000000	41.0255222956582
75.6000000000000	41.0055538285423
75.6500000000000	40.9881655997236
75.7000000000000	40.9731396595457
75.7500000000000	40.9599096696286
75.8000000000000	40.9478807268816
75.8500000000000	40.9365520655617
75.9000000000000	40.9255378036055
75.9500000000000	40.9144704158360
76	40.9033323302894
76.0500000000000	40.8919136728770
76.1000000000000	40.8802624548405
76.1500000000000	40.8684506019542
76.2000000000000	40.8564523560537
76.2500000000000	40.8442694967053
76.3000000000000	40.8319667292971
76.3500000000000	40.8195329356750
76.4000000000000	40.8069477772376
76.4500000000000	40.7942364762223
76.5000000000000	40.7815074942015
76.5500000000000	40.7687124549373
76.6000000000000	40.7558383912552
76.6500000000000	40.7429623839502
76.7000000000000	40.7301349458185
76.7500000000000	40.7173295532257
76.8000000000000	40.7045427464310
76.8500000000000	40.6917961918749
76.9000000000000	40.6791352966972
76.9500000000000	40.6665706932683
77	40.6541141798455
77.0500000000000	40.6417667169697
77.1000000000000	40.6295387183343
77.1500000000000	40.6174333804189
77.2000000000000	40.6054607227783
77.2500000000000	40.5936208029298
77.3000000000000	40.5819182990414
77.3500000000000	40.5703511209108
77.4000000000000	40.5589188191646
77.4500000000000	40.5476191782235
77.5000000000000	40.5364519531494
77.5500000000000	40.5254127134606
77.6000000000000	40.5144970610925
77.6500000000000	40.5036995703135
77.7000000000000	40.4930145151475
77.7500000000000	40.4824399671519
77.8000000000000	40.4719677922403
77.8500000000000	40.4615919460655
77.9000000000000	40.4513073250246
77.9500000000000	40.4411101395164
78	40.4310015072010
78.0500000000000	40.4209749322519
78.1000000000000	40.4110234587810
78.1500000000000	40.4011429050247
78.2000000000000	40.3913289264157
78.2500000000000	40.3815789435118
78.3000000000000	40.3718895669000
78.3500000000000	40.3622590066470
78.4000000000000	40.3526848987954
78.4500000000000	40.3431651295519
78.5000000000000	40.3336963214409
78.5500000000000	40.3242769823100
78.6000000000000	40.3149049472483
78.6500000000000	40.3055791936119
78.7000000000000	40.2962978109079
78.7500000000000	40.2870599982499
78.8000000000000	40.2778642074746
78.8500000000000	40.2687098070102
78.9000000000000	40.2595952754485
78.9500000000000	40.2505203541681
79	40.2414840845927
79.0500000000000	40.2324863592900
79.1000000000000	40.2235264032833
79.1500000000000	40.2146041871982
79.2000000000000	40.2057191090625
79.2500000000000	40.1968711903363
79.3000000000000	40.1880599778423
79.3500000000000	40.1792855457549
79.4000000000000	40.1705475243945
79.4500000000000	40.1618460206742
79.5000000000000	40.1531807524177
79.5500000000000	40.1445517928409
79.6000000000000	40.1359588882087
79.6500000000000	40.1274020847372
79.7000000000000	40.1188811594069
79.7500000000000	40.1103961521576
79.8000000000000	40.1019468671160
79.8500000000000	40.0935333267828
79.9000000000000	40.0851553446582
79.9500000000000	40.0768118333098
80	40.0685055800321
80.0500000000000	40.0602331607890
80.1000000000000	40.0519970067797
80.1500000000000	40.0437943014719
80.2000000000000	40.0356282729163
80.2500000000000	40.0274959680140
80.3000000000000	40.0193992613913
80.3500000000000	40.0113363186852
80.4000000000000	40.0033083834386
80.4500000000000	39.9953142204464
80.5000000000000	39.9873545411204
80.5500000000000	39.9794285401485
80.6000000000000	39.9715365513183
80.6500000000000	39.9636783765632
80.7000000000000	39.9558538037131
80.7500000000000	39.9480624987177
80.8000000000000	39.9403044345959
80.8500000000000	39.9325793801131
80.9000000000000	39.9248872064461
80.9500000000000	39.9172277072681
81	39.9096007370955
81.0500000000000	39.9020061847462
81.1000000000000	39.8944439177039
81.1500000000000	39.8869137812707
81.2000000000000	39.8794156106408
81.2500000000000	39.8719492631095
81.3000000000000	39.8645145978261
81.3500000000000	39.8571114729807
81.4000000000000	39.8497397459713
81.4500000000000	39.8423992719392
81.5000000000000	39.8350899159766
81.5500000000000	39.8278115336094
81.6000000000000	39.8205639941225
81.6500000000000	39.8133471525565
81.7000000000000	39.8061608822139
81.7500000000000	39.7990050392519
81.8000000000000	39.7918795001140
81.8500000000000	39.7847841220344
81.9000000000000	39.7777187841499
81.9500000000000	39.7706833449375
82	39.7636776855326
82.0500000000000	39.7567016660175
82.1000000000000	39.7497551692932
82.1500000000000	39.7428380575614
82.2000000000000	39.7359502150408
82.2500000000000	39.7290915054147
82.3000000000000	39.7222618141738
82.3500000000000	39.7154610066706
82.4000000000000	39.7086889691370
82.4500000000000	39.7019455691312
82.5000000000000	39.6952306938138
82.5500000000000	39.6884359226852
82.6000000000000	39.6783430250826
82.6500000000000	39.6611040605722
82.7000000000000	39.6394689239479
82.7500000000000	39.6154602294051
82.8000000000000	39.5913358302108
82.8500000000000	39.5676691244046
82.9000000000000	39.5457332307184
82.9500000000000	39.5254287066816
83	39.5077209975185
83.0500000000000	39.4925259434576
83.1000000000000	39.4801645368839
83.1500000000000	39.4703405931300
83.2000000000000	39.4627029185312
83.2500000000000	39.4567037008389
83.3000000000000	39.4516695343779
83.3500000000000	39.4471174593991
83.4000000000000	39.4426789706897
83.4500000000000	39.4380481706335
83.5000000000000	39.4332221475852
83.5500000000000	39.4280588007396
83.6000000000000	39.4226024170688
83.6500000000000	39.4169566073905
83.7000000000000	39.4111051365943
83.7500000000000	39.4050534520602
83.8000000000000	39.3988687012660
83.8500000000000	39.3925447160221
83.9000000000000	39.3860570059883
83.9500000000000	39.3794363518950
84	39.3727923267736
84.0500000000000	39.3660685299470
84.1000000000000	39.3592546300090
84.1500000000000	39.3524394086022
84.2000000000000	39.3456604578061
84.2500000000000	39.3388747925049
84.3000000000000	39.3320862965426
84.3500000000000	39.3253182003464
84.4000000000000	39.3186161851737
84.4500000000000	39.3119819240664
84.5000000000000	39.3054271902929
84.5500000000000	39.2989460131567
84.6000000000000	39.2925512994524
84.6500000000000	39.2862442082777
84.7000000000000	39.2800352062011
84.7500000000000	39.2739230784173
84.8000000000000	39.2679145040526
84.8500000000000	39.2620067947418
84.9000000000000	39.2562024754488
84.9500000000000	39.2504965998816
85	39.2448885846501
85.0500000000000	39.2393734689273
85.1000000000000	39.2339499483018
85.1500000000000	39.2286123936831
85.2000000000000	39.2233566528076
85.2500000000000	39.2181754058471
85.3000000000000	39.2130717272502
85.3500000000000	39.2080401803286
85.4000000000000	39.2030741093412
85.4500000000000	39.1981689961451
85.5000000000000	39.1933202602819
85.5500000000000	39.1885284556088
85.6000000000000	39.1837888575919
85.6500000000000	39.1790977987774
85.7000000000000	39.1744524537349
85.7500000000000	39.1698497230922
85.8000000000000	39.1652852173915
85.8500000000000	39.1607568857331
85.9000000000000	39.1562620929952
85.9500000000000	39.1517996201804
86	39.1473672447461
86.0500000000000	39.1429636901180
86.1000000000000	39.1385862594211
86.1500000000000	39.1342341561924
86.2000000000000	39.1299052229570
86.2500000000000	39.1255991399871
86.3000000000000	39.1213140945197
86.3500000000000	39.1170499973476
86.4000000000000	39.1128054012438
86.4500000000000	39.1085803584913
86.5000000000000	39.1043735420632
86.5500000000000	39.1001851722411
86.6000000000000	39.0960143715526
86.6500000000000	39.0918613428687
86.7000000000000	39.0877254222200
86.7500000000000	39.0836067655376
86.8000000000000	39.0795049022849
86.8500000000000	39.0754199805940
86.9000000000000	39.0713516070298
86.9500000000000	39.0672999737975
87	39.0632648389771
87.0500000000000	39.0592463640302
87.1000000000000	39.0552443495827
87.1500000000000	39.0512589301738
87.2000000000000	39.0472899407579
87.2500000000000	39.0433374959573
87.3000000000000	39.0394014553406
87.3500000000000	39.0354819279527
87.4000000000000	39.0315787913089
87.4500000000000	39.0276921382294
87.5000000000000	39.0238218529892
87.5500000000000	39.0199679979172
87.6000000000000	39.0161304570986
87.6500000000000	39.0123092709154
87.7000000000000	39.0085043277582
87.7500000000000	39.0047156506648
87.8000000000000	39.0009431320401
87.8500000000000	38.9971867751184
87.9000000000000	38.9934464737546
87.9500000000000	38.9897222156918
88	38.9860138978426
88.0500000000000	38.9823214971384
88.1000000000000	38.9786449139953
88.1500000000000	38.9749841147587
88.2000000000000	38.9713389992752
88.2500000000000	38.9677095172412
88.3000000000000	38.9640955747121
88.3500000000000	38.9604971139282
88.4000000000000	38.9569141610692
88.4500000000000	38.9533466736616
88.5000000000000	38.9497944092152
88.5500000000000	38.9462573138579
88.6000000000000	38.9427353110012
88.6500000000000	38.9392283245333
88.7000000000000	38.9357362675496
88.7500000000000	38.9322590511710
88.8000000000000	38.9287966127831
88.8500000000000	38.9253488958803
88.9000000000000	38.9219158407778
88.9500000000000	38.9184973732842
89	38.9150934203585
89.0500000000000	38.9117039046060
89.1000000000000	38.9083287649578
89.1500000000000	38.9049679296068
89.2000000000000	38.9016213413338
89.2500000000000	38.8982889282841
89.3000000000000	38.8949706325887
89.3500000000000	38.8916663828030
89.4000000000000	38.8883761247175
89.4500000000000	38.8850997864844
89.5000000000000	38.8818373147128
89.5500000000000	38.8785886378657
89.6000000000000	38.8753537039543
89.6500000000000	38.8721324430534
89.7000000000000	38.8689248045411
89.7500000000000	38.8657307194324
89.8000000000000	38.8625501382856
89.8500000000000	38.8593829931823
89.9000000000000	38.8562292349761
89.9500000000000	38.8530887970537
90	38.8499616307600
90.0500000000000	38.8467449190304
90.1000000000000	38.8398587770111
90.1500000000000	38.8258294265854
90.2000000000000	38.8069236118836
90.2500000000000	38.7856366367118
90.3000000000000	38.7645416567312
90.3500000000000	38.7440705423726
90.4000000000000	38.7257128075969
90.4500000000000	38.7091949277496
90.5000000000000	38.6954567517465
90.5500000000000	38.6843206960473
90.6000000000000	38.6760017275050
90.6500000000000	38.6701995141067
90.7000000000000	38.6664477224028
90.7500000000000	38.6642650495911
90.8000000000000	38.6628908589735
90.8500000000000	38.6618976606125
90.9000000000000	38.6609080966935
90.9500000000000	38.6596504421278
91	38.6581447417088
91.0500000000000	38.6562741833903
91.1000000000000	38.6540796336478
91.1500000000000	38.6516844722978
91.2000000000000	38.6490752723630
91.2500000000000	38.6462583419193
91.3000000000000	38.6432997401167
91.3500000000000	38.6401973636159
91.4000000000000	38.6369205061229
91.4500000000000	38.6335059400690
91.5000000000000	38.6300637901682
91.5500000000000	38.6265336241805
91.6000000000000	38.6229070662871
91.6500000000000	38.6192778464417
91.7000000000000	38.6156762456258
91.7500000000000	38.6120500737696
91.8000000000000	38.6084069992477
91.8500000000000	38.6047749878134
91.9000000000000	38.6011992424911
91.9500000000000	38.5976768467394
92	38.5942177966517
92.0500000000000	38.5908140462282
92.1000000000000	38.5874804245282
92.1500000000000	38.5842179423453
92.2000000000000	38.5810365844363
92.2500000000000	38.5779351619499
92.3000000000000	38.5749205150766
92.3500000000000	38.5719891544180
92.4000000000000	38.5691437343628
92.4500000000000	38.5663797019801
92.5000000000000	38.5636971769142
92.5500000000000	38.5610910200975
92.6000000000000	38.5585596146516
92.6500000000000	38.5560976458211
92.7000000000000	38.5537017410507
92.7500000000000	38.5513667976538
92.8000000000000	38.5490921627334
92.8500000000000	38.5468757824497
92.9000000000000	38.5447111775123
92.9500000000000	38.5425931551889
93	38.5405191989423
93.0500000000000	38.5384863407692
93.1000000000000	38.5364956319179
93.1500000000000	38.5345429598959
93.2000000000000	38.5326223246513
93.2500000000000	38.5307307252045
93.3000000000000	38.5288652185876
93.3500000000000	38.5270240629325
93.4000000000000	38.5252053174580
93.4500000000000	38.5234076941371
93.5000000000000	38.5216282028836
93.5500000000000	38.5198656603015
93.6000000000000	38.5181180606453
93.6500000000000	38.5163846845022
93.7000000000000	38.5146637184115
93.7500000000000	38.5129547615795
93.8000000000000	38.5112563013273
93.8500000000000	38.5095680668732
93.9000000000000	38.5078885938204
93.9500000000000	38.5062178326240
94	38.5045548017203
94.0500000000000	38.5028996453423
94.1000000000000	38.5012515390021
94.1500000000000	38.4996106753478
94.2000000000000	38.4979763926091
94.2500000000000	38.4963490108942
94.3000000000000	38.4947278276130
94.3500000000000	38.4931132877221
94.4000000000000	38.4915048392957
94.4500000000000	38.4899029379257
94.5000000000000	38.4883070958480
94.5500000000000	38.4867177075778
94.6000000000000	38.4851344215450
94.6500000000000	38.4835575395144
94.7000000000000	38.4819868125141
94.7500000000000	38.4804224876604
94.8000000000000	38.4788643936138
94.8500000000000	38.4773127439438
94.9000000000000	38.4757674164667
94.9500000000000	38.4742285672724
95	38.4726960937827
95.0500000000000	38.4711701155333
95.1000000000000	38.4696505478428
95.1500000000000	38.4681374841178
95.2000000000000	38.4666308508409
95.2500000000000	38.4651307216318
95.3000000000000	38.4636370289353
95.3500000000000	38.4621498279006
95.4000000000000	38.4606690533623
95.4500000000000	38.4591947424261
95.5000000000000	38.4577268314381
95.5500000000000	38.4562653447033
95.6000000000000	38.4548102217982
95.6500000000000	38.4533614699985
95.7000000000000	38.4519190299815
95.7500000000000	38.4504828980475
95.8000000000000	38.4490530187638
95.8500000000000	38.4476293840512
95.9000000000000	38.4462119440737
95.9500000000000	38.4448006824892
96	38.4433955522495
96.0500000000000	38.4419965316192
96.1000000000000	38.4406037810892
96.1500000000000	38.4392170588146
96.2000000000000	38.4378363155427
96.2500000000000	38.4364615220587
96.3000000000000	38.4350926427151
96.3500000000000	38.4337296390834
96.4000000000000	38.4323724722364
96.4500000000000	38.4310211002800
96.5000000000000	38.4296755035951
96.5500000000000	38.4283356544408
96.6000000000000	38.4270015308433
96.6500000000000	38.4256731003777
96.7000000000000	38.4243503342124
96.7500000000000	38.4230331943724
96.8000000000000	38.4217216581498
96.8500000000000	38.4204156899467
96.9000000000000	38.4191152710903
96.9500000000000	38.4178203666884
97	38.4165309578707
97.0500000000000	38.4152470092073
97.1000000000000	38.4139685029035
97.1500000000000	38.4126954045667
97.2000000000000	38.4114276977188
97.2500000000000	38.4101653490541
97.3000000000000	38.4089083428737
97.3500000000000	38.4076566467000
97.4000000000000	38.4064102449891
97.4500000000000	38.4051691055838
97.5000000000000	38.4039332133432
97.5500000000000	38.4025501924636
97.6000000000000	38.3974995711646
97.6500000000000	38.3849358487882
97.7000000000000	38.3675107015160
97.7500000000000	38.3476594743057
97.8000000000000	38.3280803781953
97.8500000000000	38.3093814033782
97.9000000000000	38.2928658066513
97.9500000000000	38.2783632684124
98	38.2667425137205
98.0500000000000	38.2577375829768
98.1000000000000	38.2515588643259
98.1500000000000	38.2478676109938
98.2000000000000	38.2461620083940
98.2500000000000	38.2459926435675
98.3000000000000	38.2465471038907
98.3500000000000	38.2474345121894
98.4000000000000	38.2482760776468
98.4500000000000	38.2487905746854
98.5000000000000	38.2490330708343
98.5500000000000	38.2488976846360
98.6000000000000	38.2484230383847
98.6500000000000	38.2477408687526
98.7000000000000	38.2468398540059
98.7500000000000	38.2457245380465
98.8000000000000	38.2444631243726
98.8500000000000	38.2430538425471
98.9000000000000	38.2414674517043
98.9500000000000	38.2397416233380
99	38.2379873685985
99.0500000000000	38.2361406617047
99.1000000000000	38.2341933433669
99.1500000000000	38.2322426781916
99.2000000000000	38.2303143968996
99.2500000000000	38.2283526752510
99.3000000000000	38.2263689562223
99.3500000000000	38.2243937332946
99.4000000000000	38.2224691098387
99.4500000000000	38.2205900792931
99.5000000000000	38.2187644404752
99.5500000000000	38.2169843405849
99.6000000000000	38.2152645948549
99.6500000000000	38.2136066843190
99.7000000000000	38.2120212657850
99.7500000000000	38.2105079618536
99.8000000000000	38.2090729509308
99.8500000000000	38.2077121103665
99.9000000000000	38.2064271536368
99.9500000000000	38.2052136350751
100	38.2040722652249
100.050000000000	38.2029986056828
100.100000000000	38.2019919380113
100.150000000000	38.2010470075653
100.200000000000	38.2001603034533
100.250000000000	38.1993260065272
100.300000000000	38.1985405419984
100.350000000000	38.1978048629493
100.400000000000	38.1971151058728
100.450000000000	38.1964682360351
100.500000000000	38.1958591390156
100.550000000000	38.1952827757025
100.600000000000	38.1947401882773
100.650000000000	38.1942281358450
100.700000000000	38.1937432259518
100.750000000000	38.1932828390030
100.800000000000	38.1928426058555
100.850000000000	38.1924206837103
100.900000000000	38.1920142888929
100.950000000000	38.1916225504621
101	38.1912429715084
101.050000000000	38.1908748297108
101.100000000000	38.1905158339736
101.150000000000	38.1901654838797
101.200000000000	38.1898213220712
101.250000000000	38.1894833376342
101.300000000000	38.1891496612050
101.350000000000	38.1888205919345
101.400000000000	38.1884944676701
101.450000000000	38.1881716784415
101.500000000000	38.1878508992655
101.550000000000	38.1875326068164
101.600000000000	38.1872155170778
101.650000000000	38.1869002074131
101.700000000000	38.1865857441451
101.750000000000	38.1862727459412
101.800000000000	38.1859604261536
101.850000000000	38.1856493347039
101.900000000000	38.1853388150493
101.950000000000	38.1850294475474
102	38.1847206145203
102.050000000000	38.1844128724775
102.100000000000	38.1841057380857
102.150000000000	38.1837997381033
102.200000000000	38.1834944526023
102.250000000000	38.1831903249202
102.300000000000	38.1828870093145
102.350000000000	38.1825849045994
102.400000000000	38.1822837426751
102.450000000000	38.1819838193368
102.500000000000	38.1816849858119
102.550000000000	38.1813874333686
102.600000000000	38.1810910848370
102.650000000000	38.1807960407607
102.700000000000	38.1805022820491
102.750000000000	38.1802098572571
102.800000000000	38.1799187797382
102.850000000000	38.1796290477320
102.900000000000	38.1793407113301
102.950000000000	38.1790537356277
103	38.1787681793887
103.050000000000	38.1784839914852
103.100000000000	38.1782012253312
103.150000000000	38.1779198286469
103.200000000000	38.1776398418629
103.250000000000	38.1773612199231
103.300000000000	38.1770839918213
103.350000000000	38.1768081168122
103.400000000000	38.1765336054131
103.450000000000	38.1762604222653
103.500000000000	38.1759885706980
103.550000000000	38.1757180253026
103.600000000000	38.1754487875156
103.650000000000	38.1751808341273
103.700000000000	38.1749143308681
103.750000000000	38.1746491002804
103.800000000000	38.1743850875890
103.850000000000	38.1741222985558
103.900000000000	38.1738607165233
103.950000000000	38.1736003179192
104	38.1733410929697
104.050000000000	38.1730830254337
104.100000000000	38.1728260985940
104.150000000000	38.1725703191311
104.200000000000	38.1723156702670
104.250000000000	38.1720621502348
104.300000000000	38.1718097436954
104.350000000000	38.1715584485736
104.400000000000	38.1713082445242
104.450000000000	38.1710591316758
104.500000000000	38.1708110889711
104.550000000000	38.1705641202999
104.600000000000	38.1703182108380
104.650000000000	38.1700733589943
104.700000000000	38.1698295540453
104.750000000000	38.1695867902335
104.800000000000	38.1693450609669
104.850000000000	38.1691043603132
104.900000000000	38.1688646834159
104.950000000000	38.1686260226574
105	38.1683883757030
105.050000000000	38.1679744380607
105.100000000000	38.1639026741805
105.150000000000	38.1520826997931
105.200000000000	38.1354579019521
105.250000000000	38.1163027861931
105.300000000000	38.0975832527922
105.350000000000	38.0797695654915
105.400000000000	38.0642345873432
105.450000000000	38.0508051035967
105.500000000000	38.0402727022140
105.550000000000	38.0324035038434
105.600000000000	38.0273516217783
105.650000000000	38.0247674902826
105.700000000000	38.0241667465810
105.750000000000	38.0250530953550
105.800000000000	38.0266289127391
105.850000000000	38.0285087903456
105.900000000000	38.0302970337123
105.950000000000	38.0317621659336
106	38.0329265379620
106.050000000000	38.0337047695193
106.100000000000	38.0341395992468
106.150000000000	38.0343613276958
106.200000000000	38.0343622740787
106.250000000000	38.0341458641890
106.300000000000	38.0337819592798
106.350000000000	38.0332676458475
106.400000000000	38.0325730300765
106.450000000000	38.0317366279263
106.500000000000	38.0308704013096
106.550000000000	38.0299077454261
106.600000000000	38.0288448954419
106.650000000000	38.0277797339461
106.700000000000	38.0267338780976
106.750000000000	38.0256484641761
106.800000000000	38.0245375020262
106.850000000000	38.0234336924972
106.900000000000	38.0223771153572
106.950000000000	38.0213621673171
107	38.0203952367882
107.050000000000	38.0194683842585
107.100000000000	38.0186011587216
107.150000000000	38.0177910633450
107.200000000000	38.0170485537836
107.250000000000	38.0163731580571
107.300000000000	38.0157706293252
107.350000000000	38.0152369066345
107.400000000000	38.0147763795564
107.450000000000	38.0143833760723
107.500000000000	38.0140575421838
107.550000000000	38.0137939840046
107.600000000000	38.0135923353717
107.650000000000	38.0134483180406
107.700000000000	38.0133614309094
107.750000000000	38.0133263855273
107.800000000000	38.0133355329100
107.850000000000	38.0133886427106
107.900000000000	38.0134816315836
107.950000000000	38.0136113275583
108	38.0137762058800
108.050000000000	38.0139720251704
108.100000000000	38.0141970845689
108.150000000000	38.0144490559949
108.200000000000	38.0147227633963
108.250000000000	38.0150161502689
108.300000000000	38.0153271787450
108.350000000000	38.0156541081030
108.400000000000	38.0159931675927
108.450000000000	38.0163433052892
108.500000000000	38.0167021184367
108.550000000000	38.0170690563008
108.600000000000	38.0174419648157
108.650000000000	38.0178204519591
108.700000000000	38.0182025318680
108.750000000000	38.0185880434621
108.800000000000	38.0189748802762
108.850000000000	38.0193632810110
108.900000000000	38.0197516628015
108.950000000000	38.0201404637684
109	38.0205283154313
109.050000000000	38.0209156953755
109.100000000000	38.0213015048905
109.150000000000	38.0216862976018
109.200000000000	38.0220689999280
109.250000000000	38.0224502162401
109.300000000000	38.0228291623240
109.350000000000	38.0232064620745
109.400000000000	38.0235814508749
109.450000000000	38.0239546863197
109.500000000000	38.0243256063122
109.550000000000	38.0246947748099
109.600000000000	38.0250616774018
109.650000000000	38.0254268384790
109.700000000000	38.0257898886502
109.750000000000	38.0261512492145
109.800000000000	38.0265106533287
109.850000000000	38.0268684477168
109.900000000000	38.0272244047343
109.950000000000	38.0275788019165
110	38.0279315195600
110.050000000000	38.0282827258206
110.100000000000	38.0286323798253
110.150000000000	38.0289806120417
110.200000000000	38.0293273876863
110.250000000000	38.0296728062819
110.300000000000	38.0300168503408
110.350000000000	38.0303595769001
110.400000000000	38.0307009999943
110.450000000000	38.0310411345919
110.500000000000	38.0313800196023
110.550000000000	38.0317176365533
110.600000000000	38.0320540418878
110.650000000000	38.0323891978566
110.700000000000	38.0327231610163
110.750000000000	38.0330558909329
110.800000000000	38.0333874323996
110.850000000000	38.0337177537661
110.900000000000	38.0340468868668
110.950000000000	38.0343748061275
111	38.0347015258270
111.050000000000	38.0350270258398
111.100000000000	38.0353513148625
111.150000000000	38.0356743821138
111.200000000000	38.0359962352075
111.250000000000	38.0363169905784
111.300000000000	38.0366365693373
111.350000000000	38.0369548945598
111.400000000000	38.0372719856879
111.450000000000	38.0375878260068
111.500000000000	38.0379024117541
111.550000000000	38.0382157476091
111.600000000000	38.0385278171786
111.650000000000	38.0388386238759
111.700000000000	38.0391481706790
111.750000000000	38.0394564655816
111.800000000000	38.0397635030915
111.850000000000	38.0400692903551
111.900000000000	38.0403738241232
111.950000000000	38.0406771083798
112	38.0409791402467
112.050000000000	38.0412799226889
112.100000000000	38.0415794577157
112.150000000000	38.0418777435562
112.200000000000	38.0421747911219
112.250000000000	38.0424705955931
112.300000000000	38.0427651680383
112.350000000000	38.0430585036551
112.400000000000	38.0433506139586
112.450000000000	38.0436414945540
112.500000000000	38.0439311570473
112.550000000000	38.0440424911113
112.600000000000	38.0404637992642
112.650000000000	38.0290532163739
112.700000000000	38.0128220224887
112.750000000000	37.9940750013726
112.800000000000	37.9757773172140
112.850000000000	37.9584426878445
112.900000000000	37.9434390218285
112.950000000000	37.9305743373824
113	37.9206385359312
113.050000000000	37.9133747084276
113.100000000000	37.9089040702541
113.150000000000	37.9069249982863
113.200000000000	37.9069036178126
113.250000000000	37.9083374251350
113.300000000000	37.9104556949136
113.350000000000	37.9128658521475
113.400000000000	37.9151550024338
113.450000000000	37.9171156479547
113.500000000000	37.9187654301818
113.550000000000	37.9200281162747
113.600000000000	37.9209435802112
113.650000000000	37.9216444443243
113.700000000000	37.9221232048975
113.750000000000	37.9223826896582
113.800000000000	37.9224930536082
113.850000000000	37.9224525323922
113.900000000000	37.9222306188438
113.950000000000	37.9218672746355
114	37.9214722227880
114.050000000000	37.9209782809325
114.100000000000	37.9203825835697
114.150000000000	37.9197836560891
114.200000000000	37.9192035924194
114.250000000000	37.9185813629659
114.300000000000	37.9179320338980
114.350000000000	37.9172877401134
114.400000000000	37.9166893431743
114.450000000000	37.9161294511746
114.500000000000	37.9156151858657
114.550000000000	37.9151394437300
114.600000000000	37.9147189181043
114.650000000000	37.9143540980191
114.700000000000	37.9140568122186
114.750000000000	37.9138249177105
114.800000000000	37.9136630545329
114.850000000000	37.9135668868609
114.900000000000	37.9135400856355
114.950000000000	37.9135781447935
115	37.9136826664505
115.050000000000	37.9138481333961
115.100000000000	37.9140727895167
115.150000000000	37.9143513748599
115.200000000000	37.9146812966245
115.250000000000	37.9150591472336
115.300000000000	37.9154816523968
115.350000000000	37.9159482318987
115.400000000000	37.9164539594011
115.450000000000	37.9169942836043
115.500000000000	37.9175655931635
115.550000000000	37.9181648023997
115.600000000000	37.9187928622008
115.650000000000	37.9194479482886
115.700000000000	37.9201238895427
115.750000000000	37.9208177907784
115.800000000000	37.9215261239845
115.850000000000	37.9222477188816
115.900000000000	37.9229806239832
115.950000000000	37.9237237584156
116	37.9244742099191
116.050000000000	37.9252311427636
116.100000000000	37.9259921596291
116.150000000000	37.9267569376388
116.200000000000	37.9275233917758
116.250000000000	37.9282914869421
116.300000000000	37.9290594777940
116.350000000000	37.9298275673130
116.400000000000	37.9305939553702
116.450000000000	37.9313590456176
116.500000000000	37.9321214743613
116.550000000000	37.9328818157449
116.600000000000	37.9336389402403
116.650000000000	37.9343934067483
116.700000000000	37.9351443206304
116.750000000000	37.9358922795710
116.800000000000	37.9366364119868
116.850000000000	37.9373773310528
116.900000000000	37.9381143829328
116.950000000000	37.9388481867209
117	37.9395781799518
117.050000000000	37.9403049047074
117.100000000000	37.9410279062792
117.150000000000	37.9417476162316
117.200000000000	37.9424637352225
117.250000000000	37.9431766549263
117.300000000000	37.9438861404855
117.350000000000	37.9445924747112
117.400000000000	37.9452955797181
117.450000000000	37.9459956321699
117.500000000000	37.9466925790249
117.550000000000	37.9473865644756
117.600000000000	37.9480775455264
117.650000000000	37.9487656560933
117.700000000000	37.9494508643694
117.750000000000	37.9501332873909
117.800000000000	37.9508128982216
117.850000000000	37.9514897940660
117.900000000000	37.9521639477594
117.950000000000	37.9528354386432
118	37.9535042418065
118.050000000000	37.9541704237150
118.100000000000	37.9548339627785
118.150000000000	37.9554949093784
118.200000000000	37.9561532431955
118.250000000000	37.9568090033285
118.300000000000	37.9574621736374
118.350000000000	37.9581127876855
118.400000000000	37.9587608326146
118.450000000000	37.9594063327316
118.500000000000	37.9600492773275
118.550000000000	37.9606896851136
118.600000000000	37.9613275485396
118.650000000000	37.9619628771180
118.700000000000	37.9625956664373
118.750000000000	37.9632259232343
118.800000000000	37.9638538262992
118.850000000000	37.9644791722669
118.900000000000	37.9651019763217
118.950000000000	37.9657222417695
119	37.9663399733602
119.050000000000	37.9669551713440
119.100000000000	37.9675678392206
119.150000000000	37.9681779744798
119.200000000000	37.9687855883795
119.250000000000	37.9693906872329
119.300000000000	37.9699932844130
119.350000000000	37.9705933803825
119.400000000000	37.9711909880563
119.450000000000	37.9717861055370
119.500000000000	37.9723787439651
119.550000000000	37.9729689023056
119.600000000000	37.9735565952959
119.650000000000	37.9741418230181
119.700000000000	37.9747246017478
119.750000000000	37.9753049324499
119.800000000000	37.9758828313121
119.850000000000	37.9764582991899
119.900000000000	37.9770313522742
119.950000000000	37.9776019912964
120	37.9781702326888

==> data/StateSpace_FSF_Over.txt <==
0	0
0	0.0920819893766711
0.00920819893766711	0.171397176479237
0.0263479165855908	0.238867718483778
0.0502346884339686	0.295405478389887
0.0797752362729573	0.341904960860643
0.113965732359022	0.379237322271158
0.151889464586137	0.408245371079120
0.192714001694049	0.429739476369805
0.235687949331030	0.444494304698332
0.280137379800863	0.453246308063987
0.325462010607262	0.456691888922935
0.371131199499555	0.455486171501861
0.416679816649741	0.450242312248263
0.461704047874568	0.441531285982223
0.505857176472790	0.429882088145044
0.548845385287294	0.415782297423730
0.590423615029667	0.399678946924296
0.630391509722097	0.381979655934060
0.668589475315503	0.363053978121367
0.704894873127640	0.343234925743055
0.739218365701945	0.322820633042401
0.771500429006185	0.302076125504131
0.801708041556599	0.281235164972931
0.829831558053892	0.260502143825643
0.855881772436456	0.240054004405814
0.879887172877037	0.220042162776178
0.901891389154655	0.200594418515850
0.921950831006240	0.181816834782799
0.940132514484520	0.163795575178404
0.956512072002360	0.146598686091312
0.971171940611492	0.130277815165483
0.984199722128040	0.114869858336354
0.995686707961676	0.100398529514883
1.00572656091316	0.0868758484777990
1.01441414576094	0.0743035438504806
1.02184450014599	0.0626743692537388
1.02811193707137	0.0519733317350453
1.03330927024487	0.0421788325262743
1.03752715349750	0.0332637209719004
1.04085352559469	0.0251962631619000
1.04337315191088	0.0179410273904298
1.04516725464992	0.0114596890526945
1.04631322355519	0.00571175799609749
1.04688439935480	0.000655231665432355
1.04694992252134	-0.00375282236711955
1.04657464028463	-0.00755575071095850
1.04581906521354	-0.0107968614020982
1.04473937907333	-0.0135190301070099
1.04338747606262	-0.0157643612799321
1.04181103993463	-0.0175739002807182
1.04005364990656	-0.0189873925078781
1.03815491065577	-0.0200430856792186
1.03615060208785	-0.0207775714957908
1.03407284493827	-0.0212256630494452
1.03195027863333	-0.0214203044762730
1.02980824818570	-0.0213925095140279
1.02766899723430	-0.0211713257880330
1.02555186465549	-0.0207838218241969
1.02347348247307	-0.0202550939669782
1.02144797307637	-0.0196082905621431
1.01948714402016	-0.0188646509469177
1.01760067892547	-0.0180435569718714
1.01579632322828	-0.0171625949580251
1.01408006373248	-0.0162376261679590
1.01245630111568	-0.0152828640399753
1.01092801471169	-0.0143109565987308
1.00949691905181	-0.0133330726134570
1.00816361179047	-0.0123589902253257
1.00692771276793	-0.0113971869082591
1.00578799407711	-0.0104549297622120
1.00474250110089	-0.00953836526445063
1.00378866457444	-0.00865260772253774
1.00292340380219	-0.00780182578257894
1.00214322122393	-0.00698932644786816
1.00144428857914	-0.00621763615652021
1.00082252496349	-0.00548857855218991
1.00027366710827	-0.00480334865978923
0.999793332242294	-0.00416258324850688
0.999377073917443	-0.00356642722772100
0.999020431194671	-0.00301459597791193
0.998718971596880	-0.00250643356878433
0.998468328240002	-0.00204096686086534
0.998264231553915	-0.00161695552523441
0.998102536001392	-0.00123293804914135
0.997979242196477	-0.000887273823461738
0.997890514814131	-0.000578181431598341
0.997832696670971	-0.000303773278933435
0.997802319343078	-6.20867176282592e-05
0.997796110671315	0.000148888166199089
0.997810999487935	0.000331183926772668
0.997844117880612	0.000486834111978262
0.997892801291810	0.000617854409432478
0.997954586732753	0.000726226397424688
0.998027209372496	0.000813883713187257
0.998108597743815	0.000882700452965688
0.998196867789111	0.000934481621823775
0.998290315951294	0.000970955455810609
0.998387411496875	0.000993767444833980
0.998486788241358	0.00100447589114304
0.998587235830472	0.00100454884555262
0.998687690715028	0.000995362271289196
0.998787226942156	0.000978199293465494
0.998885046871503	0.000954250400573287
0.998980471911560	0.000924614472911822
0.999072933358851	0.000890300521445191
0.999161963410996	0.000852230029120475
0.999247186413908	0.000811239795106126
0.999328310393419	0.000768085190663422
0.999405118912485	0.000723443743389296
0.999477463286824	0.000677918974322551
0.999545255184256	0.000632044419850436
0.999608459626241	0.000586287777460960
0.999667088403987	0.000541055121135715
0.999721193916101	0.000496695138552890
0.999770863429956	0.000453503348260414
0.999816213764782	0.000411726260579288
0.999857386390840	0.000371565451206120
0.999894542935961	0.000333181521304313
0.999927861088091	0.000296697922311344
0.999957530880322	0.000262204627753296
0.999983751343098	0.000229761638058995
1.00000672750690	0.000199402307716823
1.00002666773768	0.000171136487132694
1.00004378138639	0.000144953474243007
1.00005827673381	0.000120824773328465
1.00007035921115	9.87066605805217e-05
1.00008022987720	7.85425578097739e-05
1.00008808413298	6.02652172723461e-05
1.00009411065471	4.37987219445016e-05
1.00009849052691	2.90603067144533e-05
1.00010139655758	1.59620069016644e-05
1.00010299275827	4.41214127403510e-06
1.00010343397240	-5.68336267070453e-06
1.00010286563613	-1.44197929458804e-05
1.00010142365683	-2.18926183117279e-05
1.00009923439500	-2.81965857846105e-05
1.00009641473642	-3.34249416085922e-05
1.00009307224226	-3.76687668821779e-05
1.00008930536558	-4.10164191171850e-05
1.00008520372366	-4.35530711603529e-05
1.00008084841655	-4.53603391209619e-05
1.00007631238264	-4.65159912098466e-05
1.00007166078351	-4.70937296978884e-05
1.00006695141054	-4.71630385372622e-05
1.00006223510669	-4.67890895494263e-05
1.00005755619774	-4.60327004628756e-05
1.00005295292769	-4.49503384757295e-05
1.00004845789384	-4.35941634177741e-05
1.00004409847750	-4.20121049887728e-05
1.00003989726700	-4.02479689511315e-05

==> data/StateSpace_FSF_Over_MARKS.txt <==
0	0
0	0.0920819893766711
0.00920819893766711	0.171397176479237
0.0263479165855908	0.238867718483778
0.0502346884339686	0.295405478389887
0.0797752362729573	0.341904960860643
0.113965732359022	0.379237322271158
0.151889464586137	0.408245371079120
0.192714001694049	0.429739476369805
0.235687949331030	0.444494304698332
0.280137379800863	0.453246308063987
0.325462010607262	0.456691888922935
0.371131199499555	0.455486171501861
0.416679816649741	0.450242312248263
0.461704047874568	0.441531285982223
0.505857176472790	0.429882088145044
0.548845385287294	0.415782297423730
0.590423615029667	0.399678946924296
0.630391509722097	0.381979655934060
0.668589475315503	0.363053978121367
0.704894873127640	0.343234925743055
0.739218365701945	0.322820633042401
0.771500429006185	0.302076125504131
0.801708041556599	0.281235164972931
0.829831558053892	0.260502143825643
0.855881772436456	0.240054004405814
0.879887172877037	0.220042162776178
0.901891389154655	0.200594418515850
0.921950831006240	0.181816834782799
0.940132514484520	0.163795575178404
0.956512072002360	0.146598686091312
0.971171940611492	0.130277815165483
0.984199722128040	0.114869858336354 

==> data/StateSpace_FSF_noOver.txt <==
0	0
0	0.0903260468125817
0.00903260468125817	0.168453972360106
0.0258780019172688	0.235215197894254
0.0493995217066942	0.291439045820311
0.0785434262887253	0.337945513237327
0.112337977612458	0.375539040336813
0.149891881646139	0.405003204582621
0.190392202104401	0.427096271937063
0.233101829298108	0.442547537318454
0.277356583029953	0.452054387891986
0.322562021819152	0.456280024633778
0.368190024282529	0.455851779797453
0.413775202262275	0.451359970389518
0.458911199301227	0.443357230465661
0.503246922347793	0.432358267941492
0.546482749141942	0.418839994620082
0.588366748603950	0.403241981231703
0.628690946727120	0.385967192419866
0.667287665969107	0.367382959758000
0.704025961944907	0.347822154012957
0.738808177346203	0.327584520959114
0.771566629442114	0.306938148067703
0.802260444248885	0.286121032331391
0.830872547482024	0.265342722318226
0.857406819713846	0.244786010269075
0.881885420740754	0.224608652648376
0.904346286005591	0.204945100021686
0.924840796007760	0.185908219459401
0.943431617953700	0.167590994850677
0.960190717438768	0.150068192552881
0.975197536694056	0.133397981699575
0.988537334864013	0.117623500245062
1.00029968488852	0.102774359437898
1.01057712083231	0.0888680808928146
1.01946392892159	0.0759114617740074
1.02705507509899	0.0639018648175199
1.03344526158074	0.0528284310117030
1.03872810468191	0.0426732137281609
1.04299542605473	0.0334122339572741
1.04633664945046	0.0250164570586112
1.04883829515632	0.0174526920937602
1.05058356436569	0.0106844153738719
1.05165200590308	0.00467252033305410
1.05211925793639	-0.000624003761803453
1.05205685756021	-0.00524746142776816
1.05153211141743	-0.00924090581249322
1.05060802083618	-0.0126476554750875
1.04934325528867	-0.0155108696614443
1.04779216832253	-0.0178731785393453
1.04600485046859	-0.0197763648076443
1.04402721398783	-0.0212610930816326
1.04190110467967	-0.0223666834785316
1.03966443633181	-0.0231309258784390
1.03735134374397	-0.0235899314128094
1.03499235060269	-0.0237780178307647
1.03261454881961	-0.0237276255096360
1.03024178626865	-0.0234692610068132
1.02789486016797	-0.0230314651922164
1.02559171364874	-0.0224408031517640
1.02334763333357	-0.0217218732096087
1.02117544601261	-0.0208973325784379
1.01908571275476	-0.0199879373107989
1.01708691902368	-0.0190125943884722
1.01518565958484	-0.0179884239498404
1.01338681718985	-0.0169308298156596
1.01169373420829	-0.0158535766304960
1.01010837654524	-0.0147688720893821
1.00863148933630	-0.0136874528661678
1.00726274404968	-0.0126186730009484
1.00600087674959	-0.0115705936383259
1.00484381738575	-0.0105500731357115
1.00378881007218	-0.00956285668112477
1.00283252440407	-0.00861366467282008
1.00197115793679	-0.00770627921846458
1.00120053001494	-0.00684362820951771
1.00051616719399	-0.00602786651695646
0.999913380542295	-0.00526045393768490
0.999387335148526	-0.00454222959702467
0.998933112188824	-0.00387348258181715
0.998545763930642	-0.00325401864112800
0.998220362066529	-0.00268322284760542
0.997952039781769	-0.00216011816250638
0.997736027965518	-0.00168341989158664
0.997567685976359	-0.00125158605777976
0.997442527370581	-0.000862863750205792
0.997356240995561	-0.000515331537891443
0.997304707841771	-0.000206938060992246
0.997284014035672	6.44630673786988e-05
0.997290460342410	0.000301081899058890
0.997320568532316	0.000505164165710528
0.997371084948887	0.000678966497898107
0.997438981598677	0.000824734668434980
0.997521455065520	0.000944684675421399
0.997615923533062	0.00104098647800588
0.997720022180863	0.00111575019750119
0.997831597200613	0.00117101459782834
0.997948698660396	0.00120873766211576
0.998069572426608	0.00123078908642892
0.998192651335251	0.00123894451684850
0.998316545786935	0.00123488136226712
0.998440033923162	0.00122017602216510
0.998562051525379	0.00119630237610015
0.998681681762989	0.00116463138956269
0.998798144901945	0.00112643169908062
0.998910788071853	0.00108287104789032
0.999019075176642	0.00103501845202395
0.999122577021844	0.000983846985205800
0.999220961720365	0.000930237079424750
0.999313985428307	0.000874980246388493
0.999401483452946	0.000818783133208428
0.999483361766267	0.000762271833564576
0.999559588949624	0.000705996383215602
0.999630188587945	0.000650435376018033
0.999695232125547	0.000596000643574201
0.999754832189904	0.000543041948221526
0.999809136384727	0.000491851645292014
0.999858321549256	0.000442669276401978
0.999902588476896	0.000395686060973658
0.999942157082993	0.000351049258242769
0.999977262008817	0.000308866376672019
1.00000814864648	0.000269209211977521
1.00003506956768	0.000232117698891130
1.00005828133757	0.000197603565338957
1.00007804169411	0.000165653780927390
1.00009460707220	0.000136233794507666
1.00010823045165	0.000109290558154266
1.00011915950746	8.47553371572504e-05
1.00012763504118	6.25463076119766e-05
1.00013388967194	4.25709449087104e-05
1.00013814676643	2.47282078971064e-05
1.00014061958722	8.91052474441947e-06
1.00014151063970	-4.99441246076509e-06
1.00014101119845	-1.71020364688678e-05
1.00013930099480	-2.75294684410479e-05
1.00013654804796	-3.63942472786437e-05
1.00013290862323	-4.38132153001115e-05
1.00012852730170	-4.99015506289247e-05
1.00012353714664	-5.47719365450589e-05
1.00011805995298	-5.85338580437950e-05
1.00011220656718	-6.12930159259948e-05
1.00010607726559	-6.31508489016109e-05
1.00009976218070	-6.42041544121195e-05
1.00009334176526	-6.45447991569178e-05
1.00008688728534	-6.42595106345662e-05
1.00008046133428	-6.34297413729037e-05
1.00007411836014	-6.21315979145723e-05
1.00006790520035	-6.04358270395150e-05
1.00006186161764	-5.84078521361799e-05
1.00005602083243	-5.61078530736466e-05
1.00005041004712	-5.35908833713675e-05

==> data/StateSpace_FSF_noOver_MARKS.txt <==
0	0
0	0.0903260468125817
0.00903260468125817	0.168453972360106
0.0258780019172688	0.235215197894254
0.0493995217066942	0.291439045820311
0.0785434262887253	0.337945513237327
0.112337977612458	0.375539040336813
0.149891881646139	0.405003204582621
0.190392202104401	0.427096271937063
0.233101829298108	0.442547537318454
0.277356583029953	0.452054387891986
0.322562021819152	0.456280024633778
0.368190024282529	0.455851779797453
0.413775202262275	0.451359970389518
0.458911199301227	0.443357230465661
0.503246922347793	0.432358267941492
0.546482749141942	0.418839994620082
0.588366748603950	0.403241981231703
0.628690946727120	0.385967192419866
0.667287665969107	0.367382959758000
0.704025961944907	0.347822154012957
0.738808177346203	0.327584520959114
0.771566629442114	0.306938148067703
0.802260444248885	0.286121032331391
0.830872547482024	0.265342722318226
0.857406819713846	0.244786010269075
0.881885420740754	0.224608652648376
0.904346286005591	0.204945100021686
0.924840796007760	0.185908219459401
0.943431617953700	0.167590994850677
0.960190717438768	0.150068192552881
0.975197536694056	0.133397981699575
0.988537334864013	0.117623500245062
1.00029968488852	0.102774359437898 

==> data/StateSpace_Hinf_Over.txt <==
0	0
0	0
0	0.0685425668977596
0.00685425668977596	0.160965485507001
0.0229508052404761	0.252758409232846
0.0482266461637607	0.331855043091140
0.0814121504728747	0.393580087795907
0.120770159252465	0.437409621520473
0.164511121404513	0.464949879505212
0.211006109355034	0.478719786275405
0.258878087982574	0.481452664335908
0.307023354416165	0.475724929049291
0.354595847321094	0.463784237332411
0.400974271054336	0.447494136528329
0.445723684707168	0.428342516067991
0.488557936313967	0.407481353976874
0.529306071711655	0.385778468127093
0.567883918524364	0.363870445569583
0.604270963081322	0.342211197304978
0.638492082811820	0.321113759016796
0.670603458713500	0.300784776402145
0.700681936353714	0.281352079652069
0.728817144318921	0.262886198504500
0.755105764169371	0.245416813465798
0.779647445515951	0.228945117481864
0.802541957264137	0.213452960028020
0.823887253266939	0.198909512314579
0.843778204498397	0.185276056086991
0.862305810107096	0.172509373654620
0.879556747472558	0.160564109408529
0.895613158413411	0.149394384587095
0.910552596872121	0.138954876334814
0.924448084505602	0.129201516948894
0.937368236200492	0.120091927034646
0.949377428903956	0.111585664573922
0.960535995361348	0.103644348402095
0.970900430201558	0.0962316973888238
0.980523599940440	0.0893135141811743
0.989454951358558	0.0828576334733716
0.997740714705895	0.0768338484719785
1.00542409955309	0.0712138248128499
1.01254548203438	0.0659710081227786
1.01914258284666	0.0610805293113659
1.02525063577779	0.0565191102419793
1.03090254680199	0.0522649714599107
1.03612904394798	0.0482977430057260
1.04095881824855	0.0445983789102937
1.04541865613958	0.0411490756842398
1.04953356370801	0.0379331949298611
1.05332688320099	0.0349351900846459
1.05682040220946	0.0321405372301373
1.06003445593247	0.0295356698529550
1.06298802291777	0.0271079174164958
1.06569881465942	0.0248454475856401
1.06818335941798	0.0227372119384832
1.07045708061183	0.0207728949959392
1.07253437011142	0.0189428664002561
1.07442865675145	0.0172381360758955
1.07615247035904	0.0156503122101138
1.07771750158005	0.0141715618954601
1.07913465776959	0.0127945742819255
1.08041411519779	0.0115125260924350
1.08156536780703	0.0103190493615863
1.08259727274319	0.00920820126389056
1.08351809286958	0.00817443590417817
1.08433553646000	0.00721257794920548
1.08505679425492	0.00631779798579798
1.08568857405350	0.00548558949703362
1.08623713300320	0.00471174735397765
1.08670830773860	0.00399234772629743
1.08710754251123	0.00332372932069283
1.08743991544330	0.00270247586145948
1.08771016302944	0.00212539973264996
1.08792270300271	0.00158952670620557
1.08808165567333	0.00109208168509749
1.08819086384184	0.000630475394942065
1.08825391138133	0.000202291961743678
1.08827414057751	-0.000194722682623910
1.08825466830924	-0.000562671621854494
1.08819840114706	-0.000903517054705758
1.08810804944159	-0.00121908972038947
1.08798614046955	-0.00151109769458239
1.08783503070009	-0.00178113459786746
1.08765691724030	-0.00203068725567840
1.08745384851474	-0.00226114284625575
1.08722773423011	-0.00247379557071924
1.08698035467304	-0.00266985287711156
1.08671336938533	-0.00285044126816288
1.08642832525851	-0.00301661172055563
1.08612666408646	-0.00316934474162713
1.08580972961229	-0.00330955508772495
1.08547877410352	-0.00343809616682104
1.08513496448684	-0.00355576414648588
1.08477938807219	-0.00366330178691910
1.08441305789350	-0.00376140201742038
1.08403691769176	-0.00385071127345852
1.08365184656441	-0.00393183261035182
1.08325866330338	-0.00400532860850404
1.08285813044252	-0.00407172408414226
1.08245095803411	-0.00413150861857135
1.08203780717225	-0.00418513891808983
1.08161929328044	-0.00423304101590058
1.08119598917885	-0.00427561232659164
1.08076842794619	-0.00431322356305544
1.08033710558989	-0.00434622052505480
1.07990248353738	-0.00437492576802777
1.07946499096058	-0.00439964016014902
1.07902502694457	-0.00442064433512842
1.07858296251105	-0.00443820004772751
1.07813914250628	-0.00445255143850674
1.07769388736243	-0.00446392621388105
1.07724749474104	-0.00447253674715413
1.07680024106633	-0.00447858110582239
1.07635238295574	-0.00448224401008533
1.07590415855474	-0.00448369772716866
1.07545578878202	-0.00448310290575805
1.07500747849144	-0.00448060935455366
1.07455941755599	-0.00447635676868714
1.07411178187912	-0.00447047540749226
1.07366473433837	-0.00446308672688667
1.07321842566568	-0.00445430396940392
1.07277299526874	-0.00444423271471180
1.07232857199727	-0.00443297139326270
1.07188527485794	-0.00442061176554499
1.07144321368139	-0.00440723936923868
1.07100248974447	-0.00439293393642471
1.07056319635082	-0.00437776978285317
1.07012541937254	-0.00436181617114146
1.06968923775542	-0.00434513764964812
1.06925472399046	-0.00432779436865128
1.06882194455359	-0.00430984237535132
1.06839096031606	-0.00429133388911599
1.06796182692715	-0.00427231755829089
1.06753459517132	-0.00425283869980980
1.06710931130134	-0.00423293952275669
1.06668601734906	-0.00421265933695411
1.06626475141537	-0.00419203474758062
1.06584554794061	-0.00417109983675275
1.06542843795693	-0.00414988633294462
1.06501344932364	-0.00412842376905952
1.06460060694673	-0.00410673962991334
1.06418993298374	-0.00408485948983909
1.06378144703476	-0.00406280714107378
1.06337516632065	-0.00404060471354520
1.06297110584929	-0.00401827278663435
1.06256927857063	-0.00399583049345094
1.06216969552129	-0.00397329561812327
1.06177236595947	-0.00395068468657038
1.06137729749082	-0.00392801305119286
1.06098449618570	-0.00390529496988967
1.06059396668871	-0.00388254367978079

==> data/StateSpace_Hinf_Over_MARKS.txt <==
0	0
0	0
0	0.0685425668977596
0.00685425668977596	0.160965485507001
0.0229508052404761	0.252758409232846
0.0482266461637607	0.331855043091140
0.0814121504728747	0.393580087795907
0.120770159252465	0.437409621520473
0.164511121404513	0.464949879505212
0.211006109355034	0.478719786275405
0.258878087982574	0.481452664335908
0.307023354416165	0.475724929049291
0.354595847321094	0.463784237332411
0.400974271054336	0.447494136528329
0.445723684707168	0.428342516067991
0.488557936313967	0.407481353976874
0.529306071711655	0.385778468127093
0.567883918524364	0.363870445569583
0.604270963081322	0.342211197304978
0.638492082811820	0.321113759016796
0.670603458713500	0.300784776402145
0.700681936353714	0.281352079652069
0.728817144318921	0.262886198504500
0.755105764169371	0.245416813465798
0.779647445515951	0.228945117481864
0.802541957264137	0.213452960028020
0.823887253266939	0.198909512314579
0.843778204498397	0.185276056086991
0.862305810107096	0.172509373654620
0.879556747472558	0.160564109408529
0.895613158413411	0.149394384587095
0.910552596872121	0.138954876334814
0.924448084505602	0.129201516948894
0.937368236200492	0.120091927034646
0.949377428903956	0.111585664573922 

==> data/StateSpace_Hinf_noOver.txt <==
0	0
0	0
0	0.0692583662018144
0.00692583662018144	0.160226726406889
0.0229485092608703	0.249488932312572
0.0478974024921275	0.326771753503496
0.0805745778424771	0.388686593831440
0.119443237225621	0.435239308261421
0.162967168051763	0.467937139705567
0.209760882022320	0.488801523163636
0.258641034338683	0.499883645976190
0.308629398936302	0.503051081688859
0.358934507105188	0.499914703172273
0.408925977422416	0.491823705349893
0.458108347957405	0.479890118721821
0.506097359829587	0.465023036973733
0.552599663526960	0.447963109416699
0.597395974468630	0.429313325859732
0.640327307054603	0.409564889873399
0.681283796041943	0.389118271297736
0.720195623171717	0.368300050394498
0.757025628211167	0.347376302737441
0.791763258484911	0.326563235371335
0.824419582022044	0.306035679668480
0.855023149988892	0.285933927789249
0.883616542767817	0.266369291108408
0.910253471878658	0.247428668587196
0.934996338737378	0.229178341764584
0.957914172913836	0.211667158648304
0.979080888778667	0.194929228189784
0.998573811597645	0.178986217140603
1.01647243331171	0.163849319251639
1.03285736523687	0.149520950858833
1.04780946032275	0.135996215269785
1.06140908184973	0.123264169811114
1.07373549883084	0.111308923036624
1.08486639113450	0.100110584799939
1.09487744961450	0.0896460882161569
1.10384205843611	0.0798898996612477
1.11183104840224	0.0708146306659235
1.11891251146883	0.0623915636989372
1.12515166783873	0.0545911022954803
1.13061077806827	0.0473831546936472
1.13534909353764	0.0407374590416559
1.13942283944180	0.0346238572916297
1.14288522517097	0.0290125240735579
1.14578647757832	0.0238741561241151
1.14817389319073	0.0191801272129219
1.15009190591203	0.0149026129507391
1.15158216720710	0.0110146893697661
1.15268363614408	0.00749040872731867
1.15343267701681	0.00430485559376069
1.15386316257618	0.00143418593783884
1.15400658116997	-0.00114434838745689
1.15389214633122	-0.00345238763199048
1.15354690756802	-0.00551046272892549
1.15299586129513	-0.00733800280936647
1.15226206101419	-0.00895335018890734
1.15136672599530	-0.0103737815395875
1.15032934784134	-0.0116155341177006
1.14916779442957	-0.0126938360579803
1.14789841082378	-0.0136229398696559
1.14653611683681	-0.0144161583813045
1.14509450099868	-0.0150859024807136
1.14358591075061	-0.0156437200843685
1.14202153874217	-0.0161003358498040
1.14041150515719	-0.0164656912139150
1.13876493603580	-0.0167489844023064
1.13709003759557	-0.0169587101096782
1.13539416658460	-0.0171026985998234
1.13368389672462	-0.0171881540167035
1.13196508132295	-0.0172216917358565
1.13024291214936	-0.0172093746186034
1.12852197468750	-0.0171567480606368
1.12680629988144	-0.0170688737520180
1.12509941250624	-0.0169503620877719
1.12340437629746	-0.0168054031874941
1.12172383597871	-0.0166377964989910
1.12006005632881	-0.0164509789752397
1.11841495843129	-0.0162480518261414
1.11679015324867	-0.0160318058568765
1.11518697266299	-0.0158047454133573
1.11360649812165	-0.0155691109625117
1.11204958702540	-0.0153269003410757
1.11051689699129	-0.0150798887113823
1.10900890812015	-0.0148296472664494
1.10752594339351	-0.0145775607295995
1.10606818732055	-0.0143248436960189
1.10463570295095	-0.0140725558651635
1.10322844736443	-0.0138216162138444
1.10184628574305	-0.0135728161602550
1.10048900412702	-0.0133268317691979
1.09915632095010	-0.0130842350484070
1.09784789744526	-0.0128455043851907
1.09656334700674	-0.0126110341716882
1.09530224358957	-0.0123811436658954
1.09406412922298	-0.0121560851342985
1.09284852070955	-0.0119360513205032
1.09165491557750	-0.0117211822826866
1.09048279734923	-0.0115115716410577
1.08933164018513	-0.0113072722748164
1.08820091295765	-0.0111083015063643
1.08709008280701	-0.0109146458087690
1.08599861822613	-0.0107262650707242
1.08492599171906	-0.0105430964515024
1.08387168207391	-0.0103650578566672
1.08283517628824	-0.0101920510636150
1.08181597118188	-0.0100239645243563
1.08081357472945	-0.00986067587132802
1.07982750714231	-0.00970205415046178
1.07885730172727	-0.00954796180421768
1.07790250554685	-0.00939825642583390
1.07696267990426	-0.00925279230464204
1.07603740067380	-0.00911142178095694
1.07512625849570	-0.00897399642776946
1.07422885885293	-0.00884036807525158
1.07334482204540	-0.00871038969292414
1.07247378307611	-0.00858391614324006
1.07161539146178	-0.00846080481929627
1.07076931097985	-0.00834091617840743
1.06993521936201	-0.00822411418235029
1.06911280794378	-0.00811026665421906
1.06830178127836	-0.00799924556101655
1.06750185672226	-0.00789092723034216
1.06671276399922	-0.00778519250882341
1.06593424474834	-0.00768192686927082
1.06516605206141	-0.00758102047291459
1.06440795001412	-0.00748236819250328
1.06365971319487	-0.00738586960150783
1.06292112623472	-0.00729142893417641
1.06219198334130	-0.00719895502072485
1.06147208783923	-0.00710836120152130
1.06076125171908	-0.00701956522373171
1.06005929519670	-0.00693248912353015
1.05936604628435	-0.00684705909664640
1.05868134037469	-0.00676320535971767
1.05800501983871	-0.00668086200463210
1.05733693363825	-0.00659996684779641
1.05667693695347	-0.00652046127602693
1.05602489082587	-0.00644229009055100
1.05538066181681	-0.00636540135041334
1.05474412168177	-0.00628974621640669
1.05411514706013	-0.00621527879648822
1.05349361918048	-0.00614195599350063
1.05287942358113	-0.00606973735588803
1.05227244984554	-0.00599858493198173
1.05167259135235	-0.00592846312832788
1.05107974503951	-0.00585933857243652
1.05049381118227	-0.00579117998024995
1.04991469318424	-0.00572395802855578
1.04934229738139	-0.00565764523250573

==> data/StateSpace_Hinf_noOver_MARKS.txt <==
0	0
0	0
0	0.0692583662018144
0.00692583662018144	0.160226726406889
0.0229485092608703	0.249488932312572
0.0478974024921275	0.326771753503496
0.0805745778424771	0.388686593831440
0.119443237225621	0.435239308261421
0.162967168051763	0.467937139705567
0.209760882022320	0.488801523163636
0.258641034338683	0.499883645976190
0.308629398936302	0.503051081688859
0.358934507105188	0.499914703172273
0.408925977422416	0.491823705349893
0.458108347957405	0.479890118721821
0.506097359829587	0.465023036973733
0.552599663526960	0.447963109416699
0.597395974468630	0.429313325859732
0.640327307054603	0.409564889873399
0.681283796041943	0.389118271297736
0.720195623171717	0.368300050394498
0.757025628211167	0.347376302737441
0.791763258484911	0.326563235371335
0.824419582022044	0.306035679668480
0.855023149988892	0.285933927789249
0.883616542767817	0.266369291108408
0.910253471878658	0.247428668587196
0.934996338737378	0.229178341764584
0.957914172913836	0.211667158648304
0.979080888778667	0.194929228189784
0.998573811597645	0.178986217140603
1.01647243331171	0.163849319251639
1.03285736523687	0.149520950858833
1.04780946032275	0.135996215269785
1.06140908184973	0.123264169811114
1.07373549883084	0.111308923036624
1.08486639113450	0.100110584799939
1.09487744961450	0.0896460882161569
1.10384205843611	0.0798898996612477
1.11183104840224	0.0708146306659235
1.11891251146883	0.0623915636989372
1.12515166783873	0.0545911022954803
1.13061077806827	0.0473831546936472
1.13534909353764	0.0407374590416559
1.13942283944180	0.0346238572916297
1.14288522517097	0.0290125240735579 

==> data/StateSpace_PID_Over.txt <==
0	0
0	0.0643900269887491
0.00643900269887491	0.114960897245450
0.0179350924234199	0.154588635079522
0.0333939559313721	0.185552743479396
0.0519492302793117	0.209659929661429
0.0729152232454546	0.228342168482515
0.0957494400937061	0.242734426345738
0.120022882728280	0.253736264252416
0.145396509153521	0.262060663655471
0.171602575519069	0.268272725255658
0.198429848044634	0.272820341211574
0.225711882165792	0.276058505572009
0.253317732722993	0.278268582438247
0.281144590966817	0.279673577682530
0.309111948735070	0.280450243132216
0.337156973048292	0.280738670203554
0.365230840068647	0.280649893702800
0.393295829438927	0.280271918509420
0.421323021289869	0.279674496254190
0.449290470915288	0.278912911257996
0.477181762041088	0.278030981222332
0.504984860163321	0.277063435541233
0.532691203717444	0.276037800323305
0.560294983749775	0.274975892437973
0.587792572993572	0.273895003678945
0.615182073361467	0.272808839318217
0.642462957293288	0.271728261992927
0.669635783492581	0.270661881301312
0.696701971622712	0.269616521109511
0.723663623733663	0.268597589933444
0.750523382727008	0.267609374499118
0.777284320176919	0.266655272415067
0.803949847418426	0.265737976585793
0.830523645077005	0.264859621375682
0.857009607214574	0.264021898456803
0.883411797060254	0.263226148628511
0.909734411923105	0.262473434592581
0.935981755382363	0.255496608169436
0.961531416199307	0.233008869512007
0.984832303150507	0.198807183259405
1.00471302147645	0.156893926368685
1.02040241411332	0.111182669062329
1.03152068101955	0.0652536667224902
1.03804604769180	0.0221677550705751
1.04026282319886	-0.0156578013085679
1.03869704306800	-0.0465125665132699
1.03404578641667	-0.0694002088794727
1.02710576552872	-0.0839976611689074
1.01870599941183	-0.0905760281269841
1.00964839659914	-0.0898941531190465
1.00065898128723	-0.0830759295031059
0.992351388336920	-0.0714818603155330
0.985203202305367	-0.0565841827782903
0.979544784027538	-0.0398532504534432
0.975559458982194	-0.0226609775987807
0.973293361222316	-0.00620516122345359
0.972672845099970	0.00854344747201008
0.973527189847171	0.0208712278864066
0.975614312635812	0.0303303552102892
0.978647348156841	0.0367286685652825
0.982320215013369	0.0401042116358360
0.986330636176953	0.0406884075651987
0.990399476933473	0.0388619878112384
0.994285675714597	0.0351076577161656
0.997796441486213	0.0299631027146878
1.00079275175768	0.0239773793978926
1.00319048969747	0.0176730588926533
1.00495779558674	0.0115157582294904
1.00610937140969	0.00589196495469748
1.00669856790516	0.00109537909602729
1.00680810581476	-0.00267859776977450
1.00654024603778	-0.00533107796831714
1.00600713824095	-0.00685181283754407
1.00532195695719	-0.00730665408230899
1.00459129154896	-0.00682187243794215
1.00390910430517	-0.00556683492386066
1.00335242081278	-0.00373642626023716
1.00297877818676	-0.00153441030895276
1.00282533715586	0.000841312788635147
1.00290946843473	0.00321086542631032
1.00323055497736	0.00542155175324115
1.00377271015268	0.00735386125532531
1.00450809627822	0.00892439174582217
1.00540053545280	0.0100859585122262
1.00640913130402	0.0108253019187726
1.00749166149590	0.0111589024635161
1.00860755174225	0.0111274610499710
1.00972029784725	0.0107896069911094
1.01079925854636	0.0102153632647525
1.01182079487283	0.00947983558608859
1.01276877843144	0.00865750756691252
1.01363452918813	0.00781742732573532
1.01441627192071	0.00701946966010371
1.01511821888672	0.00631175960890060
1.01574939484761	0.00572925394834106
1.01632232024244	0.00529340141941195
1.01685166038438	0.00501274324698589
1.01735293470908	0.00488427422205335
1.01784136213129	0.00489536132194245
1.01833089826348	0.00502601039105524
1.01883349930259	0.00525127971036024
1.01935862727362	0.00554365960049886
1.01991299323367	0.00587526640225589
1.02050051987390	0.00621973401211022
1.02112249327511	0.00655372348539119
1.02177786562365	0.00685800822352671
1.02246366644600	0.00711812654723782
1.02317547910072	0.00732462317156875
1.02390794141788	0.00747292496587701
1.02465523391447	0.00756291370209925
1.02541152528468	0.00759826910307809
1.02617135219499	0.00758565970140076
1.02692991816513	0.00753385748710960
1.02768330391384	0.00745284601504030
1.02842858851534	0.00735298168678019
1.02916388668402	0.00724425551786276
1.02988831223581	0.00713568902981908
1.03060188113879	0.00703488405828338
1.03130536954462	0.00694773318100634
1.03200014286272	0.00687828589183268
1.03268797145190	0.00682875611591584
1.03337084706349	0.00679964950019889
1.03405081201351	0.00678998423987630
1.03472981043750	0.00679757695304429
1.03540956813280	0.00681936507865052
1.03609150464067	0.00685173911992486
1.03677667855266	0.00689086138418136
1.03746576469108	0.00693295224011097
1.03815905991509	0.00697452988234457
1.03885651290332	0.00701259474370907
1.03955777237770	0.00704475466187329
1.04026224784388	0.00706929138939562
1.04096917698282	0.00708517281148442
1.04167769426397	0.00709201816082725
1.04238689608005	0.00709002552775018
1.04309589863283	0.00707987206100364
1.04380388583893	0.00706259750333031
1.04451014558926	0.00703948121670630
1.04521409371093	0.00701192176702660
1.04591528588764	0.00698132661731779
1.04661341854937	0.00694901768740071
1.04730832031811	0.00691615663457340
1.04799993598156	0.00688369183642396
1.04868830516521	0.00685232733224238
1.04937353789843	0.00682251249507679
1.05005578914794	0.00679445002422856
1.05073523415036	0.00676811900071397
1.05141204605043	0.00674330924179948
1.05208637697461	0.00671966300768486
1.05275834327538	0.00669672021760463

==> data/StateSpace_PID_Over_MARKS.txt <==
0	0
0	0.0643900269887491
0.00643900269887491	0.114960897245450
0.0179350924234199	0.154588635079522
0.0333939559313721	0.185552743479396
0.0519492302793117	0.209659929661429
0.0729152232454546	0.228342168482515
0.0957494400937061	0.242734426345738
0.120022882728280	0.253736264252416
0.145396509153521	0.262060663655471
0.171602575519069	0.268272725255658
0.198429848044634	0.272820341211574
0.225711882165792	0.276058505572009
0.253317732722993	0.278268582438247
0.281144590966817	0.279673577682530
0.309111948735070	0.280450243132216
0.337156973048292	0.280738670203554
0.365230840068647	0.280649893702800
0.393295829438927	0.280271918509420
0.421323021289869	0.279674496254190
0.449290470915288	0.278912911257996
0.477181762041088	0.278030981222332
0.504984860163321	0.277063435541233
0.532691203717444	0.276037800323305
0.560294983749775	0.274975892437973
0.587792572993572	0.273895003678945
0.615182073361467	0.272808839318217
0.642462957293288	0.271728261992927
0.669635783492581	0.270661881301312
0.696701971622712	0.269616521109511
0.723663623733663	0.268597589933444
0.750523382727008	0.267609374499118
0.777284320176919	0.266655272415067
0.803949847418426	0.265737976585793
0.830523645077005	0.264859621375682
0.857009607214574	0.264021898456803
0.883411797060254	0.263226148628511
0.909734411923105	0.262473434592581
0.935981755382363	0.255496608169436
0.961531416199307	0.233008869512007

==> data/StateSpace_PID_noOver.txt <==
0	0
0	0.0458082567244775
0.00458082567244775	0.0837357655477320
0.0129544022272210	0.115365917676668
0.0244909939948878	0.141961756598714
0.0386871696547592	0.164530790025274
0.0551402486572866	0.183876689246095
0.0735279175818961	0.200640528800507
0.0935919704619468	0.215333682642288
0.115125338726176	0.228364064835343
0.137961745209710	0.240057061297948
0.161967451339505	0.250672226689231
0.187034674008428	0.260416603223658
0.213076334330793	0.269455344856527
0.240021868816446	0.277920192011020
0.267813888017548	0.285916231719836
0.296405511189532	0.293527290071991
0.325758240196731	0.300820233673382
0.355840263564069	0.307848400846677
0.386625103648737	0.314654338639491
0.418090537512686	0.321271986087969
0.450217736121483	0.327728415767974
0.482990577698280	0.334045223000034
0.516395099998284	0.340239633993838
0.550419063397668	0.346325389795734
0.585051602377241	0.352313451398195
0.620282947517060	0.358212562193313
0.656104203736392	0.364029696632124
0.692507173399604	0.369770418112301
0.729484215210834	0.375439164458918
0.767028131656726	0.381039475647463
0.805132079221472	0.386574175454500
0.843789496766922	0.392045516357234
0.882994048402646	0.397455295117360
0.922739577914381	0.402804944980270
0.963020072412408	0.397679004991679
1.00278797291158	0.375835247830680
1.04037149769464	0.340323559082580
1.07440385360290	0.294354142885636
1.10383926789147	0.241148508914803
1.12795411878295	0.185567550436798
1.14651087382663	0.139470151534532
1.16045788898008	0.100948644181547
1.17055275339823	0.0684813149399476
1.17740088489223	0.0408543196004958
1.18148631685228	0.0170993958559710
1.18319625643788	-0.00355582221047777
1.18284067421683	-0.0217274373894527
1.18066793047788	-0.0379069041072900
1.17687724006715	-0.0524862469690551
1.17162861537025	-0.0657781771494594
1.16505079765530	-0.0780321388862517
1.15724758376668	-0.0894471094874977
1.14830287281793	-0.100181809673637
1.13828469185056	-0.110362848188862
1.12724840703168	-0.120091218615243
1.11523928517015	-0.129447481767787
1.10229453699337	-0.138495899600392
1.08844494703333	-0.147287732750354
1.07371617375830	-0.150570702604371
1.05865910349786	-0.147834224820364
1.04387568101583	-0.139931706089553
1.02988251040687	-0.127816704111381
1.01710083999573	-0.112491957759665
1.00585164421977	-0.0949628915195528
0.996355355067811	-0.0761968943016652
0.988735665637644	-0.0570892765492469
0.983026737982719	-0.0384364271963754
0.979183095263082	-0.0209163371064611
0.977091461552436	-0.00507633889606275
0.976583827662830	0.00867235759118488
0.977451063421948	0.0200539744187549
0.979456460863823	0.0289221256185308
0.982348673425677	0.0352493471940278
0.985873608145079	0.0391131776378790
0.989784925908867	0.0406797839527293
0.993852904304140	0.0401861008246012
0.997871514386600	0.0379213878796226
1.00166365317456	0.0342090188506349
1.00508455505963	0.0293892042363941
1.00802347548327	0.0238032228314904
1.01040379776641	0.0177796041706806
1.01218175818348	0.0116225697201910
1.01334401515550	0.00560291105808852
1.01390430626131	-4.86370673403718e-05
1.01389944255458	-0.00514557836614671
1.01338488471796	-0.00954753276069770
1.01243013144189	-0.0131600262800832
1.01111412881388	-0.0159324655841407
1.00952088225547	-0.0178546080011970
1.00773542145535	-0.0189518590250049
1.00584023555285	-0.0192797342913083
1.00391226212372	-0.0189178139613214
1.00202048072759	-0.0179634963351231
1.00022413109407	-0.0165258267687658
0.998571548417198	-0.0147196400287890
0.997099584414319	-0.0126602115190573
0.995833563262413	-0.0104585676729928
0.994787706495114	-0.00821756034009617
0.993965950461104	-0.00602876607461579
0.993363073853643	-0.00397023042388718
0.992966050811254	-0.00210504085870237
0.992755546725384	-0.000480680800324458
0.992707478645351	0.000870908136081106
0.992794569458959	0.00193264776725946
0.992987834235685	0.00270113400306512
0.993257947635992	0.00318504891443681
0.993576452527435	0.00340328836348726
0.993916781363784	0.00338291632779766
0.994255072996564	0.00315704994992204
0.994570777991556	0.00276276896495891
0.994847054888052	0.00223913033485171
0.995070967921537	0.00162535447190913
0.995233503368728	0.000959234150834246
0.995329426783812	0.000275801807571939
0.995357006964569	-0.000393723962465045
0.995317634568322	-0.00102270573248461
0.995215363995074	-0.00158957379226709
0.995056406615847	-0.00207804789658785
0.994848601826188	-0.00247711880131371
0.994600889946057	-0.00278082070558027
0.994322807875499	-0.00298783017464399
0.994024024858035	-0.00310092958277897
0.993713931899757	-0.00312637374190947
0.993401294525566	-0.00307319737693305
0.993093974787872	-0.00295249871951714
0.992798724915921	-0.00277673098954460
0.992521051816966	-0.00255902919874251
0.992265148897092	-0.00231259482356444
0.992033889414736	-0.00205015572018538
0.991828873842717	-0.00178351343744640
0.991650522498972	-0.00152318503855036
0.991498203995117	-0.00127814184998672
0.991370389810119	-0.00105564336026793
0.991264825474092	-0.000861160897201102
0.991178709384372	-0.000698382788689439
0.991108871105503	-0.000569290491040101
0.991051942056399	-0.000474293650708827
0.991004512691328	-0.000412411222349762
0.990963271569093	-0.000381485546422548
0.990925123014451	-0.000378416623398825
0.990887281352111	-0.000399404625413828
0.990847340889569	-0.000440189868315775
0.990803321902738	-0.000496280932187059
0.990753693809519	-0.000563163271945527
0.990697377482324	-0.000636482411388862
0.990633729241186	-0.000712197581290436
0.990562509483057	-0.000786703372004165
0.990483839145856	-0.000856918562124581
0.990398147289644	-0.000920342708240499
0.990306113018820	-0.000975082300782477

==> data/StateSpace_PID_noOver_MARKS.txt <==
0	0
0	0.0458082567244775
0.00458082567244775	0.0837357655477320
0.0129544022272210	0.115365917676668
0.0244909939948878	0.141961756598714
0.0386871696547592	0.164530790025274
0.0551402486572866	0.183876689246095
0.0735279175818961	0.200640528800507
0.0935919704619468	0.215333682642288
0.115125338726176	0.228364064835343
0.137961745209710	0.240057061297948
0.161967451339505	0.250672226689231
0.187034674008428	0.260416603223658
0.213076334330793	0.269455344856527
0.240021868816446	0.277920192011020
0.267813888017548	0.285916231719836
0.296405511189532	0.293527290071991
0.325758240196731	0.300820233673382
0.355840263564069	0.307848400846677
0.386625103648737	0.314654338639491
0.418090537512686	0.321271986087969
0.450217736121483	0.327728415767974
0.482990577698280	0.334045223000034
0.516395099998284	0.340239633993838
0.550419063397668	0.346325389795734
0.585051602377241	0.352313451398195
0.620282947517060	0.358212562193313
0.656104203736392	0.364029696632124
0.692507173399604	0.369770418112301
0.729484215210834	0.375439164458918
0.767028131656726	0.381039475647463
0.805132079221472	0.386574175454500
0.843789496766922	0.392045516357234
0.882994048402646	0.397455295117360
0.922739577914381	0.402804944980270
0.963020072412408	0.397679004991679
1.00278797291158	0.375835247830680
1.04037149769464	0.340323559082580
1.07440385360290	0.294354142885636
1.10383926789147	0.241148508914803
1.12795411878295	0.185567550436798
1.14651087382663	0.139470151534532
1.16045788898008	0.100948644181547
1.17055275339823	0.0684813149399476
1.17740088489223	0.0408543196004958
1.18148631685228	0.0170993958559710
1.18319625643788	-0.00355582221047777
1.18284067421683	-0.0217274373894527
1.18066793047788	-0.0379069041072900
1.17687724006715	-0.0524862469690551
1.17162861537025	-0.0657781771494594
1.16505079765530	-0.0780321388862517
1.15724758376668	-0.0894471094874977
1.14830287281793	-0.100181809673637
1.13828469185056	-0.110362848188862
1.12724840703168	-0.120091218615243
1.11523928517015	-0.129447481767787
1.10229453699337	-0.138495899600392
1.08844494703333	-0.147287732750354
1.07371617375830	-0.150570702604371
1.05865910349786	-0.147834224820364
1.04387568101583	-0.139931706089553
1.02988251040687	-0.127816704111381
1.01710083999573	-0.112491957759665
1.00585164421977	-0.0949628915195528 

==> data/StateSpace_SMC_Over.txt <==
0	0
0	0.0702700747940832
0.00702700747940832	0.133699761225893
0.0203969836019976	0.190954931831979
0.0394924767851955	0.242636640280219
0.0637561408132175	0.289287431114557
0.0926848839246732	0.331397035282321
0.125824587452905	0.369407511234650
0.162765338576370	0.403717885570314
0.203137127133402	0.434688341939493
0.246605961327351	0.462644002181832
0.292870361545534	0.487878339392400
0.341658195484774	0.510656258745286
0.392723821359303	0.531216878416695
0.445845509200972	0.539437582907273
0.499789267491700	0.486926431110368
0.548481910602736	0.439526938475542
0.592434604450291	0.396741514329288
0.632108755883219	0.358121005593507
0.667920856442570	0.323259981663676
0.700246854608938	0.291792478277054
0.729426102436643	0.263388155690885
0.755764918005731	0.237748830839898
0.779539801089721	0.214605347068363
0.801000335796557	0.193714748575764
0.820371810654134	0.174857729913959
0.837857583645530	0.157836333761158
0.853641217021646	0.142471872804377
0.867888404302083	0.128603053914712
0.880748709693555	0.116084284923376
0.892357138185892	0.104784146223373
0.902835552808229	0.0945840111519711
0.912293953923426	0.0853768006710228
0.920831633990529	0.0770658592720050
0.928538219917729	0.0695639403052526
0.935494613948255	0.0627922900815643
0.941773842956411	0.0566798211312593
0.947441825069537	0.0511623659417187
0.952558061663709	0.0461820033392929
0.957176261997638	0.0416864504440627
0.961344907042044	0.0376285138143144
0.965107758423476	0.0339655940189485
0.968504317825371	0.0306592384369207
0.971570241669063	0.0276747375890898
0.974337715427972	0.0249807607648424
0.976835791504456	0.0225490271183748
0.979090694216294	0.0203540087818622
0.981126095094480	0.0183726628788579
0.982963361382366	0.0165841896246484
0.984621780344830	0.0149698139741512
0.986118761742246	0.0135125885251353
0.987470020594759	0.0121972156076824
0.988689742155527	0.0110098866922170
0.989790730824749	0.00993813743024334
0.990784544567773	0.00897071680603423
0.991681616248377	0.00809746902565168
0.992491363150942	0.00730922690339335
0.993222285841281	0.00659771562645646
0.993882057403927	0.00595546588755901
0.994477603992683	0.00537573547360183
0.995015177540043	0.00485243848722401
0.995500421388765	0.00438008145823376
0.995938429534589	0.00395370567422455
0.996333800102011	0.00356883512497479
0.996690683614509	0.00322142951416126
0.997012826565925	0.00290784184511257
0.997303610750436	0.00262478013534596
0.997566088763971	0.00236927285797418
0.997803016049768	0.00213863774719297
0.998016879824487	0.00193045364037529
0.998209925188525	0.00174253506117600
0.998384178694643	0.00157290927682539
0.998541469622325	0.00141979558876348
0.998683449181201	0.00128158663921213
0.998811607845123	0.00115683153744511
0.998927290998867	0.00104422062861885
0.999031713061729	0.000942571745270118
0.999125970236256	0.000850817797151415
0.999211052015971	0.000767995569124701
0.999287851572884	0.000693235609515825
0.999357175133835	0.000625753102779615
0.999419750444113	0.000564839630658610
0.999476234407179	0.000509855735345702
0.999527219980714	0.000460224206580190
0.999573242401372	0.000415424022206502
0.999614784803592	0.000374984878584735
0.999652283291451	0.000338482253434326
0.999686131516794	0.000305532949281553
0.999716684811722	0.000275791070726834
0.999744263918795	0.000248944393301955
0.999769158358125	0.000224711085798213
0.999791629466705	0.000202836751657083
0.999811913141871	0.000183091758364528
0.999830222317707	0.000165268826813438
0.999846749200389	0.000149180855327794
0.999861667285921	0.000134658955505593
0.999875133181472	0.000121550679261180
0.999887288249398	0.000109718418454840
0.999898260091243	9.90379603092519e-05
0.999908163887274	8.93971834478649e-05
0.999917103605619	8.06948808664493e-05
0.999925173093706	7.28396974816097e-05
0.999932457063454	6.57491711028518e-05
0.999939031980564	5.93488667605124e-05
0.999944966867240	5.35715953018954e-05
0.999950324026771	4.83567080525883e-05
0.999955159697576	4.36494601384501e-05
0.999959524643590	3.94004357845480e-05
0.999963464687168	3.55650295579443e-05
0.999967021190124	3.21029781085190e-05
0.999970231487935	2.89779374921352e-05
0.999973129281684	2.61571016389679e-05
0.999975744991848	2.36108579617508e-05
0.999978106077644	2.13124764885827e-05
0.999980237325293	1.92378292568709e-05
0.999982161108219	1.73651370226627e-05
0.999983897621921	1.56747406263704e-05
0.999985465095984	1.41488946147292e-05
0.999986879985445	1.27715809524733e-05
0.999988157143540	1.15283408681111e-05
0.999989309977627	1.04061230685480e-05
0.999990350589934	9.39314672914505e-06
0.999991289904607	8.47877782090842e-06
0.999992137782389	7.65341747651713e-06
0.999992903124137	6.90840122327703e-06
0.999993593964259	6.23590802516818e-06
0.999994217555062	5.62887817912679e-06
0.999994780442880	5.08093920365274e-06
0.999995288536800	4.58633894173566e-06
0.999995747170694	4.13988517582715e-06
0.999996161159212	3.73689112094873e-06
0.999996534848324	3.37312622373286e-06
0.999996872160946	3.04477175089480e-06
0.999997176638121	2.74838070091182e-06
0.999997451476191	2.48084161807029e-06
0.999997699560353	2.23934592900749e-06
0.999997923494946	2.02135845885358e-06
0.999998125630792	1.82459081745797e-06
0.999998308089874	1.64697737631358e-06
0.999998472787611	1.48665358398979e-06
0.999998621452970	1.34193639243342e-06
0.999998755646609	1.21130658865689e-06
0.999998876777268	1.09339284633522e-06
0.999998986116552	9.86957329888401e-07
0.999999084812285	8.90882699923759e-07
0.999999173900555	8.04160383623869e-07
0.999999254316594	7.25879986944892e-07
0.999999326904592	6.55219737476604e-07
0.999999392426566	5.91437857635139e-07
0.999999451570352	5.33864777625893e-07
0.999999504956830	4.81896106429780e-07

==> data/StateSpace_SMC_Over_MARKS.txt <==
0	0
0	0.0702700747940832
0.00702700747940832	0.133699761225893
0.0203969836019976	0.190954931831979
0.0394924767851955	0.242636640280219
0.0637561408132175	0.289287431114557
0.0926848839246732	0.331397035282321
0.125824587452905	0.369407511234650
0.162765338576370	0.403717885570314
0.203137127133402	0.434688341939493
0.246605961327351	0.462644002181832
0.292870361545534	0.487878339392400
0.341658195484774	0.510656258745286
0.392723821359303	0.531216878416695
0.445845509200972	0.539437582907273
0.499789267491700	0.486926431110368
0.548481910602736	0.439526938475542
0.592434604450291	0.396741514329288
0.632108755883219	0.358121005593507
0.667920856442570	0.323259981663676
0.700246854608938	0.291792478277054
0.729426102436643	0.263388155690885
0.755764918005731	0.237748830839898
0.779539801089721	0.214605347068363
0.801000335796557	0.193714748575764
0.820371810654134	0.174857729913959
0.837857583645530	0.157836333761158
0.853641217021646	0.142471872804377
0.867888404302083	0.128603053914712
0.880748709693555	0.116084284923376
0.892357138185892	0.104784146223373
0.902835552808229	0.0945840111519711
0.912293953923426	0.0853768006710228
0.920831633990529	0.0770658592720050
0.928538219917729	0.0695639403052526
0.935494613948255	0.0627922900815643
0.941773842956411	0.0566798211312593
0.947441825069537	0.0511623659417187
0.952558061663709	0.0461820033392929
0.957176261997638	0.0416864504440627
0.961344907042044	0.0376285138143144
0.965107758423476	0.0339655940189485
0.968504317825371	0.0306592384369207
0.971570241669063	0.0276747375890898
0.974337715427972	0.0249807607648424
0.976835791504456	0.0225490271183748
0.979090694216294	0.0203540087818622
0.981126095094480	0.0183726628788579
0.982963361382366	0.0165841896246484
0.984621780344830	0.0149698139741512 

==> data/StateSpace_SMC_noOver.txt <==
0	0
0	0.0702700747940833
0.00702700747940833	0.133699761225893
0.0203969836019976	0.190954931831979
0.0394924767851955	0.242636640280219
0.0637561408132175	0.289287431114557
0.0926848839246732	0.331397035282321
0.125824587452905	0.369407511234650
0.162765338576370	0.403717885570314
0.203137127133402	0.434688341939494
0.246605961327351	0.462644002181832
0.292870361545534	0.487878339392400
0.341658195484774	0.510656258745286
0.392723821359303	0.531216878416695
0.445845509200972	0.539437582907272
0.499789267491700	0.486926431110368
0.548481910602736	0.439526938475542
0.592434604450291	0.396741514329288
0.632108755883219	0.358121005593507
0.667920856442570	0.323259981663675
0.700246854608937	0.291792478277053
0.729426102436643	0.263388155690885
0.755764918005731	0.237748830839898
0.779539801089721	0.214605347068363
0.801000335796557	0.193714748575763
0.820371810654134	0.174857729913959
0.837857583645529	0.157836333761158
0.853641217021645	0.142471872804377
0.867888404302083	0.128603053914712
0.880748709693554	0.116084284923376
0.892357138185892	0.104784146223373
0.902835552808229	0.0945840111519711
0.912293953923426	0.0853768006710228
0.920831633990528	0.0770658592720050
0.928538219917729	0.0695639403052526
0.935494613948254	0.0627922900815643
0.941773842956411	0.0566798211312593
0.947441825069537	0.0511623659417187
0.952558061663708	0.0461820033392929
0.957176261997638	0.0416864504440627
0.961344907042044	0.0376285138143144
0.965107758423475	0.0339655940189485
0.968504317825370	0.0306592384369207
0.971570241669062	0.0276747375890898
0.974337715427971	0.0249807607648424
0.976835791504455	0.0225490271183748
0.979090694216293	0.0203540087818622
0.981126095094479	0.0183726628788579
0.982963361382365	0.0165841896246484
0.984621780344830	0.0149698139741512
0.986118761742245	0.0135125885251354
0.987470020594759	0.0121972156076824
0.988689742155527	0.0110098866922170
0.989790730824748	0.00993813743024334
0.990784544567773	0.00897071680603423
0.991681616248376	0.00809746902565168
0.992491363150941	0.00730922690339335
0.993222285841281	0.00659771562645646
0.993882057403926	0.00595546588755901
0.994477603992682	0.00537573547360183
0.995015177540042	0.00485243848722401
0.995500421388765	0.00438008145823376
0.995938429534588	0.00395370567422455
0.996333800102011	0.00356883512497479
0.996690683614508	0.00322142951416126
0.997012826565924	0.00290784184511257
0.997303610750436	0.00262478013534596
0.997566088763970	0.00236927285797418
0.997803016049768	0.00213863774719297
0.998016879824487	0.00193045364037529
0.998209925188524	0.00174253506117600
0.998384178694642	0.00157290927682539
0.998541469622325	0.00141979558876348
0.998683449181201	0.00128158663921213
0.998811607845122	0.00115683153744511
0.998927290998867	0.00104422062861885
0.999031713061728	0.000942571745270118
0.999125970236256	0.000850817797151416
0.999211052015971	0.000767995569124701
0.999287851572883	0.000693235609515825
0.999357175133835	0.000625753102779615
0.999419750444113	0.000564839630658610
0.999476234407179	0.000509855735345702
0.999527219980713	0.000460224206580190
0.999573242401371	0.000415424022206502
0.999614784803592	0.000374984878584735
0.999652283291450	0.000338482253434326
0.999686131516794	0.000305532949281554
0.999716684811722	0.000275791070726834
0.999744263918795	0.000248944393301956
0.999769158358125	0.000224711085798214
0.999791629466704	0.000202836751657084
0.999811913141870	0.000183091758364529
0.999830222317707	0.000165268826813438
0.999846749200388	0.000149180855327795
0.999861667285921	0.000134658955505593
0.999875133181471	0.000121550679261181
0.999887288249397	0.000109718418454840
0.999898260091243	9.90379603092520e-05
0.999908163887274	8.93971834478650e-05
0.999917103605619	8.06948808664494e-05
0.999925173093705	7.28396974816098e-05
0.999932457063453	6.57491711028519e-05
0.999939031980564	5.93488667605125e-05
0.999944966867240	5.35715953018955e-05
0.999950324026770	4.83567080525884e-05
0.999955159697575	4.36494601384501e-05
0.999959524643589	3.94004357845480e-05
0.999963464687168	3.55650295579443e-05
0.999967021190123	3.21029781085190e-05
0.999970231487934	2.89779374921352e-05
0.999973129281683	2.61571016389679e-05
0.999975744991847	2.36108579617509e-05
0.999978106077644	2.13124764885828e-05
0.999980237325292	1.92378292568709e-05
0.999982161108218	1.73651370226627e-05
0.999983897621920	1.56747406263704e-05
0.999985465095983	1.41488946147292e-05
0.999986879985444	1.27715809524734e-05
0.999988157143540	1.15283408681111e-05
0.999989309977627	1.04061230685480e-05
0.999990350589934	9.39314672914507e-06
0.999991289904606	8.47877782090843e-06
0.999992137782389	7.65341747651714e-06
0.999992903124136	6.90840122327704e-06
0.999993593964259	6.23590802516819e-06
0.999994217555061	5.62887817912680e-06
0.999994780442879	5.08093920365274e-06
0.999995288536799	4.58633894173567e-06
0.999995747170694	4.13988517582716e-06
0.999996161159211	3.73689112094874e-06
0.999996534848323	3.37312622373286e-06
0.999996872160946	3.04477175089480e-06
0.999997176638121	2.74838070091183e-06
0.999997451476191	2.48084161807030e-06
0.999997699560353	2.23934592900749e-06
0.999997923494945	2.02135845885359e-06
0.999998125630791	1.82459081745797e-06
0.999998308089873	1.64697737631358e-06
0.999998472787611	1.48665358398979e-06
0.999998621452969	1.34193639243342e-06
0.999998755646608	1.21130658865689e-06
0.999998876777267	1.09339284633522e-06
0.999998986116552	9.86957329888403e-07
0.999999084812285	8.90882699923761e-07
0.999999173900555	8.04160383623871e-07
0.999999254316593	7.25879986944893e-07
0.999999326904592	6.55219737476605e-07
0.999999392426566	5.91437857635140e-07
0.999999451570351	5.33864777625894e-07
0.999999504956829	4.81896106429781e-07

==> data/StateSpace_SMC_noOver_MARKS.txt <==
0	0
0	0.0702700747940833
0.00702700747940833	0.133699761225893
0.0203969836019976	0.190954931831979
0.0394924767851955	0.242636640280219
0.0637561408132175	0.289287431114557
0.0926848839246732	0.331397035282321
0.125824587452905	0.369407511234650
0.162765338576370	0.403717885570314
0.203137127133402	0.434688341939494
0.246605961327351	0.462644002181832
0.292870361545534	0.487878339392400
0.341658195484774	0.510656258745286
0.392723821359303	0.531216878416695
0.445845509200972	0.539437582907272
0.499789267491700	0.486926431110368
0.548481910602736	0.439526938475542
0.592434604450291	0.396741514329288
0.632108755883219	0.358121005593507
0.667920856442570	0.323259981663675
0.700246854608937	0.291792478277053
0.729426102436643	0.263388155690885
0.755764918005731	0.237748830839898
0.779539801089721	0.214605347068363
0.801000335796557	0.193714748575763
0.820371810654134	0.174857729913959
0.837857583645529	0.157836333761158
0.853641217021645	0.142471872804377
0.867888404302083	0.128603053914712
0.880748709693554	0.116084284923376
0.892357138185892	0.104784146223373
0.902835552808229	0.0945840111519711
0.912293953923426	0.0853768006710228
0.920831633990528	0.0770658592720050
0.928538219917729	0.0695639403052526
0.935494613948254	0.0627922900815643
0.941773842956411	0.0566798211312593
0.947441825069537	0.0511623659417187
0.952558061663708	0.0461820033392929
0.957176261997638	0.0416864504440627 

==> data/bo_cum_ave_mean.txt <==
1.00 0.91
2.00 2.14
3.00 3.61
4.00 4.05
5.00 3.63
6.00 3.15
7.00 2.80
8.00 2.56
9.00 2.32
10.00 2.12
11.00 1.97
12.00 1.82
13.00 1.69
14.00 1.60
15.00 1.51
16.00 1.44
17.00 1.37
18.00 1.31
19.00 1.26
20.00 1.22
21.00 1.17
22.00 1.12
23.00 1.11
24.00 1.07
25.00 1.04
26.00 1.01
27.00 0.98
28.00 0.96
29.00 0.93
30.00 0.91
31.00 0.88
32.00 0.86
33.00 0.84
34.00 0.82
35.00 0.81
36.00 0.79
37.00 0.77
38.00 0.76
39.00 0.75
40.00 0.73
41.00 0.72
42.00 0.70
43.00 0.69
44.00 0.68
45.00 0.67
46.00 0.66
47.00 0.65
48.00 0.64
49.00 0.63
50.00 0.63
51.00 0.62
52.00 0.61
53.00 0.60
54.00 0.59
55.00 0.59
56.00 0.58
57.00 0.57
58.00 0.57
59.00 0.56
60.00 0.55
61.00 0.54
62.00 0.54
63.00 0.53
64.00 0.53
65.00 0.52
66.00 0.52
67.00 0.51
68.00 0.51
69.00 0.51
70.00 0.51
71.00 0.51
72.00 0.50
73.00 0.49
74.00 0.49
75.00 0.49
76.00 0.48
77.00 0.48
78.00 0.47
79.00 0.47
80.00 0.47
81.00 0.46
82.00 0.46
83.00 0.45
84.00 0.45
85.00 0.45
86.00 0.45
87.00 0.44
88.00 0.44
89.00 0.44
90.00 0.43
91.00 0.43
92.00 0.42
93.00 0.42
94.00 0.42
95.00 0.41
96.00 0.41
97.00 0.41
98.00 0.40
99.00 0.40
100.00 0.40


==> data/bo_cum_ave_std.txt <==
1.00 3.33
2.00 7.11
3.00 8.16
4.00 7.68
5.00 7.67
6.00 6.93
7.00 6.38
8.00 6.01
9.00 5.45
10.00 5.20
11.00 4.75
12.00 4.42
13.00 4.11
14.00 3.85
15.00 3.74
16.00 3.53
17.00 3.37
18.00 3.21
19.00 3.07
20.00 2.97
21.00 2.86
22.00 2.75
23.00 2.67
24.00 2.60
25.00 2.51
26.00 2.41
27.00 2.33
28.00 2.25
29.00 2.18
30.00 2.12
31.00 2.06
32.00 2.00
33.00 1.94
34.00 1.90
35.00 1.86
36.00 1.81
37.00 1.76
38.00 1.74
39.00 1.71
40.00 1.67
41.00 1.64
42.00 1.60
43.00 1.56
44.00 1.53
45.00 1.50
46.00 1.46
47.00 1.43
48.00 1.40
49.00 1.39
50.00 1.36
51.00 1.34
52.00 1.32
53.00 1.30
54.00 1.28
55.00 1.26
56.00 1.24
57.00 1.22
58.00 1.21
59.00 1.19
60.00 1.18
61.00 1.16
62.00 1.15
63.00 1.13
64.00 1.12
65.00 1.11
66.00 1.09
67.00 1.08
68.00 1.07
69.00 1.06
70.00 1.05
71.00 1.04
72.00 1.03
73.00 1.02
74.00 1.01
75.00 1.00
76.00 0.99
77.00 0.97
78.00 0.96
79.00 0.95
80.00 0.94
81.00 0.93
82.00 0.92
83.00 0.92
84.00 0.91
85.00 0.91
86.00 0.90
87.00 0.89
88.00 0.88
89.00 0.87
90.00 0.87
91.00 0.86
92.00 0.85
93.00 0.84
94.00 0.83
95.00 0.83
96.00 0.82
97.00 0.81
98.00 0.80
99.00 0.80
100.00 0.79
100.00 0.26
99.00 0.26
98.00 0.26
97.00 0.26
96.00 0.26
95.00 0.27
94.00 0.27
93.00 0.27
92.00 0.27
91.00 0.27
90.00 0.27
89.00 0.27
88.00 0.28
87.00 0.28
86.00 0.28
85.00 0.28
84.00 0.28
83.00 0.28
82.00 0.29
81.00 0.29
80.00 0.29
79.00 0.29
78.00 0.30
77.00 0.30
76.00 0.30
75.00 0.30
74.00 0.30
73.00 0.31
72.00 0.31
71.00 0.31
70.00 0.32
69.00 0.32
68.00 0.32
67.00 0.33
66.00 0.33
65.00 0.33
64.00 0.34
63.00 0.34
62.00 0.35
61.00 0.35
60.00 0.35
59.00 0.35
58.00 0.36
57.00 0.36
56.00 0.37
55.00 0.37
54.00 0.37
53.00 0.38
52.00 0.38
51.00 0.38
50.00 0.39
49.00 0.39
48.00 0.39
47.00 0.40
46.00 0.41
45.00 0.42
44.00 0.42
43.00 0.43
42.00 0.43
41.00 0.44
40.00 0.45
39.00 0.46
38.00 0.47
37.00 0.48
36.00 0.49
35.00 0.50
34.00 0.51
33.00 0.52
32.00 0.53
31.00 0.55
30.00 0.56
29.00 0.57
28.00 0.58
27.00 0.58
26.00 0.60
25.00 0.61
24.00 0.64
23.00 0.65
22.00 0.67
21.00 0.68
20.00 0.71
19.00 0.74
18.00 0.77
17.00 0.81
16.00 0.84
15.00 0.87
14.00 0.92
13.00 0.98
12.00 1.04
11.00 1.08
10.00 1.15
9.00 1.21
8.00 1.31
7.00 1.43
6.00 1.57
5.00 1.71
4.00 1.69
3.00 1.43
2.00 0.83
1.00 0.34


==> data/bo_diag_cum_ave_mean.txt <==
1.00 0.91
2.00 1.89
3.00 4.49
4.00 4.23
5.00 3.74
6.00 3.31
7.00 3.11
8.00 2.80
9.00 2.60
10.00 2.40
11.00 2.22
12.00 2.14
13.00 2.01
14.00 1.89
15.00 1.79
16.00 1.69
17.00 1.63
18.00 1.54
19.00 1.46
20.00 1.41
21.00 1.37
22.00 1.33
23.00 1.28
24.00 1.23
25.00 1.20
26.00 1.16
27.00 1.13
28.00 1.09
29.00 1.06
30.00 1.03
31.00 1.00
32.00 0.97
33.00 0.94
34.00 0.91
35.00 0.89
36.00 0.87
37.00 0.89
38.00 0.87
39.00 0.86
40.00 0.84
41.00 0.83
42.00 0.81
43.00 0.80
44.00 0.78
45.00 0.77
46.00 0.75
47.00 0.74
48.00 0.73
49.00 0.72
50.00 0.71
51.00 0.70
52.00 0.69
53.00 0.68
54.00 0.68
55.00 0.66
56.00 0.66
57.00 0.65
58.00 0.64
59.00 0.63
60.00 0.62
61.00 0.61
62.00 0.61
63.00 0.60
64.00 0.60
65.00 0.61
66.00 0.61
67.00 0.61
68.00 0.60
69.00 0.59
70.00 0.59
71.00 0.58
72.00 0.58
73.00 0.57
74.00 0.57
75.00 0.57
76.00 0.56
77.00 0.56
78.00 0.56
79.00 0.55
80.00 0.55
81.00 0.55
82.00 0.54
83.00 0.53
84.00 0.53
85.00 0.52
86.00 0.53
87.00 0.53
88.00 0.52
89.00 0.52
90.00 0.52
91.00 0.52
92.00 0.51
93.00 0.51
94.00 0.51
95.00 0.50
96.00 0.50
97.00 0.49
98.00 0.49
99.00 0.49
100.00 0.49


==> data/bo_diag_cum_ave_std.txt <==
1.00 2.85
2.00 7.56
3.00 9.13
4.00 7.85
5.00 7.27
6.00 7.31
7.00 7.55
8.00 7.32
9.00 6.68
10.00 6.09
11.00 5.56
12.00 5.12
13.00 4.76
14.00 4.44
15.00 4.18
16.00 3.94
17.00 3.73
18.00 3.53
19.00 3.36
20.00 3.20
21.00 3.06
22.00 2.95
23.00 2.84
24.00 2.72
25.00 2.63
26.00 2.53
27.00 2.46
28.00 2.38
29.00 2.30
30.00 2.23
31.00 2.16
32.00 2.10
33.00 2.04
34.00 1.99
35.00 1.94
36.00 1.89
37.00 1.85
38.00 1.81
39.00 1.77
40.00 1.73
41.00 1.69
42.00 1.65
43.00 1.62
44.00 1.58
45.00 1.55
46.00 1.52
47.00 1.49
48.00 1.46
49.00 1.44
50.00 1.41
51.00 1.39
52.00 1.36
53.00 1.34
54.00 1.32
55.00 1.30
56.00 1.28
57.00 1.26
58.00 1.24
59.00 1.22
60.00 1.20
61.00 1.18
62.00 1.18
63.00 1.16
64.00 1.15
65.00 1.15
66.00 1.13
67.00 1.12
68.00 1.11
69.00 1.10
70.00 1.08
71.00 1.07
72.00 1.06
73.00 1.05
74.00 1.04
75.00 1.03
76.00 1.02
77.00 1.01
78.00 1.00
79.00 0.99
80.00 0.98
81.00 0.96
82.00 0.95
83.00 0.95
84.00 0.94
85.00 0.93
86.00 0.93
87.00 0.92
88.00 0.91
89.00 0.91
90.00 0.90
91.00 0.89
92.00 0.89
93.00 0.88
94.00 0.87
95.00 0.86
96.00 0.86
97.00 0.85
98.00 0.84
99.00 0.84
100.00 0.83
100.00 0.25
99.00 0.25
98.00 0.25
97.00 0.25
96.00 0.26
95.00 0.26
94.00 0.26
93.00 0.26
92.00 0.27
91.00 0.27
90.00 0.27
89.00 0.27
88.00 0.27
87.00 0.27
86.00 0.27
85.00 0.28
84.00 0.28
83.00 0.28
82.00 0.28
81.00 0.28
80.00 0.29
79.00 0.29
78.00 0.29
77.00 0.29
76.00 0.30
75.00 0.30
74.00 0.30
73.00 0.30
72.00 0.30
71.00 0.30
70.00 0.31
69.00 0.31
68.00 0.31
67.00 0.31
66.00 0.32
65.00 0.32
64.00 0.32
63.00 0.33
62.00 0.33
61.00 0.33
60.00 0.33
59.00 0.34
58.00 0.34
57.00 0.35
56.00 0.35
55.00 0.36
54.00 0.36
53.00 0.37
52.00 0.37
51.00 0.38
50.00 0.38
49.00 0.39
48.00 0.39
47.00 0.40
46.00 0.40
45.00 0.41
44.00 0.41
43.00 0.42
42.00 0.43
41.00 0.43
40.00 0.44
39.00 0.45
38.00 0.46
37.00 0.47
36.00 0.48
35.00 0.49
34.00 0.51
33.00 0.52
32.00 0.53
31.00 0.54
30.00 0.56
29.00 0.58
28.00 0.60
27.00 0.61
26.00 0.63
25.00 0.64
24.00 0.65
23.00 0.68
22.00 0.70
21.00 0.73
20.00 0.76
19.00 0.79
18.00 0.81
17.00 0.84
16.00 0.87
15.00 0.91
14.00 0.94
13.00 1.00
12.00 1.05
11.00 1.09
10.00 1.17
9.00 1.26
8.00 1.34
7.00 1.45
6.00 1.56
5.00 1.72
4.00 1.67
3.00 1.58
2.00 0.83
1.00 0.27


==> data/bo_diag_mean.txt <==
1.00 0.91
2.00 1.29
3.00 0.92
4.00 0.45
5.00 0.39
6.00 0.29
7.00 0.27
8.00 0.26
9.00 0.24
10.00 0.23
11.00 0.22
12.00 0.22
13.00 0.21
14.00 0.22
15.00 0.21
16.00 0.22
17.00 0.20
18.00 0.19
19.00 0.20
20.00 0.17
21.00 0.16
22.00 0.19
23.00 0.18
24.00 0.17
25.00 0.15
26.00 0.16
27.00 0.15
28.00 0.16
29.00 0.15
30.00 0.16
31.00 0.14
32.00 0.15
33.00 0.15
34.00 0.15
35.00 0.16
36.00 0.15
37.00 0.15
38.00 0.13
39.00 0.15
40.00 0.15
41.00 0.14
42.00 0.14
43.00 0.13
44.00 0.15
45.00 0.15
46.00 0.15
47.00 0.14
48.00 0.15
49.00 0.14
50.00 0.13
51.00 0.15
52.00 0.13
53.00 0.13
54.00 0.13
55.00 0.12
56.00 0.14
57.00 0.13
58.00 0.12
59.00 0.14
60.00 0.13
61.00 0.13
62.00 0.14
63.00 0.14
64.00 0.14
65.00 0.12
66.00 0.14
67.00 0.13
68.00 0.13
69.00 0.13
70.00 0.13
71.00 0.13
72.00 0.12
73.00 0.14
74.00 0.13
75.00 0.13
76.00 0.13
77.00 0.12
78.00 0.13
79.00 0.13
80.00 0.12
81.00 0.13
82.00 0.12
83.00 0.13
84.00 0.13
85.00 0.13
86.00 0.13
87.00 0.12
88.00 0.12
89.00 0.13
90.00 0.12
91.00 0.12
92.00 0.13
93.00 0.13
94.00 0.13
95.00 0.12
96.00 0.12
97.00 0.14
98.00 0.11
99.00 0.13
100.00 0.12


==> data/bo_diag_std.txt <==
1.00 2.85
2.00 6.30
3.00 5.13
4.00 1.09
5.00 0.83
6.00 0.71
7.00 0.68
8.00 0.67
9.00 0.62
10.00 0.52
11.00 0.53
12.00 0.52
13.00 0.50
14.00 0.50
15.00 0.49
16.00 0.45
17.00 0.46
18.00 0.47
19.00 0.43
20.00 0.40
21.00 0.41
22.00 0.40
23.00 0.38
24.00 0.37
25.00 0.37
26.00 0.36
27.00 0.36
28.00 0.35
29.00 0.34
30.00 0.34
31.00 0.34
32.00 0.32
33.00 0.35
34.00 0.33
35.00 0.33
36.00 0.33
37.00 0.33
38.00 0.33
39.00 0.33
40.00 0.32
41.00 0.32
42.00 0.32
43.00 0.31
44.00 0.32
45.00 0.30
46.00 0.32
47.00 0.29
48.00 0.31
49.00 0.31
50.00 0.32
51.00 0.32
52.00 0.31
53.00 0.30
54.00 0.32
55.00 0.30
56.00 0.29
57.00 0.29
58.00 0.28
59.00 0.29
60.00 0.29
61.00 0.32
62.00 0.31
63.00 0.30
64.00 0.30
65.00 0.29
66.00 0.28
67.00 0.29
68.00 0.29
69.00 0.30
70.00 0.29
71.00 0.29
72.00 0.29
73.00 0.28
74.00 0.30
75.00 0.30
76.00 0.29
77.00 0.29
78.00 0.29
79.00 0.28
80.00 0.29
81.00 0.29
82.00 0.28
83.00 0.29
84.00 0.30
85.00 0.27
86.00 0.28
87.00 0.28
88.00 0.28
89.00 0.28
90.00 0.28
91.00 0.28
92.00 0.29
93.00 0.29
94.00 0.28
95.00 0.28
96.00 0.28
97.00 0.28
98.00 0.28
99.00 0.29
100.00 0.27
100.00 0.05
99.00 0.05
98.00 0.04
97.00 0.05
96.00 0.05
95.00 0.04
94.00 0.05
93.00 0.05
92.00 0.05
91.00 0.05
90.00 0.05
89.00 0.05
88.00 0.05
87.00 0.05
86.00 0.04
85.00 0.05
84.00 0.04
83.00 0.05
82.00 0.05
81.00 0.05
80.00 0.05
79.00 0.05
78.00 0.05
77.00 0.04
76.00 0.05
75.00 0.05
74.00 0.05
73.00 0.05
72.00 0.05
71.00 0.05
70.00 0.05
69.00 0.05
68.00 0.05
67.00 0.05
66.00 0.06
65.00 0.04
64.00 0.05
63.00 0.05
62.00 0.05
61.00 0.05
60.00 0.05
59.00 0.05
58.00 0.05
57.00 0.05
56.00 0.05
55.00 0.05
54.00 0.05
53.00 0.05
52.00 0.05
51.00 0.05
50.00 0.05
49.00 0.06
48.00 0.05
47.00 0.05
46.00 0.06
45.00 0.05
44.00 0.05
43.00 0.05
42.00 0.06
41.00 0.05
40.00 0.06
39.00 0.06
38.00 0.05
37.00 0.06
36.00 0.05
35.00 0.06
34.00 0.06
33.00 0.06
32.00 0.05
31.00 0.06
30.00 0.06
29.00 0.06
28.00 0.06
27.00 0.06
26.00 0.05
25.00 0.06
24.00 0.06
23.00 0.06
22.00 0.06
21.00 0.06
20.00 0.06
19.00 0.07
18.00 0.06
17.00 0.08
16.00 0.08
15.00 0.07
14.00 0.08
13.00 0.08
12.00 0.08
11.00 0.08
10.00 0.08
9.00 0.08
8.00 0.09
7.00 0.10
6.00 0.11
5.00 0.14
4.00 0.16
3.00 0.25
2.00 0.43
1.00 0.27


==> data/bo_mean.txt <==
1.00 0.91
2.00 1.32
3.00 0.79
4.00 0.50
5.00 0.41
6.00 0.32
7.00 0.28
8.00 0.26
9.00 0.23
10.00 0.24
11.00 0.23
12.00 0.22
13.00 0.20
14.00 0.19
15.00 0.19
16.00 0.19
17.00 0.17
18.00 0.17
19.00 0.18
20.00 0.18
21.00 0.16
22.00 0.16
23.00 0.18
24.00 0.15
25.00 0.15
26.00 0.15
27.00 0.15
28.00 0.15
29.00 0.15
30.00 0.15
31.00 0.14
32.00 0.15
33.00 0.14
34.00 0.14
35.00 0.14
36.00 0.13
37.00 0.13
38.00 0.16
39.00 0.14
40.00 0.14
41.00 0.12
42.00 0.12
43.00 0.14
44.00 0.14
45.00 0.13
46.00 0.13
47.00 0.13
48.00 0.13
49.00 0.14
50.00 0.13
51.00 0.12
52.00 0.12
53.00 0.14
54.00 0.13
55.00 0.13
56.00 0.12
57.00 0.12
58.00 0.13
59.00 0.12
60.00 0.12
61.00 0.13
62.00 0.13
63.00 0.12
64.00 0.12
65.00 0.12
66.00 0.12
67.00 0.12
68.00 0.12
69.00 0.12
70.00 0.12
71.00 0.12
72.00 0.12
73.00 0.12
74.00 0.12
75.00 0.11
76.00 0.12
77.00 0.12
78.00 0.12
79.00 0.12
80.00 0.12
81.00 0.11
82.00 0.11
83.00 0.12
84.00 0.11
85.00 0.12
86.00 0.12
87.00 0.11
88.00 0.11
89.00 0.12
90.00 0.13
91.00 0.12
92.00 0.11
93.00 0.13
94.00 0.12
95.00 0.11
96.00 0.11
97.00 0.11
98.00 0.11
99.00 0.11
100.00 0.11


==> data/bo_nondiag_cum_ave_mean.txt <==
1.00 0.70
2.00 1.37
3.00 1.93
4.00 1.92
5.00 1.77
6.00 1.64
7.00 1.51
8.00 1.40
9.00 1.30
10.00 1.20
11.00 1.12
12.00 1.07
13.00 1.02
14.00 0.96
15.00 0.91
16.00 0.87
17.00 0.84
18.00 0.82
19.00 0.79
20.00 0.77
21.00 0.74
22.00 0.72
23.00 0.70
24.00 0.68
25.00 0.66
26.00 0.65
27.00 0.63
28.00 0.62
29.00 0.61
30.00 0.59
31.00 0.58
32.00 0.57
33.00 0.56
34.00 0.55
35.00 0.54
36.00 0.53
37.00 0.52
38.00 0.51
39.00 0.50
40.00 0.49
41.00 0.49
42.00 0.48
43.00 0.48
44.00 0.47
45.00 0.46
46.00 0.46
47.00 0.45
48.00 0.45
49.00 0.44
50.00 0.44
51.00 0.43
52.00 0.43
53.00 0.42
54.00 0.42
55.00 0.42
56.00 0.41
57.00 0.41
58.00 0.40
59.00 0.40
60.00 0.40
61.00 0.39
62.00 0.39
63.00 0.39
64.00 0.39
65.00 0.38
66.00 0.38
67.00 0.38
68.00 0.37
69.00 0.37
70.00 0.37
71.00 0.37
72.00 0.36
73.00 0.36
74.00 0.36
75.00 0.35
76.00 0.35
77.00 0.35
78.00 0.35
79.00 0.35
80.00 0.34
81.00 0.34
82.00 0.34
83.00 0.34
84.00 0.34
85.00 0.33
86.00 0.33
87.00 0.33
88.00 0.33
89.00 0.33
90.00 0.32
91.00 0.32
92.00 0.32
93.00 0.32
94.00 0.32
95.00 0.32
96.00 0.32
97.00 0.32
98.00 0.31
99.00 0.31
100.00 0.31


==> data/bo_nondiag_cum_ave_std.txt <==
1.00 1.71
2.00 3.17
3.00 4.08
4.00 4.15
5.00 3.54
6.00 3.22
7.00 2.91
8.00 2.62
9.00 2.39
10.00 2.21
11.00 2.04
12.00 1.91
13.00 1.79
14.00 1.67
15.00 1.57
16.00 1.49
17.00 1.43
18.00 1.37
19.00 1.31
20.00 1.26
21.00 1.21
22.00 1.16
23.00 1.12
24.00 1.08
25.00 1.04
26.00 1.01
27.00 0.98
28.00 0.96
29.00 0.93
30.00 0.91
31.00 0.89
32.00 0.87
33.00 0.84
34.00 0.82
35.00 0.80
36.00 0.79
37.00 0.77
38.00 0.75
39.00 0.74
40.00 0.72
41.00 0.71
42.00 0.70
43.00 0.69
44.00 0.67
45.00 0.66
46.00 0.65
47.00 0.64
48.00 0.63
49.00 0.62
50.00 0.61
51.00 0.60
52.00 0.59
53.00 0.59
54.00 0.58
55.00 0.57
56.00 0.57
57.00 0.56
58.00 0.56
59.00 0.55
60.00 0.55
61.00 0.54
62.00 0.54
63.00 0.53
64.00 0.53
65.00 0.52
66.00 0.51
67.00 0.51
68.00 0.50
69.00 0.50
70.00 0.50
71.00 0.49
72.00 0.49
73.00 0.49
74.00 0.48
75.00 0.48
76.00 0.47
77.00 0.47
78.00 0.47
79.00 0.46
80.00 0.46
81.00 0.46
82.00 0.45
83.00 0.45
84.00 0.45
85.00 0.45
86.00 0.44
87.00 0.44
88.00 0.44
89.00 0.44
90.00 0.44
91.00 0.43
92.00 0.43
93.00 0.43
94.00 0.43
95.00 0.42
96.00 0.42
97.00 0.42
98.00 0.42
99.00 0.42
100.00 0.42
100.00 0.24
99.00 0.24
98.00 0.24
97.00 0.24
96.00 0.24
95.00 0.24
94.00 0.25
93.00 0.25
92.00 0.25
91.00 0.25
90.00 0.25
89.00 0.25
88.00 0.25
87.00 0.26
86.00 0.26
85.00 0.26
84.00 0.26
83.00 0.26
82.00 0.26
81.00 0.27
80.00 0.27
79.00 0.27
78.00 0.27
77.00 0.28
76.00 0.28
75.00 0.28
74.00 0.28
73.00 0.28
72.00 0.28
71.00 0.29
70.00 0.29
69.00 0.29
68.00 0.30
67.00 0.30
66.00 0.30
65.00 0.30
64.00 0.30
63.00 0.31
62.00 0.31
61.00 0.31
60.00 0.32
59.00 0.32
58.00 0.32
57.00 0.33
56.00 0.33
55.00 0.33
54.00 0.33
53.00 0.33
52.00 0.34
51.00 0.34
50.00 0.35
49.00 0.35
48.00 0.36
47.00 0.36
46.00 0.37
45.00 0.37
44.00 0.37
43.00 0.38
42.00 0.38
41.00 0.39
40.00 0.39
39.00 0.40
38.00 0.41
37.00 0.41
36.00 0.42
35.00 0.43
34.00 0.44
33.00 0.44
32.00 0.45
31.00 0.46
30.00 0.47
29.00 0.47
28.00 0.48
27.00 0.49
26.00 0.50
25.00 0.51
24.00 0.53
23.00 0.54
22.00 0.55
21.00 0.57
20.00 0.59
19.00 0.60
18.00 0.62
17.00 0.64
16.00 0.66
15.00 0.69
14.00 0.72
13.00 0.74
12.00 0.76
11.00 0.80
10.00 0.84
9.00 0.89
8.00 0.96
7.00 1.01
6.00 1.07
5.00 1.11
4.00 1.15
3.00 1.09
2.00 0.73
1.00 0.25


==> data/bo_nondiag_mean.txt <==
1.00 0.70
2.00 1.23
3.00 0.82
4.00 0.52
5.00 0.37
6.00 0.32
7.00 0.28
8.00 0.26
9.00 0.25
10.00 0.24
11.00 0.24
12.00 0.24
13.00 0.24
14.00 0.21
15.00 0.21
16.00 0.22
17.00 0.20
18.00 0.21
19.00 0.19
20.00 0.17
21.00 0.17
22.00 0.16
23.00 0.17
24.00 0.17
25.00 0.16
26.00 0.17
27.00 0.15
28.00 0.16
29.00 0.16
30.00 0.14
31.00 0.15
32.00 0.14
33.00 0.14
34.00 0.14
35.00 0.14
36.00 0.13
37.00 0.13
38.00 0.14
39.00 0.14
40.00 0.13
41.00 0.13
42.00 0.13
43.00 0.12
44.00 0.13
45.00 0.14
46.00 0.13
47.00 0.12
48.00 0.13
49.00 0.13
50.00 0.12
51.00 0.12
52.00 0.13
53.00 0.12
54.00 0.13
55.00 0.13
56.00 0.12
57.00 0.12
58.00 0.12
59.00 0.13
60.00 0.12
61.00 0.12
62.00 0.13
63.00 0.12
64.00 0.13
65.00 0.12
66.00 0.12
67.00 0.12
68.00 0.12
69.00 0.12
70.00 0.12
71.00 0.13
72.00 0.12
73.00 0.12
74.00 0.13
75.00 0.12
76.00 0.13
77.00 0.12
78.00 0.11
79.00 0.12
80.00 0.12
81.00 0.12
82.00 0.12
83.00 0.12
84.00 0.12
85.00 0.11
86.00 0.12
87.00 0.12
88.00 0.11
89.00 0.11
90.00 0.11
91.00 0.12
92.00 0.12
93.00 0.12
94.00 0.11
95.00 0.11
96.00 0.12
97.00 0.11
98.00 0.11
99.00 0.12
100.00 0.11


==> data/bo_nondiag_std.txt <==
1.00 1.71
2.00 3.20
3.00 2.73
4.00 1.18
5.00 0.85
6.00 0.70
7.00 0.59
8.00 0.54
9.00 0.52
10.00 0.48
11.00 0.46
12.00 0.44
13.00 0.46
14.00 0.44
15.00 0.39
16.00 0.43
17.00 0.38
18.00 0.38
19.00 0.36
20.00 0.34
21.00 0.34
22.00 0.33
23.00 0.31
24.00 0.32
25.00 0.32
26.00 0.32
27.00 0.31
28.00 0.32
29.00 0.28
30.00 0.30
31.00 0.29
32.00 0.27
33.00 0.27
34.00 0.27
35.00 0.27
36.00 0.27
37.00 0.26
38.00 0.26
39.00 0.26
40.00 0.25
41.00 0.27
42.00 0.26
43.00 0.25
44.00 0.26
45.00 0.25
46.00 0.24
47.00 0.26
48.00 0.24
49.00 0.24
50.00 0.23
51.00 0.24
52.00 0.26
53.00 0.22
54.00 0.24
55.00 0.25
56.00 0.24
57.00 0.23
58.00 0.23
59.00 0.23
60.00 0.24
61.00 0.24
62.00 0.23
63.00 0.23
64.00 0.23
65.00 0.24
66.00 0.21
67.00 0.23
68.00 0.23
69.00 0.23
70.00 0.21
71.00 0.22
72.00 0.22
73.00 0.22
74.00 0.23
75.00 0.23
76.00 0.23
77.00 0.21
78.00 0.23
79.00 0.22
80.00 0.20
81.00 0.22
82.00 0.21
83.00 0.21
84.00 0.22
85.00 0.21
86.00 0.21
87.00 0.21
88.00 0.22
89.00 0.21
90.00 0.21
91.00 0.23
92.00 0.21
93.00 0.21
94.00 0.21
95.00 0.21
96.00 0.22
97.00 0.21
98.00 0.22
99.00 0.21
100.00 0.21
100.00 0.06
99.00 0.06
98.00 0.06
97.00 0.06
96.00 0.06
95.00 0.06
94.00 0.06
93.00 0.06
92.00 0.06
91.00 0.06
90.00 0.06
89.00 0.06
88.00 0.06
87.00 0.06
86.00 0.06
85.00 0.06
84.00 0.06
83.00 0.06
82.00 0.07
81.00 0.06
80.00 0.06
79.00 0.07
78.00 0.06
77.00 0.06
76.00 0.06
75.00 0.06
74.00 0.06
73.00 0.06
72.00 0.07
71.00 0.06
70.00 0.06
69.00 0.07
68.00 0.07
67.00 0.06
66.00 0.06
65.00 0.06
64.00 0.06
63.00 0.06
62.00 0.06
61.00 0.07
60.00 0.07
59.00 0.07
58.00 0.06
57.00 0.06
56.00 0.07
55.00 0.07
54.00 0.06
53.00 0.06
52.00 0.07
51.00 0.06
50.00 0.07
49.00 0.07
48.00 0.07
47.00 0.07
46.00 0.07
45.00 0.07
44.00 0.07
43.00 0.07
42.00 0.07
41.00 0.07
40.00 0.07
39.00 0.07
38.00 0.07
37.00 0.07
36.00 0.08
35.00 0.07
34.00 0.07
33.00 0.07
32.00 0.08
31.00 0.08
30.00 0.07
29.00 0.07
28.00 0.08
27.00 0.08
26.00 0.08
25.00 0.08
24.00 0.08
23.00 0.08
22.00 0.09
21.00 0.08
20.00 0.09
19.00 0.10
18.00 0.11
17.00 0.10
16.00 0.09
15.00 0.10
14.00 0.10
13.00 0.11
12.00 0.12
11.00 0.11
10.00 0.12
9.00 0.11
8.00 0.12
7.00 0.12
6.00 0.14
5.00 0.17
4.00 0.22
3.00 0.32
2.00 0.58
1.00 0.25


==> data/bo_std.txt <==
1.00 3.33
2.00 5.90
3.00 3.66
4.00 1.23
5.00 0.96
6.00 0.77
7.00 0.68
8.00 0.58
9.00 0.55
10.00 0.55
11.00 0.52
12.00 0.52
13.00 0.46
14.00 0.46
15.00 0.46
16.00 0.44
17.00 0.42
18.00 0.41
19.00 0.41
20.00 0.41
21.00 0.38
22.00 0.39
23.00 0.40
24.00 0.36
25.00 0.35
26.00 0.36
27.00 0.37
28.00 0.36
29.00 0.37
30.00 0.36
31.00 0.34
32.00 0.34
33.00 0.33
34.00 0.34
35.00 0.35
36.00 0.33
37.00 0.34
38.00 0.32
39.00 0.34
40.00 0.31
41.00 0.32
42.00 0.32
43.00 0.32
44.00 0.31
45.00 0.33
46.00 0.30
47.00 0.32
48.00 0.30
49.00 0.31
50.00 0.32
51.00 0.30
52.00 0.32
53.00 0.29
54.00 0.30
55.00 0.31
56.00 0.30
57.00 0.31
58.00 0.31
59.00 0.31
60.00 0.30
61.00 0.31
62.00 0.29
63.00 0.30
64.00 0.30
65.00 0.29
66.00 0.30
67.00 0.30
68.00 0.31
69.00 0.29
70.00 0.30
71.00 0.30
72.00 0.28
73.00 0.28
74.00 0.29
75.00 0.30
76.00 0.30
77.00 0.30
78.00 0.30
79.00 0.29
80.00 0.30
81.00 0.31
82.00 0.30
83.00 0.30
84.00 0.29
85.00 0.30
86.00 0.29
87.00 0.28
88.00 0.28
89.00 0.29
90.00 0.29
91.00 0.29
92.00 0.29
93.00 0.29
94.00 0.28
95.00 0.29
96.00 0.29
97.00 0.27
98.00 0.28
99.00 0.29
100.00 0.28
100.00 0.05
99.00 0.05
98.00 0.05
97.00 0.04
96.00 0.05
95.00 0.05
94.00 0.04
93.00 0.05
92.00 0.05
91.00 0.05
90.00 0.05
89.00 0.05
88.00 0.05
87.00 0.04
86.00 0.05
85.00 0.05
84.00 0.05
83.00 0.05
82.00 0.05
81.00 0.05
80.00 0.05
79.00 0.06
78.00 0.05
77.00 0.05
76.00 0.05
75.00 0.05
74.00 0.05
73.00 0.05
72.00 0.05
71.00 0.05
70.00 0.05
69.00 0.05
68.00 0.05
67.00 0.05
66.00 0.05
65.00 0.06
64.00 0.05
63.00 0.05
62.00 0.05
61.00 0.05
60.00 0.05
59.00 0.05
58.00 0.05
57.00 0.05
56.00 0.06
55.00 0.06
54.00 0.05
53.00 0.06
52.00 0.05
51.00 0.06
50.00 0.06
49.00 0.06
48.00 0.06
47.00 0.06
46.00 0.05
45.00 0.05
44.00 0.06
43.00 0.06
42.00 0.06
41.00 0.06
40.00 0.05
39.00 0.06
38.00 0.06
37.00 0.06
36.00 0.06
35.00 0.06
34.00 0.06
33.00 0.06
32.00 0.07
31.00 0.06
30.00 0.07
29.00 0.07
28.00 0.07
27.00 0.06
26.00 0.07
25.00 0.06
24.00 0.07
23.00 0.07
22.00 0.07
21.00 0.07
20.00 0.07
19.00 0.07
18.00 0.07
17.00 0.07
16.00 0.08
15.00 0.08
14.00 0.08
13.00 0.08
12.00 0.09
11.00 0.10
10.00 0.10
9.00 0.10
8.00 0.10
7.00 0.11
6.00 0.12
5.00 0.15
4.00 0.17
3.00 0.24
2.00 0.58
1.00 0.34


==> data/ekf_cum_ave_mean.txt <==
1.00 0.91
2.00 0.70
3.00 0.57
4.00 0.48
5.00 0.42
6.00 0.36
7.00 0.32
8.00 0.28
9.00 0.25
10.00 0.23
11.00 0.21
12.00 0.20
13.00 0.18
14.00 0.17
15.00 0.16
16.00 0.15
17.00 0.14
18.00 0.14
19.00 0.13
20.00 0.12
21.00 0.12
22.00 0.11
23.00 0.11
24.00 0.10
25.00 0.10
26.00 0.09
27.00 0.09
28.00 0.09
29.00 0.08
30.00 0.08
31.00 0.08
32.00 0.08
33.00 0.08
34.00 0.07
35.00 0.07
36.00 0.07
37.00 0.07
38.00 0.07
39.00 0.06
40.00 0.06
41.00 0.06
42.00 0.06
43.00 0.06
44.00 0.06
45.00 0.06
46.00 0.06
47.00 0.05
48.00 0.05
49.00 0.05
50.00 0.05
51.00 0.05
52.00 0.05
53.00 0.05
54.00 0.05
55.00 0.05
56.00 0.05
57.00 0.05
58.00 0.05
59.00 0.04
60.00 0.04
61.00 0.04
62.00 0.04
63.00 0.04
64.00 0.04
65.00 0.04
66.00 0.04
67.00 0.04
68.00 0.04
69.00 0.04
70.00 0.04
71.00 0.04
72.00 0.04
73.00 0.04
74.00 0.04
75.00 0.04
76.00 0.04
77.00 0.04
78.00 0.04
79.00 0.04
80.00 0.03
81.00 0.03
82.00 0.03
83.00 0.03
84.00 0.03
85.00 0.03
86.00 0.03
87.00 0.03
88.00 0.03
89.00 0.03
90.00 0.03
91.00 0.03
92.00 0.03
93.00 0.03
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> data/ekf_cum_ave_nondiff_mean.txt <==
1.00 5.98
2.00 5.18
3.00 4.88
4.00 4.74
5.00 4.66
6.00 4.58
7.00 4.51
8.00 4.47
9.00 4.43
10.00 4.39
11.00 4.36
12.00 4.34
13.00 4.32
14.00 4.30
15.00 4.28
16.00 4.26
17.00 4.25
18.00 4.24
19.00 4.22
20.00 4.21
21.00 4.20
22.00 4.20
23.00 4.19
24.00 4.18
25.00 4.17
26.00 4.17
27.00 4.16
28.00 4.16
29.00 4.15
30.00 4.15


==> data/ekf_cum_ave_nondiff_std.txt <==
1.00 10.57
2.00 9.88
3.00 9.66
4.00 9.50
5.00 9.37
6.00 9.20
7.00 8.48
8.00 7.92
9.00 7.49
10.00 7.14
11.00 6.86
12.00 6.62
13.00 6.42
14.00 6.24
15.00 6.09
16.00 5.96
17.00 5.85
18.00 5.75
19.00 5.65
20.00 5.57
21.00 5.50
22.00 5.43
23.00 5.37
24.00 5.31
25.00 5.26
26.00 5.21
27.00 5.17
28.00 5.12
29.00 5.09
30.00 5.05
30.00 4.02
29.00 4.02
28.00 4.02
27.00 4.02
26.00 4.02
25.00 4.02
24.00 4.02
23.00 4.03
22.00 4.03
21.00 4.03
20.00 4.03
19.00 4.03
18.00 4.03
17.00 4.03
16.00 4.04
15.00 4.04
14.00 4.04
13.00 4.04
12.00 4.05
11.00 4.05
10.00 4.05
9.00 4.06
8.00 4.07
7.00 4.07
6.00 4.08
5.00 4.09
4.00 4.10
3.00 4.11
2.00 4.12
1.00 4.16


==> data/ekf_cum_ave_std.txt <==
1.00 3.33
2.00 2.06
3.00 1.52
4.00 1.23
5.00 1.03
6.00 0.90
7.00 0.79
8.00 0.70
9.00 0.62
10.00 0.56
11.00 0.51
12.00 0.47
13.00 0.44
14.00 0.41
15.00 0.38
16.00 0.36
17.00 0.34
18.00 0.32
19.00 0.30
20.00 0.29
21.00 0.27
22.00 0.26
23.00 0.25
24.00 0.24
25.00 0.23
26.00 0.22
27.00 0.21
28.00 0.21
29.00 0.20
30.00 0.19
31.00 0.19
32.00 0.18
33.00 0.18
34.00 0.17
35.00 0.17
36.00 0.16
37.00 0.16
38.00 0.15
39.00 0.15
40.00 0.15
41.00 0.14
42.00 0.14
43.00 0.14
44.00 0.13
45.00 0.13
46.00 0.13
47.00 0.13
48.00 0.12
49.00 0.12
50.00 0.12
51.00 0.12
52.00 0.11
53.00 0.11
54.00 0.11
55.00 0.11
56.00 0.11
57.00 0.10
58.00 0.10
59.00 0.10
60.00 0.10
61.00 0.10
62.00 0.10
63.00 0.10
64.00 0.09
65.00 0.09
66.00 0.09
67.00 0.09
68.00 0.09
69.00 0.09
70.00 0.09
71.00 0.08
72.00 0.08
73.00 0.08
74.00 0.08
75.00 0.08
76.00 0.08
77.00 0.08
78.00 0.08
79.00 0.08
80.00 0.08
81.00 0.08
82.00 0.07
83.00 0.07
84.00 0.07
85.00 0.07
86.00 0.07
87.00 0.07
88.00 0.07
89.00 0.07
90.00 0.07
91.00 0.07
92.00 0.07
93.00 0.07
94.00 0.07
95.00 0.06
96.00 0.06
97.00 0.06
98.00 0.06
99.00 0.06
100.00 0.06
100.00 0.02
99.00 0.02
98.00 0.02
97.00 0.02
96.00 0.02
95.00 0.02
94.00 0.02
93.00 0.02
92.00 0.02
91.00 0.02
90.00 0.02
89.00 0.02
88.00 0.02
87.00 0.02
86.00 0.02
85.00 0.02
84.00 0.02
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.02
70.00 0.02
69.00 0.02
68.00 0.02
67.00 0.02
66.00 0.02
65.00 0.02
64.00 0.02
63.00 0.02
62.00 0.02
61.00 0.02
60.00 0.02
59.00 0.02
58.00 0.02
57.00 0.02
56.00 0.02
55.00 0.02
54.00 0.02
53.00 0.02
52.00 0.02
51.00 0.02
50.00 0.03
49.00 0.03
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.03
38.00 0.03
37.00 0.03
36.00 0.03
35.00 0.03
34.00 0.03
33.00 0.04
32.00 0.04
31.00 0.04
30.00 0.04
29.00 0.04
28.00 0.04
27.00 0.04
26.00 0.04
25.00 0.04
24.00 0.05
23.00 0.05
22.00 0.05
21.00 0.05
20.00 0.05
19.00 0.06
18.00 0.06
17.00 0.06
16.00 0.07
15.00 0.07
14.00 0.08
13.00 0.08
12.00 0.09
11.00 0.10
10.00 0.11
9.00 0.12
8.00 0.13
7.00 0.14
6.00 0.16
5.00 0.18
4.00 0.21
3.00 0.25
2.00 0.29
1.00 0.34


==> data/ekf_diag_cum_ave_mean.txt <==
1.00 0.91
2.00 0.70
3.00 0.58
4.00 0.51
5.00 0.46
6.00 0.42
7.00 0.37
8.00 0.34
9.00 0.31
10.00 0.29
11.00 0.26
12.00 0.25
13.00 0.24
14.00 0.23
15.00 0.21
16.00 0.20
17.00 0.19
18.00 0.18
19.00 0.17
20.00 0.16
21.00 0.16
22.00 0.15
23.00 0.14
24.00 0.14
25.00 0.13
26.00 0.13
27.00 0.12
28.00 0.12
29.00 0.11
30.00 0.11
31.00 0.11
32.00 0.10
33.00 0.10
34.00 0.10
35.00 0.10
36.00 0.09
37.00 0.09
38.00 0.09
39.00 0.09
40.00 0.08
41.00 0.08
42.00 0.08
43.00 0.08
44.00 0.08
45.00 0.08
46.00 0.07
47.00 0.07
48.00 0.07
49.00 0.07
50.00 0.07
51.00 0.07
52.00 0.06
53.00 0.06
54.00 0.06
55.00 0.06
56.00 0.06
57.00 0.06
58.00 0.06
59.00 0.06
60.00 0.06
61.00 0.06
62.00 0.05
63.00 0.05
64.00 0.05
65.00 0.05
66.00 0.05
67.00 0.05
68.00 0.05
69.00 0.05
70.00 0.05
71.00 0.05
72.00 0.05
73.00 0.05
74.00 0.05
75.00 0.05
76.00 0.04
77.00 0.04
78.00 0.04
79.00 0.04
80.00 0.04
81.00 0.04
82.00 0.04
83.00 0.04
84.00 0.04
85.00 0.04
86.00 0.04
87.00 0.04
88.00 0.04
89.00 0.04
90.00 0.04
91.00 0.04
92.00 0.04
93.00 0.04
94.00 0.04
95.00 0.04
96.00 0.04
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> data/ekf_diag_cum_ave_std.txt <==
1.00 2.85
2.00 1.67
3.00 1.27
4.00 1.06
5.00 0.90
6.00 0.77
7.00 0.69
8.00 0.63
9.00 0.59
10.00 0.55
11.00 0.52
12.00 0.49
13.00 0.46
14.00 0.44
15.00 0.42
16.00 0.39
17.00 0.38
18.00 0.36
19.00 0.34
20.00 0.33
21.00 0.32
22.00 0.30
23.00 0.29
24.00 0.28
25.00 0.28
26.00 0.27
27.00 0.26
28.00 0.25
29.00 0.24
30.00 0.24
31.00 0.23
32.00 0.22
33.00 0.22
34.00 0.21
35.00 0.21
36.00 0.20
37.00 0.20
38.00 0.19
39.00 0.19
40.00 0.18
41.00 0.18
42.00 0.17
43.00 0.17
44.00 0.17
45.00 0.16
46.00 0.16
47.00 0.16
48.00 0.15
49.00 0.15
50.00 0.15
51.00 0.15
52.00 0.14
53.00 0.14
54.00 0.14
55.00 0.14
56.00 0.13
57.00 0.13
58.00 0.13
59.00 0.13
60.00 0.12
61.00 0.12
62.00 0.12
63.00 0.12
64.00 0.12
65.00 0.11
66.00 0.11
67.00 0.11
68.00 0.11
69.00 0.11
70.00 0.11
71.00 0.10
72.00 0.10
73.00 0.10
74.00 0.10
75.00 0.10
76.00 0.10
77.00 0.10
78.00 0.10
79.00 0.09
80.00 0.09
81.00 0.09
82.00 0.09
83.00 0.09
84.00 0.09
85.00 0.09
86.00 0.09
87.00 0.09
88.00 0.09
89.00 0.08
90.00 0.08
91.00 0.08
92.00 0.08
93.00 0.08
94.00 0.08
95.00 0.08
96.00 0.08
97.00 0.08
98.00 0.08
99.00 0.08
100.00 0.08
100.00 0.01
99.00 0.01
98.00 0.01
97.00 0.01
96.00 0.01
95.00 0.01
94.00 0.01
93.00 0.01
92.00 0.01
91.00 0.01
90.00 0.01
89.00 0.01
88.00 0.02
87.00 0.02
86.00 0.02
85.00 0.02
84.00 0.02
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.02
70.00 0.02
69.00 0.02
68.00 0.02
67.00 0.02
66.00 0.02
65.00 0.02
64.00 0.02
63.00 0.02
62.00 0.02
61.00 0.02
60.00 0.02
59.00 0.02
58.00 0.02
57.00 0.02
56.00 0.02
55.00 0.02
54.00 0.02
53.00 0.02
52.00 0.02
51.00 0.03
50.00 0.03
49.00 0.03
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.03
38.00 0.03
37.00 0.03
36.00 0.04
35.00 0.04
34.00 0.04
33.00 0.04
32.00 0.04
31.00 0.04
30.00 0.04
29.00 0.04
28.00 0.05
27.00 0.05
26.00 0.05
25.00 0.05
24.00 0.05
23.00 0.06
22.00 0.06
21.00 0.06
20.00 0.06
19.00 0.07
18.00 0.07
17.00 0.07
16.00 0.08
15.00 0.08
14.00 0.08
13.00 0.09
12.00 0.10
11.00 0.10
10.00 0.11
9.00 0.12
8.00 0.13
7.00 0.14
6.00 0.15
5.00 0.16
4.00 0.18
3.00 0.20
2.00 0.23
1.00 0.27


==> data/ekf_diag_mean.txt <==
1.00 0.91
2.00 0.42
3.00 0.27
4.00 0.20
5.00 0.16
6.00 0.12
7.00 0.10
8.00 0.08
9.00 0.07
10.00 0.06
11.00 0.05
12.00 0.04
13.00 0.03
14.00 0.03
15.00 0.02
16.00 0.02
17.00 0.02
18.00 0.02
19.00 0.01
20.00 0.01
21.00 0.01
22.00 0.01
23.00 0.01
24.00 0.01
25.00 0.01
26.00 0.01
27.00 0.00
28.00 0.00
29.00 0.00
30.00 0.00
31.00 0.00
32.00 0.00
33.00 0.00
34.00 0.00
35.00 0.00
36.00 0.00
37.00 0.00
38.00 0.00
39.00 0.00
40.00 0.00
41.00 0.00
42.00 0.00
43.00 0.00
44.00 0.00
45.00 0.00
46.00 0.00
47.00 0.00
48.00 0.00
49.00 0.00
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00


==> data/ekf_diag_std.txt <==
1.00 2.85
2.00 0.77
3.00 0.49
4.00 0.38
5.00 0.31
6.00 0.24
7.00 0.20
8.00 0.17
9.00 0.14
10.00 0.12
11.00 0.10
12.00 0.09
13.00 0.08
14.00 0.07
15.00 0.06
16.00 0.05
17.00 0.04
18.00 0.04
19.00 0.03
20.00 0.03
21.00 0.03
22.00 0.02
23.00 0.02
24.00 0.02
25.00 0.02
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.00
40.00 0.00
41.00 0.00
42.00 0.00
43.00 0.00
44.00 0.00
45.00 0.00
46.00 0.00
47.00 0.00
48.00 0.00
49.00 0.00
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00
100.00 0.00
99.00 0.00
98.00 0.00
97.00 0.00
96.00 0.00
95.00 0.00
94.00 0.00
93.00 0.00
92.00 0.00
91.00 0.00
90.00 0.00
89.00 0.00
88.00 0.00
87.00 0.00
86.00 0.00
85.00 0.00
84.00 0.00
83.00 0.00
82.00 0.00
81.00 0.00
80.00 0.00
79.00 0.00
78.00 0.00
77.00 0.00
76.00 0.00
75.00 0.00
74.00 0.00
73.00 0.00
72.00 0.00
71.00 0.00
70.00 0.00
69.00 0.00
68.00 0.00
67.00 0.00
66.00 0.00
65.00 0.00
64.00 0.00
63.00 0.00
62.00 0.00
61.00 0.00
60.00 0.00
59.00 0.00
58.00 0.00
57.00 0.00
56.00 0.00
55.00 0.00
54.00 0.00
53.00 0.00
52.00 0.00
51.00 0.00
50.00 0.00
49.00 0.00
48.00 0.00
47.00 0.00
46.00 0.00
45.00 0.00
44.00 0.00
43.00 0.00
42.00 0.00
41.00 0.00
40.00 0.00
39.00 0.00
38.00 0.00
37.00 0.00
36.00 0.00
35.00 0.00
34.00 0.00
33.00 0.00
32.00 0.00
31.00 0.00
30.00 0.00
29.00 0.00
28.00 0.00
27.00 0.00
26.00 0.00
25.00 0.00
24.00 0.00
23.00 0.00
22.00 0.00
21.00 0.00
20.00 0.00
19.00 0.00
18.00 0.00
17.00 0.01
16.00 0.01
15.00 0.01
14.00 0.01
13.00 0.01
12.00 0.01
11.00 0.02
10.00 0.02
9.00 0.02
8.00 0.03
7.00 0.04
6.00 0.05
5.00 0.06
4.00 0.08
3.00 0.11
2.00 0.16
1.00 0.27


==> data/ekf_mean.txt <==
1.00 0.91
2.00 0.41
3.00 0.26
4.00 0.17
5.00 0.10
6.00 0.06
7.00 0.04
8.00 0.02
9.00 0.02
10.00 0.01
11.00 0.01
12.00 0.01
13.00 0.00
14.00 0.00
15.00 0.00
16.00 0.00
17.00 0.00
18.00 0.00
19.00 0.00
20.00 0.00
21.00 0.00
22.00 0.00
23.00 0.00
24.00 0.00
25.00 0.00
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.01
61.00 0.01
62.00 0.01
63.00 0.01
64.00 0.01
65.00 0.01
66.00 0.01
67.00 0.01
68.00 0.01
69.00 0.01
70.00 0.01
71.00 0.01
72.00 0.01
73.00 0.01
74.00 0.01
75.00 0.01
76.00 0.01
77.00 0.01
78.00 0.01
79.00 0.01
80.00 0.01
81.00 0.01
82.00 0.01
83.00 0.01
84.00 0.01
85.00 0.01
86.00 0.01
87.00 0.01
88.00 0.01
89.00 0.01
90.00 0.01
91.00 0.01
92.00 0.01
93.00 0.01
94.00 0.01
95.00 0.01
96.00 0.01
97.00 0.01
98.00 0.01
99.00 0.01
100.00 0.01


==> data/ekf_nondiag_cum_ave_mean.txt <==
1.00 0.70
2.00 0.51
3.00 0.41
4.00 0.34
5.00 0.30
6.00 0.27
7.00 0.25
8.00 0.23
9.00 0.21
10.00 0.20
11.00 0.18
12.00 0.18
13.00 0.16
14.00 0.16
15.00 0.15
16.00 0.14
17.00 0.13
18.00 0.13
19.00 0.12
20.00 0.12
21.00 0.11
22.00 0.11
23.00 0.10
24.00 0.10
25.00 0.10
26.00 0.09
27.00 0.09
28.00 0.09
29.00 0.08
30.00 0.08
31.00 0.08
32.00 0.08
33.00 0.07
34.00 0.07
35.00 0.07
36.00 0.07
37.00 0.07
38.00 0.07
39.00 0.06
40.00 0.06
41.00 0.06
42.00 0.06
43.00 0.06
44.00 0.06
45.00 0.06
46.00 0.05
47.00 0.05
48.00 0.05
49.00 0.05
50.00 0.05
51.00 0.05
52.00 0.05
53.00 0.05
54.00 0.05
55.00 0.05
56.00 0.05
57.00 0.04
58.00 0.04
59.00 0.04
60.00 0.04
61.00 0.04
62.00 0.04
63.00 0.04
64.00 0.04
65.00 0.04
66.00 0.04
67.00 0.04
68.00 0.04
69.00 0.04
70.00 0.04
71.00 0.04
72.00 0.04
73.00 0.04
74.00 0.03
75.00 0.03
76.00 0.03
77.00 0.03
78.00 0.03
79.00 0.03
80.00 0.03
81.00 0.03
82.00 0.03
83.00 0.03
84.00 0.03
85.00 0.03
86.00 0.03
87.00 0.03
88.00 0.03
89.00 0.03
90.00 0.03
91.00 0.03
92.00 0.03
93.00 0.03
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> data/ekf_nondiag_cum_ave_std.txt <==
1.00 1.71
2.00 1.12
3.00 0.86
4.00 0.73
5.00 0.62
6.00 0.55
7.00 0.50
8.00 0.46
9.00 0.43
10.00 0.41
11.00 0.39
12.00 0.36
13.00 0.35
14.00 0.33
15.00 0.31
16.00 0.29
17.00 0.28
18.00 0.27
19.00 0.26
20.00 0.25
21.00 0.24
22.00 0.23
23.00 0.22
24.00 0.22
25.00 0.21
26.00 0.20
27.00 0.20
28.00 0.19
29.00 0.19
30.00 0.18
31.00 0.18
32.00 0.17
33.00 0.17
34.00 0.16
35.00 0.16
36.00 0.15
37.00 0.15
38.00 0.15
39.00 0.14
40.00 0.14
41.00 0.14
42.00 0.13
43.00 0.13
44.00 0.13
45.00 0.12
46.00 0.12
47.00 0.12
48.00 0.12
49.00 0.11
50.00 0.11
51.00 0.11
52.00 0.11
53.00 0.11
54.00 0.11
55.00 0.10
56.00 0.10
57.00 0.10
58.00 0.10
59.00 0.10
60.00 0.10
61.00 0.09
62.00 0.09
63.00 0.09
64.00 0.09
65.00 0.09
66.00 0.09
67.00 0.09
68.00 0.09
69.00 0.08
70.00 0.08
71.00 0.08
72.00 0.08
73.00 0.08
74.00 0.08
75.00 0.08
76.00 0.08
77.00 0.08
78.00 0.07
79.00 0.07
80.00 0.07
81.00 0.07
82.00 0.07
83.00 0.07
84.00 0.07
85.00 0.07
86.00 0.07
87.00 0.07
88.00 0.07
89.00 0.07
90.00 0.07
91.00 0.07
92.00 0.06
93.00 0.06
94.00 0.06
95.00 0.06
96.00 0.06
97.00 0.06
98.00 0.06
99.00 0.06
100.00 0.06
100.00 0.01
99.00 0.01
98.00 0.01
97.00 0.01
96.00 0.01
95.00 0.01
94.00 0.01
93.00 0.01
92.00 0.01
91.00 0.01
90.00 0.01
89.00 0.01
88.00 0.01
87.00 0.01
86.00 0.01
85.00 0.01
84.00 0.01
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.02
70.00 0.02
69.00 0.02
68.00 0.02
67.00 0.02
66.00 0.02
65.00 0.02
64.00 0.02
63.00 0.02
62.00 0.02
61.00 0.02
60.00 0.02
59.00 0.02
58.00 0.02
57.00 0.02
56.00 0.02
55.00 0.02
54.00 0.02
53.00 0.02
52.00 0.02
51.00 0.02
50.00 0.02
49.00 0.02
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.03
38.00 0.03
37.00 0.03
36.00 0.03
35.00 0.03
34.00 0.03
33.00 0.04
32.00 0.04
31.00 0.04
30.00 0.04
29.00 0.04
28.00 0.04
27.00 0.04
26.00 0.04
25.00 0.05
24.00 0.05
23.00 0.05
22.00 0.05
21.00 0.05
20.00 0.05
19.00 0.06
18.00 0.06
17.00 0.06
16.00 0.06
15.00 0.07
14.00 0.07
13.00 0.07
12.00 0.08
11.00 0.08
10.00 0.09
9.00 0.10
8.00 0.11
7.00 0.11
6.00 0.12
5.00 0.14
4.00 0.16
3.00 0.18
2.00 0.21
1.00 0.25


==> data/ekf_nondiag_mean.txt <==
1.00 0.70
2.00 0.27
3.00 0.18
4.00 0.13
5.00 0.10
6.00 0.08
7.00 0.07
8.00 0.06
9.00 0.05
10.00 0.04
11.00 0.04
12.00 0.03
13.00 0.03
14.00 0.03
15.00 0.02
16.00 0.02
17.00 0.02
18.00 0.02
19.00 0.02
20.00 0.01
21.00 0.01
22.00 0.01
23.00 0.01
24.00 0.01
25.00 0.01
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.00
35.00 0.00
36.00 0.00
37.00 0.00
38.00 0.00
39.00 0.00
40.00 0.00
41.00 0.00
42.00 0.00
43.00 0.00
44.00 0.00
45.00 0.00
46.00 0.00
47.00 0.00
48.00 0.00
49.00 0.00
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00


==> data/ekf_nondiag_std.txt <==
1.00 1.71
2.00 0.50
3.00 0.33
4.00 0.24
5.00 0.20
6.00 0.17
7.00 0.15
8.00 0.13
9.00 0.11
10.00 0.10
11.00 0.09
12.00 0.08
13.00 0.07
14.00 0.06
15.00 0.06
16.00 0.05
17.00 0.05
18.00 0.04
19.00 0.04
20.00 0.03
21.00 0.03
22.00 0.03
23.00 0.03
24.00 0.02
25.00 0.02
26.00 0.02
27.00 0.02
28.00 0.02
29.00 0.02
30.00 0.02
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00
100.00 0.00
99.00 0.00
98.00 0.00
97.00 0.00
96.00 0.00
95.00 0.00
94.00 0.00
93.00 0.00
92.00 0.00
91.00 0.00
90.00 0.00
89.00 0.00
88.00 0.00
87.00 0.00
86.00 0.00
85.00 0.00
84.00 0.00
83.00 0.00
82.00 0.00
81.00 0.00
80.00 0.00
79.00 0.00
78.00 0.00
77.00 0.00
76.00 0.00
75.00 0.00
74.00 0.00
73.00 0.00
72.00 0.00
71.00 0.00
70.00 0.00
69.00 0.00
68.00 0.00
67.00 0.00
66.00 0.00
65.00 0.00
64.00 0.00
63.00 0.00
62.00 0.00
61.00 0.00
60.00 0.00
59.00 0.00
58.00 0.00
57.00 0.00
56.00 0.00
55.00 0.00
54.00 0.00
53.00 0.00
52.00 0.00
51.00 0.00
50.00 0.00
49.00 0.00
48.00 0.00
47.00 0.00
46.00 0.00
45.00 0.00
44.00 0.00
43.00 0.00
42.00 0.00
41.00 0.00
40.00 0.00
39.00 0.00
38.00 0.00
37.00 0.00
36.00 0.00
35.00 0.00
34.00 0.00
33.00 0.00
32.00 0.00
31.00 0.00
30.00 0.00
29.00 0.00
28.00 0.00
27.00 0.00
26.00 0.00
25.00 0.00
24.00 0.00
23.00 0.00
22.00 0.00
21.00 0.01
20.00 0.01
19.00 0.01
18.00 0.01
17.00 0.01
16.00 0.01
15.00 0.01
14.00 0.01
13.00 0.01
12.00 0.01
11.00 0.01
10.00 0.02
9.00 0.02
8.00 0.02
7.00 0.03
6.00 0.04
5.00 0.05
4.00 0.06
3.00 0.09
2.00 0.14
1.00 0.25


==> data/ekf_nondiff_mean.txt <==
1.00 5.98
2.00 4.57
3.00 4.39
4.00 4.25
5.00 4.15
6.00 4.08
7.00 4.04
8.00 4.02
9.00 4.01
10.00 4.01
11.00 4.01
12.00 4.00
13.00 4.00
14.00 4.00
15.00 4.00
16.00 4.00
17.00 4.00
18.00 4.00
19.00 4.00
20.00 4.00
21.00 4.00
22.00 4.00
23.00 4.00
24.00 4.00
25.00 4.00
26.00 4.00
27.00 4.01
28.00 4.01
29.00 4.01
30.00 4.01


==> data/ekf_nondiff_std.txt <==
1.00 10.57
2.00 9.37
3.00 9.21
4.00 9.10
5.00 9.05
6.00 4.31
7.00 4.14
8.00 4.08
9.00 4.05
10.00 4.03
11.00 4.02
12.00 4.01
13.00 4.01
14.00 4.01
15.00 4.01
16.00 4.01
17.00 4.01
18.00 4.01
19.00 4.01
20.00 4.01
21.00 4.01
22.00 4.01
23.00 4.01
24.00 4.01
25.00 4.01
26.00 4.01
27.00 4.01
28.00 4.01
29.00 4.01
30.00 4.01
30.00 4.00
29.00 4.00
28.00 4.00
27.00 4.00
26.00 4.00
25.00 4.00
24.00 4.00
23.00 4.00
22.00 4.00
21.00 4.00
20.00 4.00
19.00 4.00
18.00 4.00
17.00 4.00
16.00 4.00
15.00 4.00
14.00 4.00
13.00 4.00
12.00 4.00
11.00 4.00
10.00 4.00
9.00 4.01
8.00 4.01
7.00 4.01
6.00 4.02
5.00 4.04
4.00 4.08
3.00 4.11
2.00 4.12
1.00 4.16


==> data/ekf_std.txt <==
1.00 3.33
2.00 0.75
3.00 0.46
4.00 0.30
5.00 0.19
6.00 0.13
7.00 0.09
8.00 0.07
9.00 0.05
10.00 0.03
11.00 0.02
12.00 0.02
13.00 0.01
14.00 0.01
15.00 0.01
16.00 0.01
17.00 0.01
18.00 0.01
19.00 0.01
20.00 0.01
21.00 0.01
22.00 0.01
23.00 0.01
24.00 0.01
25.00 0.01
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.01
61.00 0.01
62.00 0.01
63.00 0.01
64.00 0.01
65.00 0.01
66.00 0.01
67.00 0.01
68.00 0.01
69.00 0.01
70.00 0.01
71.00 0.01
72.00 0.01
73.00 0.01
74.00 0.01
75.00 0.01
76.00 0.01
77.00 0.01
78.00 0.01
79.00 0.01
80.00 0.01
81.00 0.01
82.00 0.01
83.00 0.01
84.00 0.01
85.00 0.01
86.00 0.01
87.00 0.01
88.00 0.01
89.00 0.01
90.00 0.01
91.00 0.01
92.00 0.01
93.00 0.01
94.00 0.01
95.00 0.01
96.00 0.01
97.00 0.01
98.00 0.01
99.00 0.01
100.00 0.01
100.00 0.01
99.00 0.01
98.00 0.01
97.00 0.01
96.00 0.01
95.00 0.01
94.00 0.01
93.00 0.01
92.00 0.01
91.00 0.01
90.00 0.01
89.00 0.01
88.00 0.01
87.00 0.01
86.00 0.01
85.00 0.01
84.00 0.01
83.00 0.01
82.00 0.01
81.00 0.01
80.00 0.01
79.00 0.01
78.00 0.01
77.00 0.01
76.00 0.01
75.00 0.01
74.00 0.01
73.00 0.01
72.00 0.01
71.00 0.01
70.00 0.01
69.00 0.01
68.00 0.01
67.00 0.01
66.00 0.01
65.00 0.01
64.00 0.01
63.00 0.01
62.00 0.01
61.00 0.01
60.00 0.01
59.00 0.01
58.00 0.01
57.00 0.01
56.00 0.01
55.00 0.01
54.00 0.01
53.00 0.01
52.00 0.01
51.00 0.01
50.00 0.01
49.00 0.01
48.00 0.01
47.00 0.01
46.00 0.01
45.00 0.01
44.00 0.01
43.00 0.01
42.00 0.01
41.00 0.01
40.00 0.01
39.00 0.01
38.00 0.01
37.00 0.01
36.00 0.01
35.00 0.01
34.00 0.00
33.00 0.00
32.00 0.00
31.00 0.00
30.00 0.00
29.00 0.00
28.00 0.00
27.00 0.00
26.00 0.00
25.00 0.00
24.00 0.00
23.00 0.00
22.00 0.00
21.00 0.00
20.00 0.00
19.00 0.00
18.00 0.00
17.00 0.00
16.00 0.00
15.00 0.00
14.00 0.00
13.00 0.00
12.00 0.00
11.00 0.00
10.00 0.00
9.00 0.01
8.00 0.01
7.00 0.01
6.00 0.02
5.00 0.04
4.00 0.07
3.00 0.12
2.00 0.19
1.00 0.34


==> data/journalConv.txt <==
1	12.2882057274445	12.2882057274445	12.2882057274445	7.11512107836135	12.2882057274445	12.2882057274445	12.2439964586948
2	8.58028900401641	4.76180496230923	8.68013709428680	6.94141801791758	7.42287670708199	8.15980852633504	8.22808230136733
3	8.50834834675936	4.57010295097144	7.95976675852407	6.66666293777099	5.91123759673702	8.67976188447812	8.23219579161962
4	7.57839976981840	4.41841044217340	7.30683545539190	6.36819349453100	5.30532153116838	7.93381715353764	8.23041245385424
5	6.66623343076828	4.32122586801067	6.88188589296164	6.08739363860540	4.96368493618377	6.94675994506806	8.22980256994975
6	5.99701259180889	4.24940465069129	6.65024529263561	5.83805313275079	4.73845889072086	6.07234551056041	8.22958466077932
7	5.56324174760286	4.19400956398871	6.50529101939761	5.62154938916904	4.57898067169718	5.52538968442580	8.22952408401891
8	5.27475414448307	4.14988293456611	6.39908774099039	5.43512229869075	4.46133754751239	5.24215512193633	8.22957194671499
9	5.06424860024410	4.11388325323872	6.31150288407113	5.27514151515071	4.37248510368078	5.04613108081901	8.22965503676203
10	4.89919058753547	4.08398082664714	6.23149854711717	5.13816589538059	4.30407931068947	4.89320075537979	8.22957051845880
11	4.76420307189006	4.05879845709757	6.15428811106296	5.02118668224042	4.25047834238819	4.75608420492797	8.22849788024850
12	4.65142541914687	4.03736355033679	6.07679479681593	4.92160773789008	4.20797759839680	4.65039428211592	8.22231980805982
13	4.55624566276664	4.01896615195639	5.99776803497079	4.83716417425941	4.17396459814381	4.55898188428945	8.18946945875602
14	4.47547400454811	4.00307338338894	5.91516169896220	4.76584650066794	4.14657511044302	4.48373445937482	8.08633139588748
15	4.40662516210365	3.98927559413493	5.83141570300792	4.70584784792176	4.12461427511783	4.41821095238996	9.78146367701280
16	4.34766504461019	3.97725121303811	5.74779376407440	4.65553406121011	4.10671675145375	4.36355623649732	11.1954948790130
17	4.29691881820354	3.96674308261816	5.67037861077206	4.61343065708892	4.09196084125598	4.31560891069133	10.9502027592858
18	4.25301834088257	3.95754209894947	5.60284333793012	4.57821948857406	4.07972250201873	4.27423954941190	9.77321709781670
19	4.21485361680900	3.94947564542295	5.54066706335385	4.54873875341817	4.06952193476887	4.23789407115618	6.94309096367660
20	4.18152517980196	3.94239925922168	5.48482852024709	4.52398165424231	4.06097523119980	4.20594894327594	5.98584132728110
21	4.15230123302598	3.93619053090624	5.43311221158863	4.50309102375780	4.05376178898301	4.17770060366871	6.73743452655764
22	4.12658206890180	3.93074457955658	5.38523605491381	4.48534913563563	4.04763609507419	4.15263089797740	6.97017257905462
23	4.10387203984678	3.92597065992917	5.34091160206589	4.47016338060473	4.04240289134480	4.13030287738876	6.87680360823005
24	4.08375806177140	3.92178959524326	5.30028065145575	4.45704929787957	4.03790744487013	4.11035567715520	6.69064513339946
25	4.06589325581191	3.91813181909298	5.26128889497078	4.44561261231897	4.03402930108317	4.09248683731225	6.53667580082435
26	4.04998443933602	3.91493587019404	5.22542262688341	4.43553159353658	4.03067860834024	4.07644058523560	6.39659997132512
27	4.03578244479792	3.91214722496357	5.19326112190076	4.42654043042706	4.02779472487621	4.06199875292435	6.31777760197973
28	4.02307451524663	3.90971738199045	5.16228255105762	4.41841354367006	4.02536301772940	4.04897399462674	6.28435405386985
29	4.01167824251582	3.90760313350683	5.13317993712479	4.41094982001584	4.02345410901555	4.03720434682567	6.26419673687864
30	4.00143667180912	3.90576597469182	5.10648134603923	4.40395435291694	4.02200167373825	4.02654882626726	6.23355487805119
31	3.99221430535515	3.90417161370943	5.08054828329418	4.39721257055078	4.02096654535165	4.01688400154339	6.20430601666765
32	3.98389381169285	3.90278955484653	5.05628717660209	4.39044537310892	4.02032704832125	4.00810136296110	6.18238120050793
33	3.97637329734068	3.90159273461215	5.03307866994403	4.38321775144272	4.02007330823077	4.00010529168327	6.16170726793379
34	3.96956403225132	3.90055719657779	5.01065402544274	4.37472941360420	4.02020368107174	3.99281145849114	6.13588502195505
35	3.96338854496752	3.89966179533785	4.99015428537401	4.36331810411473	4.02065250761983	3.98614550962698	6.10053667683467
36	3.95777902123088	3.89888792343875	4.96925262527721	4.36501787781244	4.02126983672457	3.98004192915216	6.04219069237374
37	3.95267595313027	3.89821925763199	4.95102711972920	4.35959676229573	4.02204560870355	3.97444301041261	5.99289109347218
38	3.94802699608273	3.89764152251030	4.93198786766593	4.35338211310706	4.02296293407670	3.96929791087146	5.95952807790659
39	3.94378599890353	3.89714227064666	4.91390676710910	4.34588164751942	4.02401075717041	3.96456178997946	5.92865921883749
40	3.93991217852591	3.89671067892631	4.89831940572996	4.33617795238005	4.02518198595324	3.96019503670702	5.90517654812950
41	3.93636941597757	3.89633736098340	4.88132385686787	4.32258845192528	4.02647262565962	3.95616258957580	5.87160588735869
42	3.93312565429363	3.89601419564693	4.86630437813597	4.32857080317907	4.02788136328178	3.95243334579370	5.83929995027157
43	3.93015238235399	3.89573417116323	4.85317761365904	4.32088685337995	4.02940939315518	3.94897965163565	5.81332228800110
44	3.92742419133294	3.89549124476808	4.83827936990047	4.31089072460598	4.02988534094728	3.94577686427745	5.77936119892871
45	3.92491839266216	3.89528021698085	4.82510702664825	4.29729363624496	4.02797452081839	3.94280297517338	5.72823735009405
46	3.92261468822836	3.89509661981726	4.81323059600890	4.30319797808670	4.02608761364221	3.94003828589674	5.68434682785299
47	3.92049488502934	3.89493661798289	4.80134684315898	4.29451716186857	4.02423211204321	3.93746512853195	5.63810547912322
48	3.91854264775451	3.89479692202184	4.78883898617964	4.28279719499057	4.02242023362735	3.93506762389641	5.60105586643866
49	3.91674328378806	3.89467471235165	4.77788473652936	4.26672581110122	4.02066998866334	3.93283147194343	5.56149480594983
50	3.91508355599036	3.89456757311187	4.76761008842566	4.27322097663377	4.01912375245141	3.93074376961492	5.53936885404437
51	3.91355151932929	3.89447343478058	4.75814965999212	4.26180376929304	4.01778666651282	3.92879285217863	5.51132044199763
52	3.91213637803085	3.89439052456399	4.74702659335590	4.24607085874577	4.01665220426980	3.92696815471713	5.49742827036988
53	3.91082836042009	3.89431732363014	4.73731661390446	4.25366396158336	4.01571803663155	3.92526009095834	5.46395521164684
54	3.90961860904375	3.89425253033360	4.72827260026504	4.24121922913621	4.01498400700106	3.92365994706853	5.46111413893300
55	3.90849908402047	3.89419502865776	4.71985422974766	4.24830814233175	4.01445108047316	3.92215978838711	5.41957425986240
56	3.90746247786293	3.89414386118145	4.71225712489313	4.23732085266585	4.01412083212088	3.92075237738045	5.41405366102212
57	3.90650214026844	3.89409820595412	4.70294206761085	4.22201032834770	4.01399523393620	3.91943110134196	5.36317757032462
58	3.90561201158821	3.89405735673724	4.69445113792896	4.23046790320393	4.01407660371302	3.91818990857511	5.34559706226839
59	3.90478656386680	3.89402070613696	4.68689106247781	4.21731036559264	4.01436763677458	3.91702325197350	5.29378616491187
60	3.90402074849685	3.89398773121470	4.67936788975883	4.22658169081747	4.01487147450699	3.91592603906162	5.26908264520922
61	3.90330994966562	3.89395798121765	4.67276000737502	4.21401485259131	4.01559178306767	3.91489358768792	5.21707592814026
62	3.90264994288150	3.89393106711995	4.66704071782496	4.22314305736391	4.01653282715875	3.91392158667004	5.18375565274837
63	3.90203685796402	3.89390665270890	4.65922407363601	4.21079683822123	4.01767057733984	3.91300606078514	5.12867994588974
64	3.90146714596293	3.89388444698802	4.65194502382069	4.21986867505377	4.01890102279501	3.91214333957812	5.09185571947619
65	3.90093754954169	3.89386419770176	4.64541977430445	4.20761532650530	4.02021690252924	3.91133002952863	5.04249897605471
66	3.90044507642114	3.89384568581521	4.63914942267034	4.21675939396461	4.02161384950616	3.91056298917709	5.00847358692375
67	3.89998697553084	3.89382872080638	4.63323462899738	4.20454443938398	4.02308810651298	3.90983930686060	4.96700355786867
68	3.89956071556007	3.89381313665004	4.62811925005710	4.21380184003559	4.02463600230873	3.90915628075390	4.93326983327994
69	3.89916396563915	3.89379878838973	4.62359397110093	4.20160660815713	4.02625408689542	3.90851140094836	4.89472941055424
70	3.89879457791506	3.89378554921032	4.61804819576225	4.21097057162056	4.02793950339561	3.90790233333554	4.86771809455849
71	3.89845057181400	3.89377330793650	4.61175555144125	4.19880266775846	4.02831471169500	3.90732690509018	4.83862062177175
72	3.89813011980874	3.89376196689368	4.60604264818952	4.20823723642817	4.02662266879921	3.90678309157284	4.81842457335672
73	3.89783153453032	3.89375144007750	4.60092701898626	4.19614611577120	4.02501692128967	3.90626900449415	4.79600783765194
74	3.89755325708239	3.89374165158618	4.59576186022703	4.20560722983438	4.02346786370094	3.90578288120166	4.77969767520829
75	3.89729384643332	3.89373253427677	4.59094363209997	4.19356526629379	4.02197783828731	3.90532307496694	4.75751803683051
76	3.89705196977517	3.89372402861230	4.58670822930124	4.20309917596945	4.02058573684343	3.90488804616512	4.74102196671392
77	3.89682639375168	3.89371608167172	4.58289792361976	4.19102050896085	4.01934915930619	3.90447635425178	4.71889690522161
78	3.89661597646794	3.89370864629878	4.57945126675275	4.20066299258936	4.01825381434550	3.90408665045333	4.70324706357804
79	3.89641966020465	3.89370168036950	4.57570645805935	4.18880672531248	4.01728908277983	3.90371767109662	4.68526655850970
80	3.89623646476772	3.89369514616113	4.57055095747284	4.19847282786364	4.01644655898274	3.90336823151225	4.67912632441375
81	3.89606548141208	3.89368900980766	4.56583391358502	4.18626324579259	4.01571927257834	3.90303722045356	4.66474675687533
82	3.89590586728468	3.89368324082958	4.56155220902745	4.19695583138442	4.01510127002369	3.90272359497969	4.65619973000634
83	3.89575684033765	3.89367781172724	4.55752195099086	4.18483054875785	4.01458738750475	3.90242637575721	4.63883961015416
84	3.89561767466778	3.89367269762851	4.55335182264123	4.19452321274441	4.01417312499527	3.90214464273969	4.62551165061599
85	3.89548769624287	3.89366787598332	4.54959140100310	4.18271541376546	4.01385457300747	3.90187753118907	4.60806594701272
86	3.89536627897967	3.89366332629825	4.54614456244459	4.19247525812789	4.01362836612825	3.90162422800682	4.59352594095760
87	3.89525284114163	3.89365902990560	4.54302124068532	4.18099718185749	4.01349164976191	3.90138396834624	4.57690379306370
88	3.89514684202781	3.89365496976218	4.54020653723861	4.19076164565610	4.01344205322954	3.90115603248022	4.56261014626464
89	3.89504777892728	3.89365113027361	4.53733034340112	4.17877464250354	4.01347766600636	3.90093974290175	4.54786730795897
90	3.89495518431569	3.89364749714075	4.53448951810223	4.19049425641995	4.01359701578451	3.90073446163652	4.53520790508317
91	3.89486862327297	3.89364405722502	4.53190998634860	4.17881713483178	4.01379904799957	3.90053958774953	4.52371207340399
92	3.89478769110331	3.89364079843035	4.52851413322991	4.18847852320659	4.01408310688683	3.90035455502887	4.51268170019607
93	3.89471201114009	3.89363770959920	4.52495408269752	4.17672642898285	4.01446482902733	3.90017882983215	4.50451434011897
94	3.89464123272015	3.89363478042103	4.52168974630572	4.18642650291832	4.01496224238988	3.90001190908202	4.49482500718794
95	3.89457502931344	3.89363200135144	4.51839260150723	4.17549217200159	4.01559355623103	3.89985331839877	4.48917885609545
96	3.89451309679492	3.89362936354060	4.51506804996485	4.18503634288843	4.01637853032208	3.89970261035913	4.48038324632436
97	3.89445515184732	3.89362685876985	4.51202219222691	4.17354257762250	4.01733821862042	3.89955936287137	4.47661646321020
98	3.89440093048386	3.89362447939523	4.50924976026279	4.18518808343094	4.01849468664025	3.89942317765769	4.46828457961725
99	3.89435018668146	3.89362221829733	4.50656668589081	4.17405978750793	4.01987072140637	3.89929367883587	4.46575793532108
100	3.89430269111539	3.89362006883644	4.50410937810662	4.18331435818404	4.02139211314385	3.89917051159266	4.45758196947432

==> data/ukf2_cum_ave_nondiff_mean.txt <==
1.00 5.98
2.00 5.22
3.00 5.01
4.00 4.86
5.00 4.72
6.00 4.61
7.00 4.52
8.00 4.40
9.00 4.24
10.00 4.06
11.00 3.87
12.00 3.72
13.00 3.59
14.00 3.46
15.00 3.35
16.00 3.24
17.00 3.15
18.00 3.07
19.00 3.00
20.00 2.94
21.00 2.88
22.00 2.82
23.00 2.77
24.00 2.73
25.00 2.69
26.00 2.65
27.00 2.61
28.00 2.58
29.00 2.54
30.00 2.51


==> data/ukf2_cum_ave_nondiff_std.txt <==
1.00 10.57
2.00 9.69
3.00 7.91
4.00 6.97
5.00 6.43
6.00 6.05
7.00 5.81
8.00 5.61
9.00 5.46
10.00 5.27
11.00 4.98
12.00 4.71
13.00 4.53
14.00 4.34
15.00 4.18
16.00 4.05
17.00 3.94
18.00 3.83
19.00 3.72
20.00 3.62
21.00 3.53
22.00 3.44
23.00 3.37
24.00 3.30
25.00 3.23
26.00 3.17
27.00 3.11
28.00 3.06
29.00 3.01
30.00 2.97
30.00 2.26
29.00 2.28
28.00 2.31
27.00 2.33
26.00 2.36
25.00 2.38
24.00 2.42
23.00 2.45
22.00 2.49
21.00 2.52
20.00 2.56
19.00 2.61
18.00 2.66
17.00 2.71
16.00 2.78
15.00 2.85
14.00 2.93
13.00 3.02
12.00 3.12
11.00 3.24
10.00 3.38
9.00 3.54
8.00 3.75
7.00 4.00
6.00 4.20
5.00 4.20
4.00 4.17
3.00 4.17
2.00 4.17
1.00 4.16


==> data/ukf2_nondiff_mean.txt <==
1.00 5.98
2.00 4.58
3.00 4.39
4.00 4.27
5.00 4.15
6.00 4.10
7.00 4.06
8.00 4.05
9.00 4.04
10.00 4.04
11.00 4.04
12.00 4.04
13.00 4.04
14.00 4.04
15.00 4.04
16.00 4.04
17.00 4.04
18.00 4.04
19.00 4.04
20.00 4.04
21.00 4.04
22.00 4.04
23.00 4.04
24.00 4.04
25.00 4.04
26.00 4.04
27.00 4.04
28.00 4.04
29.00 4.04
30.00 4.04


==> data/ukf2_nondiff_std.txt <==
1.00 10.57
2.00 9.42
3.00 9.21
4.00 9.10
5.00 9.04
6.00 4.38
7.00 4.18
8.00 4.11
9.00 4.09
10.00 4.07
11.00 4.06
12.00 4.06
13.00 4.06
14.00 4.05
15.00 4.05
16.00 4.05
17.00 4.05
18.00 4.05
19.00 4.05
20.00 4.05
21.00 4.05
22.00 4.05
23.00 4.05
24.00 4.05
25.00 4.04
26.00 4.04
27.00 4.04
28.00 4.04
29.00 4.04
30.00 4.04
30.00 4.03
29.00 4.03
28.00 4.03
27.00 4.03
26.00 4.03
25.00 4.03
24.00 4.03
23.00 4.03
22.00 4.03
21.00 4.03
20.00 4.03
19.00 4.03
18.00 4.03
17.00 4.03
16.00 4.02
15.00 4.02
14.00 4.02
13.00 4.02
12.00 4.02
11.00 4.02
10.00 4.02
9.00 4.02
8.00 4.02
7.00 4.02
6.00 4.03
5.00 4.05
4.00 4.08
3.00 4.10
2.00 4.10
1.00 4.16


==> data/ukf_cum_ave_mean.txt <==
1.00 0.91
2.00 0.74
3.00 0.60
4.00 0.51
5.00 0.43
6.00 0.39
7.00 0.34
8.00 0.31
9.00 0.28
10.00 0.26
11.00 0.24
12.00 0.22
13.00 0.21
14.00 0.20
15.00 0.19
16.00 0.18
17.00 0.17
18.00 0.17
19.00 0.16
20.00 0.15
21.00 0.15
22.00 0.14
23.00 0.14
24.00 0.14
25.00 0.13
26.00 0.13
27.00 0.12
28.00 0.12
29.00 0.12
30.00 0.12
31.00 0.11
32.00 0.11
33.00 0.11
34.00 0.11
35.00 0.10
36.00 0.10
37.00 0.10
38.00 0.10
39.00 0.10
40.00 0.10
41.00 0.09
42.00 0.09
43.00 0.09
44.00 0.09
45.00 0.09
46.00 0.09
47.00 0.09
48.00 0.09
49.00 0.08
50.00 0.08
51.00 0.08
52.00 0.08
53.00 0.08
54.00 0.08
55.00 0.08
56.00 0.08
57.00 0.08
58.00 0.08
59.00 0.08
60.00 0.08
61.00 0.07
62.00 0.07
63.00 0.07
64.00 0.07
65.00 0.07
66.00 0.07
67.00 0.07
68.00 0.07
69.00 0.07
70.00 0.07
71.00 0.07
72.00 0.07
73.00 0.07
74.00 0.07
75.00 0.07
76.00 0.07
77.00 0.07
78.00 0.07
79.00 0.07
80.00 0.06
81.00 0.06
82.00 0.06
83.00 0.06
84.00 0.06
85.00 0.06
86.00 0.06
87.00 0.06
88.00 0.06
89.00 0.06
90.00 0.06
91.00 0.06
92.00 0.06
93.00 0.06
94.00 0.06
95.00 0.06
96.00 0.06
97.00 0.06
98.00 0.06
99.00 0.06
100.00 0.06


==> data/ukf_cum_ave_nondiff_mean.txt <==
1.00 5.98
2.00 5.18
3.00 4.93
4.00 4.79
5.00 4.70
6.00 4.62
7.00 4.56
8.00 4.52
9.00 4.48
10.00 4.44
11.00 4.41
12.00 4.38
13.00 4.36
14.00 4.34
15.00 4.32
16.00 4.30
17.00 4.29
18.00 4.28
19.00 4.26
20.00 4.25
21.00 4.24
22.00 4.23
23.00 4.23
24.00 4.22
25.00 4.21
26.00 4.20
27.00 4.20
28.00 4.19
29.00 4.19
30.00 4.18


==> data/ukf_cum_ave_nondiff_std.txt <==
1.00 10.57
2.00 9.93
3.00 9.68
4.00 9.53
5.00 9.35
6.00 9.21
7.00 8.47
8.00 7.91
9.00 7.48
10.00 7.13
11.00 6.85
12.00 6.62
13.00 6.42
14.00 6.25
15.00 6.10
16.00 5.97
17.00 5.86
18.00 5.75
19.00 5.66
20.00 5.58
21.00 5.51
22.00 5.44
23.00 5.38
24.00 5.32
25.00 5.27
26.00 5.23
27.00 5.18
28.00 5.14
29.00 5.10
30.00 5.07
30.00 4.05
29.00 4.05
28.00 4.05
27.00 4.05
26.00 4.05
25.00 4.05
24.00 4.05
23.00 4.05
22.00 4.05
21.00 4.05
20.00 4.05
19.00 4.05
18.00 4.05
17.00 4.06
16.00 4.06
15.00 4.06
14.00 4.06
13.00 4.06
12.00 4.06
11.00 4.07
10.00 4.07
9.00 4.07
8.00 4.07
7.00 4.08
6.00 4.09
5.00 4.09
4.00 4.10
3.00 4.11
2.00 4.12
1.00 4.16


==> data/ukf_cum_ave_std.txt <==
1.00 3.33
2.00 2.20
3.00 1.68
4.00 1.34
5.00 1.14
6.00 0.98
7.00 0.85
8.00 0.74
9.00 0.67
10.00 0.61
11.00 0.56
12.00 0.52
13.00 0.48
14.00 0.45
15.00 0.42
16.00 0.39
17.00 0.37
18.00 0.35
19.00 0.34
20.00 0.32
21.00 0.31
22.00 0.30
23.00 0.28
24.00 0.27
25.00 0.26
26.00 0.26
27.00 0.25
28.00 0.24
29.00 0.23
30.00 0.23
31.00 0.22
32.00 0.22
33.00 0.21
34.00 0.21
35.00 0.20
36.00 0.20
37.00 0.19
38.00 0.19
39.00 0.19
40.00 0.18
41.00 0.18
42.00 0.18
43.00 0.17
44.00 0.17
45.00 0.17
46.00 0.16
47.00 0.16
48.00 0.16
49.00 0.16
50.00 0.15
51.00 0.15
52.00 0.15
53.00 0.15
54.00 0.14
55.00 0.14
56.00 0.14
57.00 0.14
58.00 0.14
59.00 0.13
60.00 0.13
61.00 0.13
62.00 0.13
63.00 0.13
64.00 0.13
65.00 0.12
66.00 0.12
67.00 0.12
68.00 0.12
69.00 0.12
70.00 0.12
71.00 0.12
72.00 0.12
73.00 0.11
74.00 0.11
75.00 0.11
76.00 0.11
77.00 0.11
78.00 0.11
79.00 0.11
80.00 0.11
81.00 0.11
82.00 0.11
83.00 0.10
84.00 0.10
85.00 0.10
86.00 0.10
87.00 0.10
88.00 0.10
89.00 0.10
90.00 0.10
91.00 0.10
92.00 0.10
93.00 0.10
94.00 0.10
95.00 0.10
96.00 0.10
97.00 0.09
98.00 0.09
99.00 0.09
100.00 0.09
100.00 0.04
99.00 0.04
98.00 0.04
97.00 0.04
96.00 0.04
95.00 0.04
94.00 0.04
93.00 0.04
92.00 0.04
91.00 0.04
90.00 0.05
89.00 0.05
88.00 0.05
87.00 0.05
86.00 0.05
85.00 0.05
84.00 0.05
83.00 0.05
82.00 0.05
81.00 0.05
80.00 0.05
79.00 0.05
78.00 0.05
77.00 0.05
76.00 0.05
75.00 0.05
74.00 0.05
73.00 0.05
72.00 0.05
71.00 0.05
70.00 0.05
69.00 0.05
68.00 0.05
67.00 0.05
66.00 0.05
65.00 0.05
64.00 0.05
63.00 0.05
62.00 0.05
61.00 0.05
60.00 0.05
59.00 0.05
58.00 0.05
57.00 0.05
56.00 0.05
55.00 0.05
54.00 0.05
53.00 0.05
52.00 0.05
51.00 0.05
50.00 0.05
49.00 0.05
48.00 0.06
47.00 0.06
46.00 0.06
45.00 0.06
44.00 0.06
43.00 0.06
42.00 0.06
41.00 0.06
40.00 0.06
39.00 0.06
38.00 0.06
37.00 0.06
36.00 0.06
35.00 0.06
34.00 0.06
33.00 0.06
32.00 0.06
31.00 0.06
30.00 0.07
29.00 0.07
28.00 0.07
27.00 0.07
26.00 0.07
25.00 0.07
24.00 0.07
23.00 0.07
22.00 0.07
21.00 0.08
20.00 0.08
19.00 0.08
18.00 0.08
17.00 0.09
16.00 0.09
15.00 0.09
14.00 0.10
13.00 0.10
12.00 0.11
11.00 0.11
10.00 0.12
9.00 0.12
8.00 0.13
7.00 0.14
6.00 0.16
5.00 0.18
4.00 0.20
3.00 0.24
2.00 0.28
1.00 0.34


==> data/ukf_diag_cum_ave_mean.txt <==
1.00 0.91
2.00 0.77
3.00 0.64
4.00 0.54
5.00 0.48
6.00 0.44
7.00 0.41
8.00 0.38
9.00 0.36
10.00 0.34
11.00 0.31
12.00 0.29
13.00 0.28
14.00 0.26
15.00 0.25
16.00 0.24
17.00 0.23
18.00 0.22
19.00 0.21
20.00 0.20
21.00 0.19
22.00 0.18
23.00 0.18
24.00 0.17
25.00 0.16
26.00 0.16
27.00 0.15
28.00 0.15
29.00 0.14
30.00 0.14
31.00 0.14
32.00 0.13
33.00 0.13
34.00 0.13
35.00 0.12
36.00 0.12
37.00 0.12
38.00 0.11
39.00 0.11
40.00 0.11
41.00 0.11
42.00 0.10
43.00 0.10
44.00 0.10
45.00 0.10
46.00 0.10
47.00 0.09
48.00 0.09
49.00 0.09
50.00 0.09
51.00 0.09
52.00 0.08
53.00 0.08
54.00 0.08
55.00 0.08
56.00 0.08
57.00 0.08
58.00 0.08
59.00 0.08
60.00 0.07
61.00 0.07
62.00 0.07
63.00 0.07
64.00 0.07
65.00 0.07
66.00 0.07
67.00 0.07
68.00 0.07
69.00 0.06
70.00 0.06
71.00 0.06
72.00 0.06
73.00 0.06
74.00 0.06
75.00 0.06
76.00 0.06
77.00 0.06
78.00 0.06
79.00 0.06
80.00 0.06
81.00 0.06
82.00 0.05
83.00 0.05
84.00 0.05
85.00 0.05
86.00 0.05
87.00 0.05
88.00 0.05
89.00 0.05
90.00 0.05
91.00 0.05
92.00 0.05
93.00 0.05
94.00 0.05
95.00 0.05
96.00 0.05
97.00 0.05
98.00 0.05
99.00 0.05
100.00 0.05


==> data/ukf_diag_cum_ave_std.txt <==
1.00 2.85
2.00 2.38
3.00 1.92
4.00 1.51
5.00 1.27
6.00 1.18
7.00 1.06
8.00 0.95
9.00 0.91
10.00 0.86
11.00 0.79
12.00 0.74
13.00 0.70
14.00 0.67
15.00 0.65
16.00 0.62
17.00 0.60
18.00 0.58
19.00 0.56
20.00 0.55
21.00 0.53
22.00 0.51
23.00 0.49
24.00 0.48
25.00 0.46
26.00 0.45
27.00 0.43
28.00 0.42
29.00 0.41
30.00 0.40
31.00 0.39
32.00 0.38
33.00 0.37
34.00 0.36
35.00 0.35
36.00 0.34
37.00 0.33
38.00 0.32
39.00 0.32
40.00 0.32
41.00 0.31
42.00 0.30
43.00 0.30
44.00 0.29
45.00 0.29
46.00 0.28
47.00 0.28
48.00 0.27
49.00 0.27
50.00 0.26
51.00 0.26
52.00 0.25
53.00 0.25
54.00 0.24
55.00 0.24
56.00 0.24
57.00 0.23
58.00 0.23
59.00 0.22
60.00 0.22
61.00 0.22
62.00 0.21
63.00 0.21
64.00 0.21
65.00 0.20
66.00 0.20
67.00 0.20
68.00 0.20
69.00 0.19
70.00 0.19
71.00 0.19
72.00 0.19
73.00 0.18
74.00 0.18
75.00 0.18
76.00 0.18
77.00 0.17
78.00 0.17
79.00 0.17
80.00 0.17
81.00 0.17
82.00 0.16
83.00 0.16
84.00 0.16
85.00 0.16
86.00 0.16
87.00 0.15
88.00 0.15
89.00 0.15
90.00 0.15
91.00 0.15
92.00 0.15
93.00 0.14
94.00 0.14
95.00 0.14
96.00 0.14
97.00 0.14
98.00 0.14
99.00 0.14
100.00 0.13
100.00 0.02
99.00 0.02
98.00 0.02
97.00 0.02
96.00 0.02
95.00 0.02
94.00 0.02
93.00 0.02
92.00 0.02
91.00 0.02
90.00 0.02
89.00 0.02
88.00 0.02
87.00 0.02
86.00 0.02
85.00 0.02
84.00 0.02
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.03
70.00 0.03
69.00 0.03
68.00 0.03
67.00 0.03
66.00 0.03
65.00 0.03
64.00 0.03
63.00 0.03
62.00 0.03
61.00 0.03
60.00 0.03
59.00 0.03
58.00 0.03
57.00 0.03
56.00 0.03
55.00 0.03
54.00 0.03
53.00 0.03
52.00 0.03
51.00 0.03
50.00 0.04
49.00 0.04
48.00 0.04
47.00 0.04
46.00 0.04
45.00 0.04
44.00 0.04
43.00 0.04
42.00 0.04
41.00 0.04
40.00 0.04
39.00 0.05
38.00 0.05
37.00 0.05
36.00 0.05
35.00 0.05
34.00 0.05
33.00 0.05
32.00 0.05
31.00 0.06
30.00 0.06
29.00 0.06
28.00 0.06
27.00 0.06
26.00 0.07
25.00 0.07
24.00 0.07
23.00 0.07
22.00 0.08
21.00 0.08
20.00 0.08
19.00 0.08
18.00 0.09
17.00 0.09
16.00 0.09
15.00 0.09
14.00 0.10
13.00 0.10
12.00 0.11
11.00 0.11
10.00 0.12
9.00 0.13
8.00 0.14
7.00 0.15
6.00 0.16
5.00 0.17
4.00 0.18
3.00 0.21
2.00 0.23
1.00 0.27


==> data/ukf_diag_mean.txt <==
1.00 0.91
2.00 0.40
3.00 0.28
4.00 0.22
5.00 0.17
6.00 0.14
7.00 0.12
8.00 0.10
9.00 0.09
10.00 0.08
11.00 0.07
12.00 0.06
13.00 0.05
14.00 0.05
15.00 0.04
16.00 0.04
17.00 0.03
18.00 0.03
19.00 0.02
20.00 0.02
21.00 0.02
22.00 0.02
23.00 0.01
24.00 0.01
25.00 0.01
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.00
34.00 0.00
35.00 0.00
36.00 0.00
37.00 0.00
38.00 0.00
39.00 0.00
40.00 0.00
41.00 0.00
42.00 0.00
43.00 0.00
44.00 0.00
45.00 0.00
46.00 0.00
47.00 0.00
48.00 0.00
49.00 0.00
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00


==> data/ukf_diag_std.txt <==
1.00 2.85
2.00 1.09
3.00 0.54
4.00 0.44
5.00 0.36
6.00 0.31
7.00 0.26
8.00 0.23
9.00 0.19
10.00 0.18
11.00 0.15
12.00 0.14
13.00 0.12
14.00 0.11
15.00 0.10
16.00 0.09
17.00 0.08
18.00 0.08
19.00 0.07
20.00 0.07
21.00 0.06
22.00 0.06
23.00 0.05
24.00 0.05
25.00 0.04
26.00 0.04
27.00 0.04
28.00 0.04
29.00 0.03
30.00 0.03
31.00 0.03
32.00 0.03
33.00 0.02
34.00 0.02
35.00 0.02
36.00 0.02
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.00
51.00 0.00
52.00 0.00
53.00 0.00
54.00 0.00
55.00 0.00
56.00 0.00
57.00 0.00
58.00 0.00
59.00 0.00
60.00 0.00
61.00 0.00
62.00 0.00
63.00 0.00
64.00 0.00
65.00 0.00
66.00 0.00
67.00 0.00
68.00 0.00
69.00 0.00
70.00 0.00
71.00 0.00
72.00 0.00
73.00 0.00
74.00 0.00
75.00 0.00
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00
100.00 0.00
99.00 0.00
98.00 0.00
97.00 0.00
96.00 0.00
95.00 0.00
94.00 0.00
93.00 0.00
92.00 0.00
91.00 0.00
90.00 0.00
89.00 0.00
88.00 0.00
87.00 0.00
86.00 0.00
85.00 0.00
84.00 0.00
83.00 0.00
82.00 0.00
81.00 0.00
80.00 0.00
79.00 0.00
78.00 0.00
77.00 0.00
76.00 0.00
75.00 0.00
74.00 0.00
73.00 0.00
72.00 0.00
71.00 0.00
70.00 0.00
69.00 0.00
68.00 0.00
67.00 0.00
66.00 0.00
65.00 0.00
64.00 0.00
63.00 0.00
62.00 0.00
61.00 0.00
60.00 0.00
59.00 0.00
58.00 0.00
57.00 0.00
56.00 0.00
55.00 0.00
54.00 0.00
53.00 0.00
52.00 0.00
51.00 0.00
50.00 0.00
49.00 0.00
48.00 0.00
47.00 0.00
46.00 0.00
45.00 0.00
44.00 0.00
43.00 0.00
42.00 0.00
41.00 0.00
40.00 0.00
39.00 0.00
38.00 0.00
37.00 0.00
36.00 0.00
35.00 0.00
34.00 0.00
33.00 0.00
32.00 0.00
31.00 0.00
30.00 0.00
29.00 0.00
28.00 0.00
27.00 0.00
26.00 0.00
25.00 0.00
24.00 0.00
23.00 0.00
22.00 0.00
21.00 0.01
20.00 0.01
19.00 0.01
18.00 0.01
17.00 0.01
16.00 0.01
15.00 0.01
14.00 0.01
13.00 0.01
12.00 0.02
11.00 0.02
10.00 0.03
9.00 0.03
8.00 0.04
7.00 0.05
6.00 0.06
5.00 0.07
4.00 0.09
3.00 0.11
2.00 0.17
1.00 0.27


==> data/ukf_mean.txt <==
1.00 0.91
2.00 0.48
3.00 0.29
4.00 0.17
5.00 0.11
6.00 0.08
7.00 0.06
8.00 0.05
9.00 0.04
10.00 0.04
11.00 0.04
12.00 0.04
13.00 0.04
14.00 0.04
15.00 0.04
16.00 0.04
17.00 0.04
18.00 0.04
19.00 0.04
20.00 0.04
21.00 0.04
22.00 0.04
23.00 0.04
24.00 0.04
25.00 0.04
26.00 0.04
27.00 0.04
28.00 0.04
29.00 0.04
30.00 0.04
31.00 0.04
32.00 0.04
33.00 0.04
34.00 0.04
35.00 0.04
36.00 0.04
37.00 0.04
38.00 0.04
39.00 0.04
40.00 0.04
41.00 0.04
42.00 0.04
43.00 0.04
44.00 0.04
45.00 0.04
46.00 0.04
47.00 0.04
48.00 0.04
49.00 0.04
50.00 0.04
51.00 0.03
52.00 0.03
53.00 0.03
54.00 0.03
55.00 0.03
56.00 0.03
57.00 0.03
58.00 0.03
59.00 0.03
60.00 0.03
61.00 0.03
62.00 0.03
63.00 0.03
64.00 0.03
65.00 0.03
66.00 0.03
67.00 0.03
68.00 0.03
69.00 0.03
70.00 0.03
71.00 0.03
72.00 0.03
73.00 0.03
74.00 0.03
75.00 0.03
76.00 0.03
77.00 0.03
78.00 0.03
79.00 0.03
80.00 0.03
81.00 0.03
82.00 0.03
83.00 0.03
84.00 0.03
85.00 0.03
86.00 0.03
87.00 0.03
88.00 0.03
89.00 0.03
90.00 0.03
91.00 0.03
92.00 0.03
93.00 0.03
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> data/ukf_nondiag_cum_ave_mean.txt <==
1.00 0.70
2.00 0.52
3.00 0.41
4.00 0.34
5.00 0.30
6.00 0.27
7.00 0.25
8.00 0.23
9.00 0.21
10.00 0.20
11.00 0.19
12.00 0.18
13.00 0.17
14.00 0.16
15.00 0.15
16.00 0.15
17.00 0.14
18.00 0.13
19.00 0.13
20.00 0.12
21.00 0.12
22.00 0.12
23.00 0.11
24.00 0.11
25.00 0.11
26.00 0.10
27.00 0.10
28.00 0.10
29.00 0.09
30.00 0.09
31.00 0.09
32.00 0.09
33.00 0.08
34.00 0.08
35.00 0.08
36.00 0.08
37.00 0.08
38.00 0.08
39.00 0.07
40.00 0.07
41.00 0.07
42.00 0.07
43.00 0.07
44.00 0.07
45.00 0.07
46.00 0.06
47.00 0.06
48.00 0.06
49.00 0.06
50.00 0.06
51.00 0.06
52.00 0.06
53.00 0.06
54.00 0.06
55.00 0.06
56.00 0.05
57.00 0.05
58.00 0.05
59.00 0.05
60.00 0.05
61.00 0.05
62.00 0.05
63.00 0.05
64.00 0.05
65.00 0.05
66.00 0.05
67.00 0.05
68.00 0.05
69.00 0.05
70.00 0.04
71.00 0.04
72.00 0.04
73.00 0.04
74.00 0.04
75.00 0.04
76.00 0.04
77.00 0.04
78.00 0.04
79.00 0.04
80.00 0.04
81.00 0.04
82.00 0.04
83.00 0.04
84.00 0.04
85.00 0.04
86.00 0.04
87.00 0.04
88.00 0.04
89.00 0.04
90.00 0.04
91.00 0.04
92.00 0.04
93.00 0.04
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03


==> data/ukf_nondiag_cum_ave_std.txt <==
1.00 1.71
2.00 1.29
3.00 0.99
4.00 0.84
5.00 0.74
6.00 0.65
7.00 0.59
8.00 0.54
9.00 0.51
10.00 0.48
11.00 0.46
12.00 0.44
13.00 0.42
14.00 0.39
15.00 0.38
16.00 0.37
17.00 0.36
18.00 0.35
19.00 0.34
20.00 0.32
21.00 0.31
22.00 0.30
23.00 0.29
24.00 0.28
25.00 0.27
26.00 0.26
27.00 0.26
28.00 0.25
29.00 0.24
30.00 0.24
31.00 0.23
32.00 0.22
33.00 0.22
34.00 0.21
35.00 0.21
36.00 0.20
37.00 0.20
38.00 0.20
39.00 0.19
40.00 0.19
41.00 0.19
42.00 0.19
43.00 0.18
44.00 0.18
45.00 0.18
46.00 0.18
47.00 0.17
48.00 0.17
49.00 0.17
50.00 0.16
51.00 0.16
52.00 0.16
53.00 0.16
54.00 0.15
55.00 0.15
56.00 0.15
57.00 0.15
58.00 0.14
59.00 0.14
60.00 0.14
61.00 0.14
62.00 0.14
63.00 0.13
64.00 0.13
65.00 0.13
66.00 0.13
67.00 0.13
68.00 0.12
69.00 0.12
70.00 0.12
71.00 0.12
72.00 0.12
73.00 0.12
74.00 0.12
75.00 0.11
76.00 0.11
77.00 0.11
78.00 0.11
79.00 0.11
80.00 0.11
81.00 0.11
82.00 0.10
83.00 0.10
84.00 0.10
85.00 0.10
86.00 0.10
87.00 0.10
88.00 0.10
89.00 0.10
90.00 0.10
91.00 0.10
92.00 0.09
93.00 0.09
94.00 0.09
95.00 0.09
96.00 0.09
97.00 0.09
98.00 0.09
99.00 0.09
100.00 0.09
100.00 0.02
99.00 0.02
98.00 0.02
97.00 0.02
96.00 0.02
95.00 0.02
94.00 0.02
93.00 0.02
92.00 0.02
91.00 0.02
90.00 0.02
89.00 0.02
88.00 0.02
87.00 0.02
86.00 0.02
85.00 0.02
84.00 0.02
83.00 0.02
82.00 0.02
81.00 0.02
80.00 0.02
79.00 0.02
78.00 0.02
77.00 0.02
76.00 0.02
75.00 0.02
74.00 0.02
73.00 0.02
72.00 0.02
71.00 0.02
70.00 0.02
69.00 0.02
68.00 0.02
67.00 0.02
66.00 0.02
65.00 0.02
64.00 0.02
63.00 0.02
62.00 0.03
61.00 0.03
60.00 0.03
59.00 0.03
58.00 0.03
57.00 0.03
56.00 0.03
55.00 0.03
54.00 0.03
53.00 0.03
52.00 0.03
51.00 0.03
50.00 0.03
49.00 0.03
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.04
38.00 0.04
37.00 0.04
36.00 0.04
35.00 0.04
34.00 0.04
33.00 0.04
32.00 0.04
31.00 0.04
30.00 0.04
29.00 0.05
28.00 0.05
27.00 0.05
26.00 0.05
25.00 0.05
24.00 0.05
23.00 0.06
22.00 0.06
21.00 0.06
20.00 0.06
19.00 0.06
18.00 0.07
17.00 0.07
16.00 0.07
15.00 0.07
14.00 0.08
13.00 0.08
12.00 0.09
11.00 0.09
10.00 0.10
9.00 0.10
8.00 0.11
7.00 0.12
6.00 0.13
5.00 0.14
4.00 0.16
3.00 0.18
2.00 0.21
1.00 0.25


==> data/ukf_nondiag_mean.txt <==
1.00 0.70
2.00 0.25
3.00 0.19
4.00 0.15
5.00 0.12
6.00 0.10
7.00 0.09
8.00 0.08
9.00 0.07
10.00 0.06
11.00 0.05
12.00 0.05
13.00 0.04
14.00 0.04
15.00 0.03
16.00 0.03
17.00 0.03
18.00 0.03
19.00 0.02
20.00 0.02
21.00 0.02
22.00 0.02
23.00 0.02
24.00 0.02
25.00 0.02
26.00 0.01
27.00 0.01
28.00 0.01
29.00 0.01
30.00 0.01
31.00 0.01
32.00 0.01
33.00 0.01
34.00 0.01
35.00 0.01
36.00 0.01
37.00 0.01
38.00 0.01
39.00 0.01
40.00 0.01
41.00 0.01
42.00 0.01
43.00 0.01
44.00 0.01
45.00 0.01
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.01
61.00 0.01
62.00 0.01
63.00 0.01
64.00 0.01
65.00 0.01
66.00 0.01
67.00 0.01
68.00 0.01
69.00 0.01
70.00 0.01
71.00 0.01
72.00 0.01
73.00 0.01
74.00 0.01
75.00 0.01
76.00 0.00
77.00 0.00
78.00 0.00
79.00 0.00
80.00 0.00
81.00 0.00
82.00 0.00
83.00 0.00
84.00 0.00
85.00 0.00
86.00 0.00
87.00 0.00
88.00 0.00
89.00 0.00
90.00 0.00
91.00 0.00
92.00 0.00
93.00 0.00
94.00 0.00
95.00 0.00
96.00 0.00
97.00 0.00
98.00 0.00
99.00 0.00
100.00 0.00


==> data/ukf_nondiag_std.txt <==
1.00 1.71
2.00 0.66
3.00 0.43
4.00 0.34
5.00 0.26
6.00 0.22
7.00 0.18
8.00 0.16
9.00 0.13
10.00 0.12
11.00 0.11
12.00 0.11
13.00 0.09
14.00 0.09
15.00 0.08
16.00 0.08
17.00 0.07
18.00 0.07
19.00 0.06
20.00 0.06
21.00 0.06
22.00 0.06
23.00 0.05
24.00 0.05
25.00 0.05
26.00 0.04
27.00 0.04
28.00 0.04
29.00 0.04
30.00 0.04
31.00 0.04
32.00 0.03
33.00 0.03
34.00 0.03
35.00 0.03
36.00 0.03
37.00 0.02
38.00 0.02
39.00 0.02
40.00 0.02
41.00 0.02
42.00 0.02
43.00 0.02
44.00 0.02
45.00 0.02
46.00 0.01
47.00 0.01
48.00 0.01
49.00 0.01
50.00 0.01
51.00 0.01
52.00 0.01
53.00 0.01
54.00 0.01
55.00 0.01
56.00 0.01
57.00 0.01
58.00 0.01
59.00 0.01
60.00 0.01
61.00 0.01
62.00 0.01
63.00 0.01
64.00 0.01
65.00 0.01
66.00 0.01
67.00 0.01
68.00 0.01
69.00 0.01
70.00 0.01
71.00 0.01
72.00 0.01
73.00 0.01
74.00 0.01
75.00 0.01
76.00 0.01
77.00 0.01
78.00 0.01
79.00 0.01
80.00 0.01
81.00 0.01
82.00 0.01
83.00 0.01
84.00 0.01
85.00 0.01
86.00 0.01
87.00 0.01
88.00 0.01
89.00 0.01
90.00 0.01
91.00 0.01
92.00 0.01
93.00 0.01
94.00 0.01
95.00 0.01
96.00 0.01
97.00 0.01
98.00 0.01
99.00 0.01
100.00 0.01
100.00 0.00
99.00 0.00
98.00 0.00
97.00 0.00
96.00 0.00
95.00 0.00
94.00 0.00
93.00 0.00
92.00 0.00
91.00 0.00
90.00 0.00
89.00 0.00
88.00 0.00
87.00 0.00
86.00 0.00
85.00 0.00
84.00 0.00
83.00 0.00
82.00 0.00
81.00 0.00
80.00 0.00
79.00 0.00
78.00 0.00
77.00 0.00
76.00 0.00
75.00 0.00
74.00 0.00
73.00 0.00
72.00 0.00
71.00 0.00
70.00 0.00
69.00 0.00
68.00 0.00
67.00 0.00
66.00 0.00
65.00 0.00
64.00 0.00
63.00 0.00
62.00 0.00
61.00 0.00
60.00 0.00
59.00 0.00
58.00 0.00
57.00 0.00
56.00 0.00
55.00 0.00
54.00 0.00
53.00 0.00
52.00 0.00
51.00 0.00
50.00 0.00
49.00 0.00
48.00 0.00
47.00 0.00
46.00 0.00
45.00 0.00
44.00 0.00
43.00 0.00
42.00 0.00
41.00 0.00
40.00 0.00
39.00 0.00
38.00 0.00
37.00 0.00
36.00 0.00
35.00 0.00
34.00 0.00
33.00 0.00
32.00 0.01
31.00 0.01
30.00 0.01
29.00 0.01
28.00 0.01
27.00 0.01
26.00 0.01
25.00 0.01
24.00 0.01
23.00 0.01
22.00 0.01
21.00 0.01
20.00 0.01
19.00 0.01
18.00 0.01
17.00 0.01
16.00 0.01
15.00 0.01
14.00 0.01
13.00 0.02
12.00 0.02
11.00 0.02
10.00 0.02
9.00 0.03
8.00 0.03
7.00 0.04
6.00 0.05
5.00 0.05
4.00 0.07
3.00 0.08
2.00 0.12
1.00 0.25


==> data/ukf_nondiff_mean.txt <==
1.00 5.98
2.00 4.38
3.00 4.26
4.00 4.26
5.00 4.34
6.00 4.39
7.00 4.41
8.00 4.42
9.00 1.79
10.00 1.68
11.00 1.65
12.00 1.65
13.00 1.65
14.00 1.66
15.00 1.66
16.00 1.66
17.00 1.66
18.00 1.66
19.00 1.66
20.00 1.66
21.00 1.66
22.00 1.66
23.00 1.66
24.00 1.65
25.00 1.65
26.00 1.65
27.00 1.65
28.00 1.65
29.00 1.64
30.00 1.64


==> data/ukf_nondiff_std.txt <==
1.00 10.57
2.00 5.67
3.00 4.51
4.00 4.46
5.00 4.48
6.00 4.50
7.00 4.52
8.00 4.52
9.00 4.51
10.00 4.48
11.00 1.83
12.00 1.72
13.00 1.71
14.00 1.71
15.00 1.71
16.00 1.71
17.00 1.71
18.00 1.71
19.00 1.71
20.00 1.70
21.00 1.70
22.00 1.69
23.00 1.69
24.00 1.69
25.00 1.68
26.00 1.67
27.00 1.67
28.00 1.67
29.00 1.67
30.00 1.66
30.00 1.63
29.00 1.63
28.00 1.63
27.00 1.63
26.00 1.63
25.00 1.63
24.00 1.63
23.00 1.63
22.00 1.63
21.00 1.63
20.00 1.63
19.00 1.63
18.00 1.63
17.00 1.63
16.00 1.62
15.00 1.62
14.00 1.62
13.00 1.61
12.00 1.61
11.00 1.60
10.00 1.61
9.00 1.62
8.00 1.67
7.00 1.80
6.00 2.09
5.00 4.09
4.00 4.07
3.00 4.04
2.00 4.06
1.00 4.16


==> data/ukf_std.txt <==
1.00 3.33
2.00 0.93
3.00 0.53
4.00 0.34
5.00 0.23
6.00 0.15
7.00 0.12
8.00 0.10
9.00 0.09
10.00 0.08
11.00 0.07
12.00 0.06
13.00 0.06
14.00 0.06
15.00 0.06
16.00 0.05
17.00 0.05
18.00 0.05
19.00 0.05
20.00 0.05
21.00 0.05
22.00 0.05
23.00 0.05
24.00 0.05
25.00 0.05
26.00 0.05
27.00 0.04
28.00 0.04
29.00 0.04
30.00 0.04
31.00 0.04
32.00 0.04
33.00 0.04
34.00 0.04
35.00 0.04
36.00 0.04
37.00 0.04
38.00 0.04
39.00 0.04
40.00 0.04
41.00 0.04
42.00 0.04
43.00 0.04
44.00 0.04
45.00 0.04
46.00 0.04
47.00 0.04
48.00 0.04
49.00 0.04
50.00 0.04
51.00 0.04
52.00 0.04
53.00 0.04
54.00 0.04
55.00 0.04
56.00 0.04
57.00 0.04
58.00 0.04
59.00 0.04
60.00 0.04
61.00 0.04
62.00 0.04
63.00 0.03
64.00 0.03
65.00 0.03
66.00 0.03
67.00 0.03
68.00 0.03
69.00 0.03
70.00 0.03
71.00 0.03
72.00 0.03
73.00 0.03
74.00 0.03
75.00 0.03
76.00 0.03
77.00 0.03
78.00 0.03
79.00 0.03
80.00 0.03
81.00 0.03
82.00 0.03
83.00 0.03
84.00 0.03
85.00 0.03
86.00 0.03
87.00 0.03
88.00 0.03
89.00 0.03
90.00 0.03
91.00 0.03
92.00 0.03
93.00 0.03
94.00 0.03
95.00 0.03
96.00 0.03
97.00 0.03
98.00 0.03
99.00 0.03
100.00 0.03
100.00 0.03
99.00 0.03
98.00 0.03
97.00 0.03
96.00 0.03
95.00 0.03
94.00 0.03
93.00 0.03
92.00 0.03
91.00 0.03
90.00 0.03
89.00 0.03
88.00 0.03
87.00 0.03
86.00 0.03
85.00 0.03
84.00 0.03
83.00 0.03
82.00 0.03
81.00 0.03
80.00 0.03
79.00 0.03
78.00 0.03
77.00 0.03
76.00 0.03
75.00 0.03
74.00 0.03
73.00 0.03
72.00 0.03
71.00 0.03
70.00 0.03
69.00 0.03
68.00 0.03
67.00 0.03
66.00 0.03
65.00 0.03
64.00 0.03
63.00 0.03
62.00 0.03
61.00 0.03
60.00 0.03
59.00 0.03
58.00 0.03
57.00 0.03
56.00 0.03
55.00 0.03
54.00 0.03
53.00 0.03
52.00 0.03
51.00 0.03
50.00 0.03
49.00 0.03
48.00 0.03
47.00 0.03
46.00 0.03
45.00 0.03
44.00 0.03
43.00 0.03
42.00 0.03
41.00 0.03
40.00 0.03
39.00 0.03
38.00 0.03
37.00 0.03
36.00 0.03
35.00 0.03
34.00 0.03
33.00 0.03
32.00 0.03
31.00 0.03
30.00 0.03
29.00 0.03
28.00 0.03
27.00 0.03
26.00 0.03
25.00 0.03
24.00 0.03
23.00 0.03
22.00 0.03
21.00 0.03
20.00 0.03
19.00 0.03
18.00 0.03
17.00 0.03
16.00 0.02
15.00 0.02
14.00 0.02
13.00 0.02
12.00 0.02
11.00 0.02
10.00 0.02
9.00 0.02
8.00 0.02
7.00 0.02
6.00 0.03
5.00 0.05
4.00 0.08
3.00 0.12
2.00 0.21
1.00 0.34


==> data_CarSim/fsf_pY.txt <==
0	0
0.0500000000000000	6.23858706479558e-07
0.100000000000000	8.18527788774054e-06
0.150000000000000	3.48009505719178e-05
0.200000000000000	9.81626962479607e-05
0.250000000000000	0.000222117373167464
0.300000000000000	0.000436939580007875
0.350000000000000	0.000780096882560325
0.400000000000000	0.00130025185869496
0.450000000000000	0.00205726205032263
0.500000000000000	0.00312086692553827
0.550000000000000	0.00456996450066058
0.600000000000000	0.00649132246960715
0.650000000000000	0.00897856864559814
0.700000000000000	0.0121292601737841
0.750000000000000	0.0160443517882010
0.800000000000000	0.0208312910638907
0.850000000000000	0.0266025953357451
0.900000000000000	0.0334719630805428
0.950000000000000	0.0415530506528647
1	0.0509553574685403
1.05000000000000	0.0617836253001182
1.10000000000000	0.0741358772027432
1.15000000000000	0.0881031174603654
1.20000000000000	0.103770768828304
1.25000000000000	0.121217256238230
1.30000000000000	0.140507414103897
1.35000000000000	0.161692679563849
1.40000000000000	0.184815199157853
1.45000000000000	0.209908045997449
1.50000000000000	0.236992324149357
1.55000000000000	0.266077727116063
1.60000000000000	0.297161783432291
1.65000000000000	0.330230436340207
1.70000000000000	0.365256870678568
1.75000000000000	0.402202007461212
1.80000000000000	0.441013693654251
1.85000000000000	0.481626797183819
1.90000000000000	0.523961917258186
1.95000000000000	0.567925623818693
2	0.613409613137231
2.05000000000000	0.660291331633614
2.10000000000000	0.708433820230026
2.15000000000000	0.757686565970890
2.20000000000000	0.807885917095390
2.25000000000000	0.858856089548413
2.30000000000000	0.910410029357086
2.35000000000000	0.962350553468924
2.40000000000000	1.01447175762111
2.45000000000000	1.06656037072350
2.50000000000000	1.11839769768231
2.55000000000000	1.16976097534116
2.60000000000000	1.22042581407080
2.65000000000000	1.27016745196428
2.70000000000000	1.31876332742234
2.75000000000000	1.36599421730541
2.80000000000000	1.41164702472390
2.85000000000000	1.45551577473743
2.90000000000000	1.49740447635317
2.95000000000000	1.53712793468358
3	1.57451453185382
3.05000000000000	1.60940719982839
3.10000000000000	1.64166616958572
3.15000000000000	1.67116899551271
3.20000000000000	1.69781210938089
3.25000000000000	1.72151090261182
3.30000000000000	1.74220179130888
3.35000000000000	1.75984125000270
3.40000000000000	1.77440632488578
3.45000000000000	1.78589376215883
3.50000000000000	1.79432068403256
3.55000000000000	1.79972358398398
3.60000000000000	1.80215863556890
3.65000000000000	1.80170068930100
3.70000000000000	1.79844369150657
3.75000000000000	1.79250010390374
3.80000000000000	1.78400059761272
3.85000000000000	1.77309153600150
3.90000000000000	1.75993344415792
3.95000000000000	1.74469950814061
4	1.72757408422911
4.05000000000000	1.70875119827687
4.10000000000000	1.68843283713384
4.15000000000000	1.66682755615216
4.20000000000000	1.64414852616162
4.25000000000000	1.62061222292436
4.30000000000000	1.59643631186330
4.35000000000000	1.57183849174115
4.40000000000000	1.54703429741265
4.45000000000000	1.52223607550035
4.50000000000000	1.49765070762264
4.55000000000000	1.47347876878377
4.60000000000000	1.44991222912504
4.65000000000000	1.42713391892347
4.70000000000000	1.40531552921338
4.75000000000000	1.38461732239596
4.80000000000000	1.36518628267431
4.85000000000000	1.34715604529648
4.90000000000000	1.33064526490064
4.95000000000000	1.31575776141972
5	1.30258118348218
5.05000000000000	1.29118734112511
5.10000000000000	1.28163124591983
5.15000000000000	1.27395169818896
5.20000000000000	1.26817060029360
5.25000000000000	1.26429370065479
5.30000000000000	1.26231036066432
5.35000000000000	1.26219445893404
5.40000000000000	1.26390442876640
5.45000000000000	1.26738433650306
5.50000000000000	1.27256433459494
5.55000000000000	1.27936177700892
5.60000000000000	1.28768185826075
5.65000000000000	1.29741880040285
5.70000000000000	1.30845694073112
5.75000000000000	1.32067198348486
5.80000000000000	1.33393222154108
5.85000000000000	1.34809963005107
5.90000000000000	1.36303126773443
5.95000000000000	1.37858031323965
6	1.39459765243289
6.05000000000000	1.41093281902226
6.10000000000000	1.42743576695801
6.15000000000000	1.44395777913591
6.20000000000000	1.46035339872882
6.25000000000000	1.47648120387074
6.30000000000000	1.49220580518327
6.35000000000000	1.50739846076697
6.40000000000000	1.52193892347634
6.45000000000000	1.53571581949645
6.50000000000000	1.54862832552146
6.55000000000000	1.56058634439696
6.60000000000000	1.57151190876255
6.65000000000000	1.58133912034145
6.70000000000000	1.59001518836377
6.75000000000000	1.59750013898055
6.80000000000000	1.60376738551919
6.85000000000000	1.60880319457494
6.90000000000000	1.61260685868560
6.95000000000000	1.61518996205967
7	1.61657610098907
7.05000000000000	1.61679996979428
7.10000000000000	1.61590678085420
7.15000000000000	1.61395127651625
7.20000000000000	1.61099683639538
7.25000000000000	1.60711445393156
7.30000000000000	1.60238161217825
7.35000000000000	1.59688121988933
7.40000000000000	1.59070037616412
7.45000000000000	1.58392945482438
7.50000000000000	1.57666088029246
7.55000000000000	1.56893672649565
7.60000000000000	1.56032723880592
7.65000000000000	1.54997045167016
7.70000000000000	1.53703548810395
7.75000000000000	1.52069191416673
7.80000000000000	1.50005315192119
7.85000000000000	1.47418203106437
7.90000000000000	1.44214049711835
7.95000000000000	1.40305063621451
8	1.35617109813392
8.05000000000000	1.30091769893200
8.10000000000000	1.23691220083033
8.15000000000000	1.16398011312962
8.20000000000000	1.08214006281675
8.25000000000000	0.991592472065584
8.30000000000000	0.892703888479462
8.35000000000000	0.785999375309919
8.40000000000000	0.672134571951206
8.45000000000000	0.551885669121316
8.50000000000000	0.426130554914037
8.55000000000000	0.295816515537910
8.60000000000000	0.161933956614249
8.65000000000000	0.0254950448016615
8.70000000000000	-0.112502582097704
8.75000000000000	-0.251086211269055
8.80000000000000	-0.389330985573865
8.85000000000000	-0.526367073732840
8.90000000000000	-0.661394080967854
8.95000000000000	-0.793687305646685
9	-0.922600527222605
9.05000000000000	-1.04756763825048
9.10000000000000	-1.16811182795122
9.15000000000000	-1.28384139662349
9.20000000000000	-1.39446941966046
9.25000000000000	-1.49981206531359
9.30000000000000	-1.59981023090852
9.35000000000000	-1.69451994974055
9.40000000000000	-1.78401018685724
9.45000000000000	-1.86835150007801
9.50000000000000	-1.94759426498379
9.55000000000000	-2.02176271421563
9.60000000000000	-2.09089933411190
9.65000000000000	-2.15504420861454
9.70000000000000	-2.21421616701223
9.75000000000000	-2.26840381915865
9.80000000000000	-2.31756781541191
9.85000000000000	-2.36165216498745
9.90000000000000	-2.40060298357917
9.95000000000000	-2.43438352130574
10	-2.46298377803091
10.0500000000000	-2.48642588448675
10.1000000000000	-2.50475721531886
10.1500000000000	-2.51804761376404
10.2000000000000	-2.52638253358852
10.2500000000000	-2.52985769176233
10.3000000000000	-2.52857786848264
10.3500000000000	-2.52265147045401
10.4000000000000	-2.51218924555109
10.4500000000000	-2.49730237365838
10.5000000000000	-2.47810761912791
10.5500000000000	-2.45473010192053
10.6000000000000	-2.42731836818806
10.6500000000000	-2.39604776918912
10.7000000000000	-2.36112379562344
10.7500000000000	-2.32278488923148
10.8000000000000	-2.28130433123878
10.8500000000000	-2.23699380742027
10.9000000000000	-2.19020451447559
10.9500000000000	-2.14132539724213
11	-2.09078533497791
11.0500000000000	-2.03904460830451
11.1000000000000	-1.98657049982995
11.1500000000000	-1.93382980360850
11.2000000000000	-1.88126716196263
11.2500000000000	-1.82929859547570
11.3000000000000	-1.77829776604469
11.3500000000000	-1.72858942049792
11.4000000000000	-1.68044034516404
11.4500000000000	-1.63405628879061
11.5000000000000	-1.58958882457834
11.5500000000000	-1.54714003799692
11.6000000000000	-1.50679280259559
11.6500000000000	-1.46861797656198
11.7000000000000	-1.43267702539054
11.7500000000000	-1.39903173836560
11.8000000000000	-1.36774624348118
11.8500000000000	-1.33889438344823
11.9000000000000	-1.31255830371170
11.9500000000000	-1.28882891437734
12	-1.26779760070949
12.0500000000000	-1.24955044911666
12.1000000000000	-1.23415815724095
12.1500000000000	-1.22166953233776
12.2000000000000	-1.21210429544101
12.2500000000000	-1.20545078846167
12.3000000000000	-1.20166382715423
12.3500000000000	-1.20066473912163
12.4000000000000	-1.20234213092731
12.4500000000000	-1.20655394717489
12.5000000000000	-1.21313162660777
12.5500000000000	-1.22188399369304
12.6000000000000	-1.23260192516890
12.6500000000000	-1.24506231221752
12.7000000000000	-1.25903303746040
12.7500000000000	-1.27427618451789
12.8000000000000	-1.29055253597073
12.8500000000000	-1.30762406610323
12.9000000000000	-1.32525797196727
12.9500000000000	-1.34322839847385
13	-1.36131984769168
13.0500000000000	-1.37932838742997
13.1000000000000	-1.39706450514161
13.1500000000000	-1.41435372723403
13.2000000000000	-1.43103882890100
13.2500000000000	-1.44697980913224
13.3000000000000	-1.46205534075319
13.3500000000000	-1.47616231559261
13.4000000000000	-1.48921665050183
13.4500000000000	-1.50115248296050
13.5000000000000	-1.51192236489471
13.5500000000000	-1.52149617302068
13.6000000000000	-1.52986074591502
13.6500000000000	-1.53701857252262
13.7000000000000	-1.54298689680401
13.7500000000000	-1.54779631769366
13.8000000000000	-1.55148950145799
13.8500000000000	-1.55411973162870
13.9000000000000	-1.55574931845066
13.9500000000000	-1.55644823111346
14	-1.55629244919488
14.0500000000000	-1.55536263603024
14.1000000000000	-1.55374228464864
14.1500000000000	-1.55151654058256
14.2000000000000	-1.54877056393845
14.2500000000000	-1.54558866493195
14.3000000000000	-1.54205288979195
14.3500000000000	-1.53824241929417
14.4000000000000	-1.53423244036165
14.4500000000000	-1.53009379721570
14.5000000000000	-1.52589215638546
14.5500000000000	-1.52168788994952
14.6000000000000	-1.51753554549703
14.6500000000000	-1.51348392520241
14.7000000000000	-1.50957581935329
14.7500000000000	-1.50584825493596
14.8000000000000	-1.50233245632447
14.8500000000000	-1.49905420402534
14.9000000000000	-1.49603395120833
14.9500000000000	-1.49328723883159
15	-1.49082491359385
15.0500000000000	-1.48857090466030
15.1000000000000	-1.48569024705129
15.1500000000000	-1.48067809784920
15.2000000000000	-1.47221327203436
15.2500000000000	-1.45911345781631
15.3000000000000	-1.44012631922879
15.3500000000000	-1.41396984827819
15.4000000000000	-1.37941922235065
15.4500000000000	-1.33539725165066
15.5000000000000	-1.28103909025616
15.5500000000000	-1.21571307235620
15.6000000000000	-1.13906075554090
15.6500000000000	-1.05098056821265
15.7000000000000	-0.951612496569147
15.7500000000000	-0.841321607969139
15.8000000000000	-0.720692141353012
15.8500000000000	-0.590500217751184
15.9000000000000	-0.451702606402270
15.9500000000000	-0.305451322712124
16	-0.153032908104672
16.0500000000000	0.00414284840604454
16.1000000000000	0.164618019742922
16.1500000000000	0.326921576262658
16.2000000000000	0.489629381461953
16.2500000000000	0.651387746178860
16.3000000000000	0.810949276213312
16.3500000000000	0.967178847712569
16.4000000000000	1.11905769343981
16.4500000000000	1.26569380676379
16.5000000000000	1.40629758887931
16.5500000000000	1.54017380696084
16.6000000000000	1.66673262220621
16.6500000000000	1.78546369417543
16.7000000000000	1.89592204522919
16.7500000000000	1.99772886878870
16.8000000000000	2.09058347526138
16.8500000000000	2.17425416205054
16.9000000000000	2.24857529739642
16.9500000000000	2.31344690621034
17	2.36883676341005
17.0500000000000	2.41477951891815
17.1000000000000	2.45137795934118
17.1500000000000	2.47880123870870
17.2000000000000	2.49728303759288
17.2500000000000	2.50711766633259
17.3000000000000	2.50865702914973
17.3500000000000	2.50231385225976
17.4000000000000	2.48856047432013
17.4500000000000	2.46791152088533
17.5000000000000	2.44090968280417
17.5500000000000	2.40812171214799
17.6000000000000	2.37013776202797
17.6500000000000	2.32756348202516
17.7000000000000	2.28101158820927
17.7500000000000	2.23109416142939
17.8000000000000	2.17842114709037
17.8500000000000	2.12359568628350
17.9000000000000	2.06720839405288
17.9500000000000	2.00983345170891
18	1.95202193479343
18.0500000000000	1.89430060036930
18.1000000000000	1.83716639790979
18.1500000000000	1.78108526568030
18.2000000000000	1.72648766484080
18.2500000000000	1.67376881104601
18.3000000000000	1.62328533963546
18.3500000000000	1.57535414716167
18.4000000000000	1.53025081683142
18.4500000000000	1.48821282784487
18.5000000000000	1.44943572616616
18.5500000000000	1.41407585492753
18.6000000000000	1.38225055323282
18.6500000000000	1.35404037153237
18.7000000000000	1.32948808331944
18.7500000000000	1.30860077685139
18.8000000000000	1.29134947665798
18.8500000000000	1.27767096036244
18.9000000000000	1.26746835832202
18.9500000000000	1.26061349055509
19	1.25694892318006
19.0500000000000	1.25629051334723
19.1000000000000	1.25842912890623
19.1500000000000	1.26313299793968
19.2000000000000	1.27015250974907
19.2500000000000	1.27922545550526
19.3000000000000	1.29008239267236
19.3500000000000	1.30244976257898
19.4000000000000	1.31605482452864
19.4500000000000	1.33062817557532
19.5000000000000	1.34590805644858
19.5500000000000	1.36164207783045
19.6000000000000	1.37759101256646
19.6500000000000	1.39352996938731
19.7000000000000	1.40925162776721
19.7500000000000	1.42456680157077
19.8000000000000	1.43930690722847
19.8500000000000	1.45332386555887
19.9000000000000	1.46649159499798
19.9500000000000	1.47870538991045
20	1.48988261190439
20.0500000000000	1.49996163504839
20.1000000000000	1.50890178335872
20.1500000000000	1.51668197175141
20.2000000000000	1.52329994605334
20.2500000000000	1.52877067752850
20.3000000000000	1.53312506066810
20.3500000000000	1.53640820022851
20.4000000000000	1.53867762199765
20.4500000000000	1.54000152072776
20.5000000000000	1.54045669371494
20.5500000000000	1.54012698156745
20.6000000000000	1.53910098780338
20.6500000000000	1.53747047321839
20.7000000000000	1.53532801319707
20.7500000000000	1.53276573134672
20.8000000000000	1.52987329024339
20.8500000000000	1.52673698634346
20.9000000000000	1.52343809833738
20.9500000000000	1.52005232272810
21	1.51664857770162
21.0500000000000	1.51328878490795
21.1000000000000	1.51002714904171
21.1500000000000	1.50691024992106
21.2000000000000	1.50397677900385
21.2500000000000	1.50125789341946
21.3000000000000	1.49877733582885
21.3500000000000	1.49655197053873
21.4000000000000	1.49459218583213
21.4500000000000	1.49290251987136
21.5000000000000	1.49148224835154
21.5500000000000	1.49032603965847
21.6000000000000	1.48942462201825
21.6500000000000	1.48876539832975
21.7000000000000	1.48833314607221
21.7500000000000	1.48811055986625
21.8000000000000	1.48807889815136
21.8500000000000	1.48821842681985
21.9000000000000	1.48850898433473
21.9500000000000	1.48893031903805
22	1.48946253634932
22.0500000000000	1.49008632434608
22.1000000000000	1.49078327773237
22.1500000000000	1.49153601949309
22.2000000000000	1.49232840877614
22.2500000000000	1.49314557529923
22.3000000000000	1.49397403166683
22.3500000000000	1.49480164356857
22.4000000000000	1.49561767115216
22.4500000000000	1.49641269823485
22.5000000000000	1.49717862630245
22.5500000000000	1.49781990390359
22.6000000000000	1.49743305698366
22.6500000000000	1.49441300915598
22.7000000000000	1.48740872383646
22.7500000000000	1.47525552260664
22.8000000000000	1.45674549657317
22.8500000000000	1.43064253952337
22.9000000000000	1.39579512923717
22.9500000000000	1.35122803929744
23	1.29618046199881
23.0500000000000	1.23014868452929
23.1000000000000	1.15290690522587
23.1500000000000	1.06449703504607
23.2000000000000	0.965211983886142
23.2500000000000	0.855591313266583
23.3000000000000	0.736380784263305
23.3500000000000	0.608523246964950
23.4000000000000	0.473164176497185
23.4500000000000	0.331595395466317
23.5000000000000	0.185231992552622
23.5500000000000	0.0355379821731637
23.6000000000000	-0.116025438371989
23.6500000000000	-0.268056295126505
23.7000000000000	-0.419247957824475
23.7500000000000	-0.568413633658098
23.8000000000000	-0.714503989075184
23.8500000000000	-0.856596027753456
23.9000000000000	-0.993900940891802
23.9500000000000	-1.12574878025518
24	-1.25156524628737
24.0500000000000	-1.37086446677168
24.1000000000000	-1.48324135765166
24.1500000000000	-1.58835368342371
24.2000000000000	-1.68592242697144
24.2500000000000	-1.77572372566400
24.3000000000000	-1.85758809986616
24.3500000000000	-1.93140056077538
24.4000000000000	-1.99710351006247
24.4500000000000	-2.05469565907749
24.5000000000000	-2.10423237895592
24.5500000000000	-2.14582396781608
24.6000000000000	-2.17963685870566
24.6500000000000	-2.20588880930417
24.7000000000000	-2.22484441729709
24.7500000000000	-2.23680980566377
24.8000000000000	-2.24212961799200
24.8500000000000	-2.24118233816455
24.9000000000000	-2.23437538375842
24.9500000000000	-2.22214612486748
25	-2.20495875105520
25.0500000000000	-2.18329629159869
25.1000000000000	-2.15764909534646
25.1500000000000	-2.12851072742040
25.2000000000000	-2.09637498090197
25.2500000000000	-2.06173507152237
25.3000000000000	-2.02507718885608
25.3500000000000	-1.98687811535170
25.4000000000000	-1.94759734429735
25.4500000000000	-1.90767567469100
25.5000000000000	-1.86753025686127
25.5500000000000	-1.82755366695298
25.6000000000000	-1.78810995232812
25.6500000000000	-1.74953412581766
25.7000000000000	-1.71212898698730
25.7500000000000	-1.67616565758122
25.8000000000000	-1.64188138368656
25.8500000000000	-1.60948060838051
25.9000000000000	-1.57913361276976
25.9500000000000	-1.55097809606505
26	-1.52511862969293
26.0500000000000	-1.50162858189160
26.1000000000000	-1.48055038911643
26.1500000000000	-1.46189773307879
26.2000000000000	-1.44565655417509
26.2500000000000	-1.43178743124191
26.3000000000000	-1.42022734751753
26.3500000000000	-1.41089208187015
26.4000000000000	-1.40367855214165
26.4500000000000	-1.39846727839175
26.5000000000000	-1.39512507064595
26.5500000000000	-1.39350722062453
26.6000000000000	-1.39346062830562
26.6500000000000	-1.39482619943834
26.7000000000000	-1.39744197794980
26.7500000000000	-1.40114492510991
26.8000000000000	-1.40577365136991
26.8500000000000	-1.41116975378220
26.9000000000000	-1.41718021439358
26.9500000000000	-1.42365829490266
27	-1.43046549161071
27.0500000000000	-1.43747203380197
27.1000000000000	-1.44455844982369
27.1500000000000	-1.45161573691059
27.2000000000000	-1.45854645779894
27.2500000000000	-1.46526458826022
27.3000000000000	-1.47169613997026
27.3500000000000	-1.47777870052561
27.4000000000000	-1.48346159774450
27.4500000000000	-1.48870521643591
27.5000000000000	-1.49348077035641
27.5500000000000	-1.49776948218443
27.6000000000000	-1.50156203305338
27.6500000000000	-1.50485767297931
27.7000000000000	-1.50766340673492
27.7500000000000	-1.50999307765762
27.8000000000000	-1.51186640518318
27.8500000000000	-1.51330809453052
27.9000000000000	-1.51434679174383
27.9500000000000	-1.51501428380641
28	-1.51534449371307
28.0500000000000	-1.51537280085601
28.1000000000000	-1.51513511154204
28.1500000000000	-1.51466730026626
28.2000000000000	-1.51400444399185
28.2500000000000	-1.51318046255690
28.3000000000000	-1.51222755611849
28.3500000000000	-1.51117600820467
28.4000000000000	-1.51005380667614
28.4500000000000	-1.50888658741896
28.5000000000000	-1.50769742211489
28.5500000000000	-1.50650686901167
28.6000000000000	-1.50533289540544
28.6500000000000	-1.50419100398513
28.7000000000000	-1.50309425838380
28.7500000000000	-1.50205345593411
28.8000000000000	-1.50107722366922
28.8500000000000	-1.50017221235057
28.9000000000000	-1.49934323417324
28.9500000000000	-1.49859345833156
29	-1.49792456699980
29.0500000000000	-1.49733693861218
29.1000000000000	-1.49682980524031
29.1500000000000	-1.49640141381175
29.2000000000000	-1.49604917488962
29.2500000000000	-1.49576979843545
29.3000000000000	-1.49555942558953
29.3500000000000	-1.49541373793718
29.4000000000000	-1.49532807412334
29.4500000000000	-1.49529751503595
29.5000000000000	-1.49531698258506
29.5500000000000	-1.49538130212180
29.6000000000000	-1.49548528732702
29.6500000000000	-1.49562378609611
29.7000000000000	-1.49579175286574
29.7500000000000	-1.49598427966821
29.8000000000000	-1.49619665618052
29.8500000000000	-1.49642438836256
29.9000000000000	-1.49666324654331
29.9500000000000	-1.49690927334196
30	-1.49715881992760
30.0500000000000	-1.49731844259847
30.1000000000000	-1.49647294072445
30.1500000000000	-1.49299572940758
30.2000000000000	-1.48553760880628
30.2500000000000	-1.47295542085284
30.3000000000000	-1.45406315286145
30.3500000000000	-1.42765070194112
30.4000000000000	-1.39259743202958
30.4500000000000	-1.34795719947177
30.5000000000000	-1.29300867453163
30.5500000000000	-1.22729092200960
30.6000000000000	-1.15062307851470
30.6500000000000	-1.06309193621776
30.7000000000000	-0.965040347357338
30.7500000000000	-0.857045177677490
30.8000000000000	-0.739874004372639
30.8500000000000	-0.614505233854921
30.9000000000000	-0.482081736123886
30.9500000000000	-0.343882106058096
31	-0.201271137554252
31.0500000000000	-0.0556401218951044
31.1000000000000	0.0916497651247797
31.1500000000000	0.239308857230976
31.2000000000000	0.386148905985765
31.2500000000000	0.531097244157653
31.3000000000000	0.673209042524979
31.3500000000000	0.811652318427659
31.4000000000000	0.945704993195318
31.4500000000000	1.07474525787142
31.5000000000000	1.19823404394545
31.5500000000000	1.31569489683761
31.6000000000000	1.42671614950153
31.6500000000000	1.53094230924897
31.7000000000000	1.62806724027364
31.7500000000000	1.71783157501519
31.8000000000000	1.80002713122120
31.8500000000000	1.87449499442025
31.9000000000000	1.94112892598547
31.9500000000000	1.99987646515678
32	2.05074297006182
32.0500000000000	2.09379249776227
32.1000000000000	2.12914823912339
32.1500000000000	2.15699087819645
32.2000000000000	2.17755499004819
32.2500000000000	2.19112440007019
32.3000000000000	2.19802869039969
32.3500000000000	2.19863855474458
32.4000000000000	2.19336000131267
32.4500000000000	2.18263423682341
32.5000000000000	2.16693278471227
32.5500000000000	2.14674921706663
32.6000000000000	2.12258565784554
32.6500000000000	2.09494724367163
32.7000000000000	2.06433769099222
32.7500000000000	2.03125732097893
32.8000000000000	1.99619620237121
32.8500000000000	1.95963099552518
32.9000000000000	1.92201718569971
32.9500000000000	1.88378783474135
33	1.84534917250446
33.0500000000000	1.80708015973286
33.1000000000000	1.76932941983045
33.1500000000000	1.73241536455225
33.2000000000000	1.69662396871480
33.2500000000000	1.66220984632372
33.3000000000000	1.62939485791328
33.3500000000000	1.59836956026280
33.4000000000000	1.56929243274987
33.4500000000000	1.54229164169150
33.5000000000000	1.51746482254049
33.5500000000000	1.49488102289103
33.6000000000000	1.47458105781381
33.6500000000000	1.45657957957370
33.7000000000000	1.44086596536995
33.7500000000000	1.42740647870644
33.8000000000000	1.41614576705008
33.8500000000000	1.40700899362276
33.9000000000000	1.39990380168426
33.9500000000000	1.39472249107277
34	1.39134433232647
34.0500000000000	1.38963748944760
34.1000000000000	1.38946171187781
34.1500000000000	1.39067049488125
34.2000000000000	1.39311390175614
34.2500000000000	1.39664021483626
34.3000000000000	1.40109843223551
34.3500000000000	1.40633953768993
34.4000000000000	1.41221874292444
34.4500000000000	1.41859637939288
34.5000000000000	1.42533976766513
34.5500000000000	1.43232374896797
34.6000000000000	1.43943220190126
34.6500000000000	1.44655828169626
34.7000000000000	1.45360551613329
34.7500000000000	1.46048773764099
34.8000000000000	1.46712975511355
34.8500000000000	1.47346699205243
34.9000000000000	1.47944572646973
34.9500000000000	1.48502251054109
35	1.49016404354189
35.0500000000000	1.49484644969297
35.1000000000000	1.49905485933924
35.1500000000000	1.50278260762129
35.2000000000000	1.50603059790463
35.2500000000000	1.50880646477019
35.3000000000000	1.51112377847390
35.3500000000000	1.51300124669237
35.4000000000000	1.51446184229592
35.4500000000000	1.51553205844232
35.5000000000000	1.51624104358447
35.5500000000000	1.51661997273350
35.6000000000000	1.51670123035682
35.6500000000000	1.51651787814080
35.7000000000000	1.51610293484246
35.7500000000000	1.51548898923161
35.8000000000000	1.51470763435108
35.8500000000000	1.51378922796916
35.9000000000000	1.51276247271539
35.9500000000000	1.51165429681451
36	1.51048957049750
36.0500000000000	1.50929108736628
36.1000000000000	1.50807939984186
36.1500000000000	1.50687287654816
36.2000000000000	1.50568763574193
36.2500000000000	1.50453765668627
36.3000000000000	1.50343478899442
36.3500000000000	1.50238889748355
36.4000000000000	1.50140792580993
36.4500000000000	1.50049805727618
36.5000000000000	1.49966381378071
36.5500000000000	1.49890821875443
36.6000000000000	1.49823291604010
36.6500000000000	1.49763832532411
36.7000000000000	1.49712376957834
36.7500000000000	1.49668761558932
36.8000000000000	1.49632740240488
36.8500000000000	1.49603996450847
36.9000000000000	1.49582155302723
36.9500000000000	1.49566793927451
37	1.49557452866473
37.0500000000000	1.49553644545595
37.1000000000000	1.49554863427479
37.1500000000000	1.49560592539951
37.2000000000000	1.49570312465491
37.2500000000000	1.49583506297745
37.3000000000000	1.49599667364490
37.3500000000000	1.49618302657651
37.4000000000000	1.49638939188700
37.4500000000000	1.49661126057428
37.5000000000000	1.49684439418100
37.5500000000000	1.49699505872236
37.6000000000000	1.49615072033318
37.6500000000000	1.49268959563035
37.7000000000000	1.48526407290205
37.7500000000000	1.47273000685066
37.8000000000000	1.45389969699024
37.8500000000000	1.42756126888429
37.9000000000000	1.39259067311291
37.9500000000000	1.34803686336830
38	1.29317256485650
38.0500000000000	1.22752907689405
38.1000000000000	1.15091687968587
38.1500000000000	1.06341269323681
38.2000000000000	0.965347167255734
38.2500000000000	0.857286102573675
38.3000000000000	0.739985710070814
38.3500000000000	0.614409837943969
38.4000000000000	0.481691718128572
38.4500000000000	0.343099151455111
38.5000000000000	0.199992846308389
38.5500000000000	0.0537627783622361
38.6000000000000	-0.0942246320475110
38.6500000000000	-0.242670815852075
38.7000000000000	-0.390374809378619
38.7500000000000	-0.536248439950714
38.8000000000000	-0.679330239328215
38.8500000000000	-0.818771326004931
38.9000000000000	-0.953833124597146
38.9500000000000	-1.08387908489954
39	-1.20835705016635
39.0500000000000	-1.32677939428957
39.1000000000000	-1.43872566966527
39.1500000000000	-1.54383304184652
39.2000000000000	-1.64178951002433
39.2500000000000	-1.73233183765164
39.3000000000000	-1.81524930726767
39.3500000000000	-1.89038072881259
39.4000000000000	-1.95761811854604
39.4500000000000	-2.01690817781226
39.5000000000000	-2.06825560745002
39.5500000000000	-2.11172300796811
39.6000000000000	-2.14743297703224
39.6500000000000	-2.17556494870686
39.7000000000000	-2.19635254838549
39.7500000000000	-2.21007801376976
39.8000000000000	-2.21706895396639
39.8500000000000	-2.21769387064517
39.9000000000000	-2.21235624513865
39.9500000000000	-2.20149361239859
40	-2.18557436941253
40.0500000000000	-2.16509033722993
40.1000000000000	-2.14054330116543
40.1500000000000	-2.11243884517804
40.2000000000000	-2.08128149933438
40.2500000000000	-2.04757368926390
40.3000000000000	-2.01180855460388
40.3500000000000	-1.97446742993460
40.4000000000000	-1.93601160691714
40.4500000000000	-1.89688094887481
40.5000000000000	-1.85748936258114
40.5500000000000	-1.81822422213890
40.6000000000000	-1.77944310139605
40.6500000000000	-1.74147379583332
40.7000000000000	-1.70461183499835
40.7500000000000	-1.66912144509452
40.8000000000000	-1.63523397160620
40.8500000000000	-1.60314923768937
40.9000000000000	-1.57303461571444
40.9500000000000	-1.54502673076262
41	-1.51923110449589
41.0500000000000	-1.49572406246092
41.1000000000000	-1.47455296459275
41.1500000000000	-1.45573826454731
41.2000000000000	-1.43927429400649
41.2500000000000	-1.42513141668146
41.3000000000000	-1.41325745936406
41.3500000000000	-1.40357986325831
41.4000000000000	-1.39600759899420
41.4500000000000	-1.39043337490013
41.5000000000000	-1.38673597912504
41.5500000000000	-1.38478224118358
41.6000000000000	-1.38442971477089
41.6500000000000	-1.38552890528861
41.7000000000000	-1.38792621043339
41.7500000000000	-1.39146567744042
41.8000000000000	-1.39599161051006
41.8500000000000	-1.40134992758969
41.9000000000000	-1.40739052170825
41.9500000000000	-1.41396823774154
42	-1.42094485629261
42.0500000000000	-1.42818968785970
42.1000000000000	-1.43558118207991
42.1500000000000	-1.44300721992675
42.2000000000000	-1.45036629349825
42.2500000000000	-1.45756746783274
42.3000000000000	-1.46453111909937
42.3500000000000	-1.47118858755659
42.4000000000000	-1.47748245948774
42.4500000000000	-1.48336598245395
42.5000000000000	-1.48880296033478
42.5500000000000	-1.49376701584189
42.6000000000000	-1.49824118144685
42.6500000000000	-1.50221707377091
42.7000000000000	-1.50569425655952
42.7500000000000	-1.50867937958081
42.8000000000000	-1.51118536842607
42.8500000000000	-1.51323059824212
42.9000000000000	-1.51483800521628
42.9500000000000	-1.51603431227655
43	-1.51684913712907
43.0500000000000	-1.51731433765851
43.1000000000000	-1.51746316914865
43.1500000000000	-1.51732972815021
43.2000000000000	-1.51694819772729
43.2500000000000	-1.51635243261097
43.3000000000000	-1.51557536199717
43.3500000000000	-1.51464872937197
43.4000000000000	-1.51360264457852
43.4500000000000	-1.51246544815213
43.5000000000000	-1.51126340289279
43.5500000000000	-1.51002066338367
43.6000000000000	-1.50875909097430
43.6500000000000	-1.50749830354801
43.7000000000000	-1.50625559312684
43.7500000000000	-1.50504603360771
43.8000000000000	-1.50388247913764
43.8500000000000	-1.50277570890405
43.9000000000000	-1.50173448439377
43.9500000000000	-1.50076571302108
44	-1.49987454460220
44.0500000000000	-1.49906453921718
44.1000000000000	-1.49833778668735
44.1500000000000	-1.49769506815088
44.2000000000000	-1.49713598660123
44.2500000000000	-1.49665911410992
44.3000000000000	-1.49626212449090
44.3500000000000	-1.49594192385653
44.4000000000000	-1.49569477695647
44.4500000000000	-1.49551641705290
44.5000000000000	-1.49540216528015
44.5500000000000	-1.49534702168039
44.6000000000000	-1.49534577249880
44.6500000000000	-1.49539306054605
44.7000000000000	-1.49548348031898
44.7500000000000	-1.49561163196979
44.8000000000000	-1.49577220375118
44.8500000000000	-1.49596001000718
44.9000000000000	-1.49617005953631
44.9500000000000	-1.49639757921785
45	-1.49663806802506
45.0500000000000	-1.49679748340421
45.1000000000000	-1.49596254524205
45.1500000000000	-1.49251035148599
45.2000000000000	-1.48509217191262
45.2500000000000	-1.47256270634790
45.3000000000000	-1.45373309937251
45.3500000000000	-1.42739009768740
45.4000000000000	-1.39240839201761
45.4500000000000	-1.34783616242105
45.5000000000000	-1.29294522009901
45.5500000000000	-1.22726613998982
45.6000000000000	-1.15060875716803
45.6500000000000	-1.06304935852142
45.7000000000000	-0.964918192817483
45.7500000000000	-0.856781301855261
45.8000000000000	-0.739395416812092
45.8500000000000	-0.613724766561406
45.9000000000000	-0.480904020612541
45.9500000000000	-0.342202638892430
46	-0.198983661639269
46.0500000000000	-0.0526396665003449
46.1000000000000	0.0954601839868744
46.1500000000000	0.244014726345669
46.2000000000000	0.391820740642369
46.2500000000000	0.537788317426295
46.3000000000000	0.680954802222637
46.3500000000000	0.820470640814287
46.4000000000000	0.955597211345443
46.4500000000000	1.08569844774497
46.5000000000000	1.21022282547706
46.5500000000000	1.32868368224067
46.6000000000000	1.44066181384550
46.6500000000000	1.54579551268217
46.7000000000000	1.64377384367814
46.7500000000000	1.73433459754168
46.8000000000000	1.81726793116273
46.8500000000000	1.89241333953593
46.9000000000000	1.95966335540036
46.9500000000000	2.01896501063289
47	2.07032312163110
47.0500000000000	2.11380015414597
47.1000000000000	2.14951837235850
47.1500000000000	2.17765666110874
47.2000000000000	2.19844796467423
47.2500000000000	2.21217370552660
47.3000000000000	2.21916060417014
47.3500000000000	2.21977624072815
47.4000000000000	2.21442318715045
47.4500000000000	2.20353801787214
47.5000000000000	2.18758830472567
47.5500000000000	2.16706527218277
47.6000000000000	2.14247038810460
47.6500000000000	2.11430913480071
47.7000000000000	2.08308612692837
47.7500000000000	2.04930413629692
47.8000000000000	2.01345685649888
47.8500000000000	1.97602643207131
47.9000000000000	1.93747515350829
47.9500000000000	1.89824403096049
48	1.85874822190690
48.0500000000000	1.81937642162149
48.1000000000000	1.78048754745585
48.1500000000000	1.74241073463277
48.2000000000000	1.70544280527986
48.2500000000000	1.66984921254804
48.3000000000000	1.63586243263473
48.3500000000000	1.60368331267780
48.4000000000000	1.57348011863663
48.4500000000000	1.54539023550116
48.5000000000000	1.51951979536449
48.5500000000000	1.49594558664995
48.6000000000000	1.47471527733764
48.6500000000000	1.45584948022113
48.7000000000000	1.43934253809917
48.7500000000000	1.42516468772679
48.8000000000000	1.41326349979302
48.8500000000000	1.40356604203338
48.9000000000000	1.39598080996288
48.9500000000000	1.39039994994486
49	1.38670162009554
49.0500000000000	1.38475196556331
49.1000000000000	1.38440782239089
49.1500000000000	1.38551895991378
49.2000000000000	1.38793104062522
49.2500000000000	1.39148738771720
49.3000000000000	1.39603160753116
49.3500000000000	1.40140895289266
49.4000000000000	1.40746869600156
49.4500000000000	1.41406510838277
49.5000000000000	1.42105945315728
49.5500000000000	1.42832057980554
49.6000000000000	1.43572654007083
49.6500000000000	1.44316487934920
49.7000000000000	1.45053382074659
49.7500000000000	1.45774222491724
49.8000000000000	1.46471033013501
49.8500000000000	1.47136940177609
49.9000000000000	1.47766201424221
49.9500000000000	1.48354146170611
50	1.48897165092982
50.0500000000000	1.49392577334171
50.1000000000000	1.49838161596241
50.1500000000000	1.50232894291909
50.2000000000000	1.50576615027169
50.2500000000000	1.50869763168636
50.3000000000000	1.51113369530126
50.3500000000000	1.51308987084696
50.4000000000000	1.51458660162149
50.4500000000000	1.51564976424362
50.5000000000000	1.51631038886835
50.5500000000000	1.51660368976434
50.6000000000000	1.51656761282468
50.6500000000000	1.51624190083658
50.7000000000000	1.51566692259678
50.7500000000000	1.51488286920293
50.8000000000000	1.51392873447265
50.8500000000000	1.51284179971307
50.9000000000000	1.51165697129550
50.9500000000000	1.51040653735192
51	1.50911975882662
51.0500000000000	1.50782280177827
51.1000000000000	1.50653855765201
51.1500000000000	1.50528674217830
51.2000000000000	1.50408390229786
51.2500000000000	1.50294361186763
51.3000000000000	1.50187659492093
51.3500000000000	1.50089096986831
51.4000000000000	1.49999244257476
51.4500000000000	1.49918456301992
51.5000000000000	1.49846895008043
51.5500000000000	1.49784553734720
51.6000000000000	1.49731280421553
51.6500000000000	1.49686799639316
51.7000000000000	1.49650734527793
51.7500000000000	1.49622625377054
51.8000000000000	1.49601949246171
51.8500000000000	1.49588135148395
51.9000000000000	1.49580581079866
51.9500000000000	1.49578665635148
52	1.49581761988738
52.0500000000000	1.49589246159622
52.1000000000000	1.49600507894272
52.1500000000000	1.49614955968118
52.2000000000000	1.49632026316511
52.2500000000000	1.49651184974774
52.3000000000000	1.49671933779727
52.3500000000000	1.49693811414100
52.4000000000000	1.49716397006184
52.4500000000000	1.49739309713661
52.5000000000000	1.49762210538828
52.5500000000000	1.49776483800996
52.6000000000000	1.49695538308106
52.6500000000000	1.49363283924483
52.7000000000000	1.48651128835553
52.7500000000000	1.47455518808456
52.8000000000000	1.45671213090124
52.8500000000000	1.43193427763213
52.9000000000000	1.39926271915489
52.9500000000000	1.35789616078881
53	1.30724671080129
53.0500000000000	1.24697450683264
53.1000000000000	1.17701312810509
53.1500000000000	1.09755805367998
53.2000000000000	1.00902832835672
53.2500000000000	0.912050318093931
53.3000000000000	0.807437125040900
53.3500000000000	0.696134209935827
53.4000000000000	0.579201163623003
53.4500000000000	0.457779977848896
53.5000000000000	0.333023262409204
53.5500000000000	0.206070150802288
53.6000000000000	0.0779947255046993
53.6500000000000	-0.0502112031433277
53.7000000000000	-0.177657890414120
53.7500000000000	-0.303558607928178
53.8000000000000	-0.427229250286326
53.8500000000000	-0.548079873157561
53.9000000000000	-0.665599521800548
53.9500000000000	-0.779346162262368
54	-0.888937937481628
54.0500000000000	-0.994040107472036
54.1000000000000	-1.09435980924017
54.1500000000000	-1.18964146949422
54.2000000000000	-1.27966931145651
54.2500000000000	-1.36426187545522
54.3000000000000	-1.44327455668209
54.3500000000000	-1.51660095274398
54.4000000000000	-1.58417384281608
54.4500000000000	-1.64596357866447
54.5000000000000	-1.70197873721659
54.5500000000000	-1.75226434662567
54.6000000000000	-1.79690098133845
54.6500000000000	-1.83600242611144
54.7000000000000	-1.86971539620496
54.7500000000000	-1.89821815434611
54.8000000000000	-1.92171463057429
54.8500000000000	-1.94043284924163
54.9000000000000	-1.95462121373882
54.9500000000000	-1.96454393033211
55	-1.97047658629866
55.0500000000000	-1.97270295712394
55.1000000000000	-1.97151137344791
55.1500000000000	-1.96719234242950
55.2000000000000	-1.96003600220388
55.2500000000000	-1.95033290362926
55.3000000000000	-1.93837056617544
55.3500000000000	-1.92443136291112
55.4000000000000	-1.90879016980269
55.4500000000000	-1.89171259337866
55.5000000000000	-1.87345277275604
55.5500000000000	-1.85425305149205
55.6000000000000	-1.83434261645795
55.6500000000000	-1.81393753587092
55.7000000000000	-1.79323963416854
55.7500000000000	-1.77243677146816
55.8000000000000	-1.75170179741281
55.8500000000000	-1.73119287393538
55.9000000000000	-1.71105257022886
55.9500000000000	-1.69140833417582
56	-1.67237190024703
56.0500000000000	-1.65403995180792
56.1000000000000	-1.63649392852946
56.1500000000000	-1.61980086112317
56.2000000000000	-1.60401354321691
56.2500000000000	-1.58917148719646
56.3000000000000	-1.57530142225242
56.3500000000000	-1.56241834074767
56.4000000000000	-1.55052627616315
56.4500000000000	-1.53961940201185
56.5000000000000	-1.52968302436180
56.5500000000000	-1.52069465104058
56.6000000000000	-1.51262509194102
56.6500000000000	-1.50543948102895
56.7000000000000	-1.49909835357860
56.7500000000000	-1.49355847689847
56.8000000000000	-1.48877384964909
56.8500000000000	-1.48469643731053
56.9000000000000	-1.48127711363947
56.9500000000000	-1.47846627387094
57	-1.47621461651440
57.0500000000000	-1.47447353619272
57.1000000000000	-1.47319569855820
57.1500000000000	-1.47233527217243
57.2000000000000	-1.47184834730279
57.2500000000000	-1.47169304024598
57.3000000000000	-1.47182976689029
57.3500000000000	-1.47222125620610
57.4000000000000	-1.47283270761482
57.4500000000000	-1.47363172644192
57.5000000000000	-1.47458839379319
57.5500000000000	-1.47567515573722
57.6000000000000	-1.47686682409226
57.6500000000000	-1.47814043265313
57.7000000000000	-1.47947519767900
57.7500000000000	-1.48085236375138
57.8000000000000	-1.48225514238676
57.8500000000000	-1.48366855897087
57.9000000000000	-1.48507938243681
57.9500000000000	-1.48647598201587
58	-1.48784825414139
58.0500000000000	-1.48918749149844
58.1000000000000	-1.49048630863326
58.1500000000000	-1.49173852319631
58.2000000000000	-1.49293907997611
58.2500000000000	-1.49408394311500
58.3000000000000	-1.49517001851321
58.3500000000000	-1.49619505625039
58.4000000000000	-1.49715757256271
58.4500000000000	-1.49805676244767
58.5000000000000	-1.49889242350610
58.5500000000000	-1.49966487881201
58.6000000000000	-1.50037490569667
58.6500000000000	-1.50102367080618
58.7000000000000	-1.50161266742449
58.7500000000000	-1.50214366244842
58.8000000000000	-1.50261864369839
58.8500000000000	-1.50303977844064
58.9000000000000	-1.50340937077488
58.9500000000000	-1.50372983040900
59	-1.50400363957355
59.0500000000000	-1.50423333089090
59.1000000000000	-1.50442146225187
59.1500000000000	-1.50457060188762
59.2000000000000	-1.50468330908816
59.2500000000000	-1.50476212453616
59.3000000000000	-1.50480955484834
59.3500000000000	-1.50482806644914
59.4000000000000	-1.50482007243674
59.4500000000000	-1.50478792879710
59.5000000000000	-1.50473392281603
59.5500000000000	-1.50466027098044
59.6000000000000	-1.50456910870816
59.6500000000000	-1.50446248963308
59.7000000000000	-1.50434237676899
59.7500000000000	-1.50421064313037
59.8000000000000	-1.50406906457860
59.8500000000000	-1.50391932175440
59.9000000000000	-1.50376299470896
59.9500000000000	-1.50360156602486
60	-1.50343641717679
60.0500000000000	-1.50319814722067
60.1000000000000	-1.50213267137577
60.1500000000000	-1.49882050278546
60.2000000000000	-1.49205224923978
60.2500000000000	-1.48091371057881
60.3000000000000	-1.46454068105868
60.3500000000000	-1.44210912173020
60.4000000000000	-1.41289957643394
60.4500000000000	-1.37635970719133
60.5000000000000	-1.33212734831756
60.5500000000000	-1.28007861080610
60.6000000000000	-1.22032962957357
60.6500000000000	-1.15320680174753
60.7000000000000	-1.07920282710773
60.7500000000000	-0.998931017796210
60.8000000000000	-0.913078119791738
60.8500000000000	-0.822367410805104
60.9000000000000	-0.727516370749108
60.9500000000000	-0.629217354013179
61	-0.528119234569115
61.0500000000000	-0.424820238781924
61.1000000000000	-0.319865379295918
61.1500000000000	-0.213755092810224
61.2000000000000	-0.106946558446241
61.2500000000000	0.000140485403524106
61.3000000000000	0.107120001902812
61.3500000000000	0.213635142252818
61.4000000000000	0.319355299258518
61.4500000000000	0.423973301823791
61.5000000000000	0.527204318764465
61.5500000000000	0.628783490375887
61.6000000000000	0.728465002727660
61.6500000000000	0.826020756648920
61.7000000000000	0.921239753046317
61.7500000000000	1.01392791115518
61.8000000000000	1.10390767034996
61.8500000000000	1.19101552579551
61.9000000000000	1.27510236448657
61.9500000000000	1.35603314979907
62	1.43368702921313
62.0500000000000	1.50795615570648
62.1000000000000	1.57874507566902
62.1500000000000	1.64596980818546
62.2000000000000	1.70955828339568
62.2500000000000	1.76944995130489
62.3000000000000	1.82559666526440
62.3500000000000	1.87796251744609
62.4000000000000	1.92652475579734
62.4500000000000	1.97127345611353
62.5000000000000	2.01221218175489
62.5500000000000	2.04935745276328
62.6000000000000	2.08273902680835
62.6500000000000	2.11239843510133
62.7000000000000	2.13838170509583
62.7500000000000	2.16073703632266
62.8000000000000	2.17951324035512
62.8500000000000	2.19475906123258
62.9000000000000	2.20652600421116
62.9500000000000	2.21486825938458
63	2.21984685811283
63.0500000000000	2.22153064631960
63.1000000000000	2.22000105105893
63.1500000000000	2.21535403604126
63.2000000000000	2.20770398633371
63.2500000000000	2.19718553208843
63.3000000000000	2.18395642597169
63.3500000000000	2.16819630469198
63.4000000000000	2.15010425291394
63.4500000000000	2.12989668480753
63.5000000000000	2.10780232062979
63.5500000000000	2.08405826266095
63.6000000000000	2.05890463195772
63.6500000000000	2.03258137618566
63.7000000000000	2.00532372687383
63.7500000000000	1.97736016477695
63.8000000000000	1.94890919655330
63.8500000000000	1.92017834116056
63.9000000000000	1.89136181825855
63.9500000000000	1.86264026167249
64	1.83417938772088
64.0500000000000	1.80613026446164
64.1000000000000	1.77862847822568
64.1500000000000	1.75179472602225
64.2000000000000	1.72573459744748
64.2500000000000	1.70053943303434
64.3000000000000	1.67628648724213
64.3500000000000	1.65303992826714
64.4000000000000	1.63085125958356
64.4500000000000	1.60976033558336
64.5000000000000	1.58979596563255
64.5500000000000	1.57097691028057
64.6000000000000	1.55331263769471
64.6500000000000	1.53680428433638
64.7000000000000	1.52144552602576
64.7500000000000	1.50722348200110
64.8000000000000	1.49411963296330
64.8500000000000	1.48211063492185
64.9000000000000	1.47116920548866
64.9500000000000	1.46126480544388
65	1.45236433134570
65.0500000000000	1.44443263792332
65.1000000000000	1.43743310397243
65.1500000000000	1.43132801888991
65.2000000000000	1.42607895128238
65.2500000000000	1.42164697673407
65.3000000000000	1.41799282254750
65.3500000000000	1.41507694293293
65.4000000000000	1.41285959377406
65.4500000000000	1.41130087033960
65.5000000000000	1.41036077167062
65.5500000000000	1.40999923743504
65.6000000000000	1.41017624825820
65.6500000000000	1.41085187812591
65.7000000000000	1.41198645095852
65.7500000000000	1.41354060689072
65.8000000000000	1.41547549880213
65.8500000000000	1.41775286913866
65.9000000000000	1.42033528103835
65.9500000000000	1.42318618912161
66	1.42627017565661
66.0500000000000	1.42955300672273
66.1000000000000	1.43300185127480
66.1500000000000	1.43658530955617
66.2000000000000	1.44027359052563
66.2500000000000	1.44403850557365
66.3000000000000	1.44785359203163
66.3500000000000	1.45169407100662
66.4000000000000	1.45553691609675
66.4500000000000	1.45936078055147
66.5000000000000	1.46314602269277
66.5500000000000	1.46687461280870
66.6000000000000	1.47053013335699
66.6500000000000	1.47409767817722
66.7000000000000	1.47756384493570
66.7500000000000	1.48091663743352
66.8000000000000	1.48414546097863
66.8500000000000	1.48724103357601
66.9000000000000	1.49019538622585
66.9500000000000	1.49300178316576
67	1.49565472242250
67.0500000000000	1.49814986151983
67.1000000000000	1.50048401101734
67.1500000000000	1.50265506131155
67.2000000000000	1.50466196311926
67.2500000000000	1.50650465263538
67.3000000000000	1.50818401628763
67.3500000000000	1.50970181398827
67.4000000000000	1.51106062898093
67.4500000000000	1.51226379080893
67.5000000000000	1.51331531344994
67.5500000000000	1.51415909657799
67.6000000000000	1.51414267796356
67.6500000000000	1.51200109375388
67.7000000000000	1.50656266277549
67.7500000000000	1.49687423851166
67.8000000000000	1.48205748964783
67.8500000000000	1.46129564919276
67.9000000000000	1.43387726791425
67.9500000000000	1.39925062612247
68	1.35704521614794
68.0500000000000	1.30709908656731
68.1000000000000	1.24947451915008
68.1500000000000	1.18443240511953
68.2000000000000	1.11238408466615
68.2500000000000	1.03384352205972
68.3000000000000	0.949381675134158
68.3500000000000	0.859603657239648
68.4000000000000	0.765120114938230
68.4500000000000	0.666530000225374
68.5000000000000	0.564391307019625
68.5500000000000	0.459217280531343
68.6000000000000	0.351469749261794
68.6500000000000	0.241561708626477
68.7000000000000	0.129883595250852
68.7500000000000	0.0168138916592952
68.8000000000000	-0.0972538461277249
68.8500000000000	-0.211907748354543
68.9000000000000	-0.326754616797423
68.9500000000000	-0.441422011420591
69	-0.555538527751947
69.0500000000000	-0.668725257374087
69.1000000000000	-0.780593726905293
69.1500000000000	-0.890749509682017
69.2000000000000	-0.998806460733858
69.2500000000000	-1.10439655250236
69.3000000000000	-1.20717500798402
69.3500000000000	-1.30682072567320
69.4000000000000	-1.40303899578754
69.4500000000000	-1.49556249303206
69.5000000000000	-1.58415092211593
69.5500000000000	-1.66858772332037
69.6000000000000	-1.74868143155263
69.6500000000000	-1.82426485349350
69.7000000000000	-1.89519644424396
69.7500000000000	-1.96135950351339
69.8000000000000	-2.02266345891299
69.8500000000000	-2.07904290572358
69.9000000000000	-2.13045815808458
69.9500000000000	-2.17689380519822
70	-2.21835898525838
70.0500000000000	-2.25488591024245
70.1000000000000	-2.28652937137843
70.1500000000000	-2.31336564536742
70.2000000000000	-2.33549614555446
70.2500000000000	-2.35304627825972
70.3000000000000	-2.36616135141111
70.3500000000000	-2.37500415702163
70.4000000000000	-2.37975237761969
70.4500000000000	-2.38059648736987
70.5000000000000	-2.37773780501044
70.5500000000000	-2.37138670481693
70.6000000000000	-2.36176124429559
70.6500000000000	-2.34908584575778
70.7000000000000	-2.33359288732135
70.7500000000000	-2.31552061153779
70.8000000000000	-2.29511224724157
70.8500000000000	-2.27261669776364
70.9000000000000	-2.24828205655767
70.9500000000000	-2.22235253524939
71	-2.19505849383499
71.0500000000000	-2.16661389980212
71.1000000000000	-2.13721425343498
71.1500000000000	-2.10704003170653
71.2000000000000	-2.07629191813373
71.2500000000000	-2.04519462095308
71.3000000000000	-2.01396102026690
71.3500000000000	-1.98278112017804
71.4000000000000	-1.95178842532267
71.4500000000000	-1.92106130659586
71.5000000000000	-1.89067693185700
71.5500000000000	-1.86072150276177
71.6000000000000	-1.83127946350809
71.6500000000000	-1.80242796564019
71.7000000000000	-1.77423565697044
71.7500000000000	-1.74676646729239
71.8000000000000	-1.72008321428296
71.8500000000000	-1.69425329228838
71.9000000000000	-1.66934996154184
71.9500000000000	-1.64545104334121
72	-1.62263329958161
72.0500000000000	-1.60096760579304
72.1000000000000	-1.58051485655208
72.1500000000000	-1.56132363272519
72.2000000000000	-1.54342903278624
72.2500000000000	-1.52685352010575
72.3000000000000	-1.51160766115107
72.3500000000000	-1.49769214764605
72.4000000000000	-1.48509906635269
72.4500000000000	-1.47381332205578
72.5000000000000	-1.46381307953745
72.5500000000000	-1.45507022498118
72.6000000000000	-1.44755025943467
72.6500000000000	-1.44121234550563
72.7000000000000	-1.43600942043571
72.7500000000000	-1.43188860020939
72.8000000000000	-1.42879185604599
72.8500000000000	-1.42665682880200
72.9000000000000	-1.42541780863092
72.9500000000000	-1.42500649818963
73	-1.42535293281984
73.0500000000000	-1.42638604574211
73.1000000000000	-1.42803446826145
73.1500000000000	-1.43022690275191
73.2000000000000	-1.43289281697970
73.2500000000000	-1.43596272856858
73.3000000000000	-1.43936888820797
73.3500000000000	-1.44304549620549
73.4000000000000	-1.44692937264932
73.4500000000000	-1.45096012062639
73.5000000000000	-1.45508076639617
73.5500000000000	-1.45923786065094
73.6000000000000	-1.46338204001837
73.6500000000000	-1.46746803288951
73.7000000000000	-1.47145509172851
73.7500000000000	-1.47530692207863
73.8000000000000	-1.47899197454596
73.8500000000000	-1.48248328019310
73.9000000000000	-1.48575858642500
73.9500000000000	-1.48880012020861
74	-1.49159459528714
74.0500000000000	-1.49413292427500
74.1000000000000	-1.49641012321519
74.1500000000000	-1.49842499624528
74.2000000000000	-1.50017994180363
74.2500000000000	-1.50168062932042
74.3000000000000	-1.50293571867152
74.3500000000000	-1.50395652054555
74.4000000000000	-1.50475660082167
74.4500000000000	-1.50535144603459
74.5000000000000	-1.50575795789315
74.5500000000000	-1.50599411940279
74.6000000000000	-1.50607843226184
74.6500000000000	-1.50602960561559
74.7000000000000	-1.50586601674236
74.7500000000000	-1.50560547501272
74.8000000000000	-1.50526480520401
74.8500000000000	-1.50485970854999
74.9000000000000	-1.50440452545945
74.9500000000000	-1.50391221374473
75	-1.50339428205487
75.0500000000000	-1.50279544823067
75.1000000000000	-1.50141175970882
75.1500000000000	-1.49786060951721
75.2000000000000	-1.49085276045255
75.2500000000000	-1.47934441970070
75.3000000000000	-1.46239126141067
75.3500000000000	-1.43914143516049
75.4000000000000	-1.40887113391545
75.4500000000000	-1.37103413438140
75.5000000000000	-1.32528250810212
75.5500000000000	-1.27149993126449
75.6000000000000	-1.20981378531412
75.6500000000000	-1.14056896347798
75.7000000000000	-1.06427930082042
75.7500000000000	-0.981573664774206
75.8000000000000	-0.893156122304490
75.8500000000000	-0.799779268939679
75.9000000000000	-0.702203672800495
75.9500000000000	-0.601193805861426
76	-0.497503256869467
76.0500000000000	-0.391863143708936
76.1000000000000	-0.284973810022910
76.1500000000000	-0.177510459658043
76.2000000000000	-0.0701020526720256
76.2500000000000	0.0366765560327301
76.3000000000000	0.142317906014574
76.3500000000000	0.246384305681319
76.4000000000000	0.348501352041211
76.4500000000000	0.448354286975785
76.5000000000000	0.545685153239098
76.5500000000000	0.640284988497221
76.6000000000000	0.731996104532894
76.6500000000000	0.820706802225725
76.7000000000000	0.906348176354077
76.7500000000000	0.988888286417950
76.8000000000000	1.06831972975380
76.8500000000000	1.14465262729460
76.9000000000000	1.21789917146664
76.9500000000000	1.28806918342139
77	1.35516582682036
77.0500000000000	1.41918317729119
77.1000000000000	1.48010640439895
77.1500000000000	1.53791029325807
77.2000000000000	1.59256120842173
77.2500000000000	1.64401834548764
77.3000000000000	1.69223825173482
77.3500000000000	1.73717885399534
77.4000000000000	1.77880490290115
77.4500000000000	1.81709150768286
77.5000000000000	1.85202729411682
77.5500000000000	1.88361500773769
77.6000000000000	1.91187184528113
77.6500000000000	1.93682826150384
77.7000000000000	1.95852944428753
77.7500000000000	1.97703403622490
77.8000000000000	1.99241215312608
77.8500000000000	2.00474366711555
77.9000000000000	2.01411508831984
77.9500000000000	2.02061854255720
78	2.02435371450886
78.0500000000000	2.02542787609899
78.1000000000000	2.02395500526214
78.1500000000000	2.02005445317059
78.2000000000000	2.01385055342202
78.2500000000000	2.00547222055169
78.3000000000000	1.99505341423764
78.3500000000000	1.98273327315153
78.4000000000000	1.96865648800764
78.4500000000000	1.95297317282923
78.5000000000000	1.93583753932588
78.5500000000000	1.91740712220401
78.6000000000000	1.89784154704442
78.6500000000000	1.87730185026666
78.7000000000000	1.85595077806906
78.7500000000000	1.83395243097245
78.8000000000000	1.81147176319617
78.8500000000000	1.78867415025733
78.9000000000000	1.76572390425140
78.9500000000000	1.74278392844425
79	1.72001498131309
79.0500000000000	1.69757549054043
79.1000000000000	1.67562011934741
79.1500000000000	1.65429921325670
79.2000000000000	1.63375717412050
79.2500000000000	1.61413183709260
79.3000000000000	1.59555223203166
79.3500000000000	1.57813762075100
79.4000000000000	1.56199147347757
79.4500000000000	1.54720014084324
79.5000000000000	1.53382944237692
79.5500000000000	1.52192472861937
79.6000000000000	1.51151194122642
79.6500000000000	1.50259868587012
79.7000000000000	1.49517464455902
79.7500000000000	1.48921270944208
79.8000000000000	1.48467003634289
79.8500000000000	1.48149000507159
79.9000000000000	1.47960363041538
79.9500000000000	1.47893146934577
80	1.47938506384688
80.0500000000000	1.48086819387838
80.1000000000000	1.48327817614688
80.1500000000000	1.48650670364680
80.2000000000000	1.49044098918414
80.2500000000000	1.49496447855649
80.3000000000000	1.49995854288027
80.3500000000000	1.50530348980157
80.4000000000000	1.51088099034490
80.4500000000000	1.51657516192280
80.5000000000000	1.52227463124174
80.5500000000000	1.52787347994900
80.6000000000000	1.53327481746934
80.6500000000000	1.53839164711768
80.7000000000000	1.54314854060786
80.7500000000000	1.54748174334272
80.8000000000000	1.55134033096144
80.8500000000000	1.55468592967779
80.9000000000000	1.55749292004711
80.9500000000000	1.55974770210622
81	1.56144798089940
81.0500000000000	1.56260158816290
81.1000000000000	1.56322521078033
81.1500000000000	1.56334308408177
81.2000000000000	1.56298547137178
81.2500000000000	1.56218752264735
81.3000000000000	1.56098789276908
81.3500000000000	1.55942785075387
81.4000000000000	1.55755004705344
81.4500000000000	1.55539784057775
81.5000000000000	1.55301427681870
81.5500000000000	1.55044165101054
81.6000000000000	1.54772074013272
81.6500000000000	1.54489056967787
81.7000000000000	1.54198781913088
81.7500000000000	1.53904672226831
81.8000000000000	1.53609860572946
81.8500000000000	1.53317188715069
81.9000000000000	1.53029173947669
81.9500000000000	1.52748016058020
82	1.52475577854043
82.0500000000000	1.52213399051385
82.1000000000000	1.51962695245006
82.1500000000000	1.51724379501764
82.2000000000000	1.51499082157991
82.2500000000000	1.51287179597036
82.3000000000000	1.51088831000019
82.3500000000000	1.50904010735725
82.4000000000000	1.50732550880860
82.4500000000000	1.50574171391018
82.5000000000000	1.50428516540693
82.5500000000000	1.50287577988284
82.6000000000000	1.50067883760544
82.6500000000000	1.49607283206715
82.7000000000000	1.48760667637889
82.7500000000000	1.47417687171080
82.8000000000000	1.45484132226979
82.8500000000000	1.42876870740959
82.9000000000000	1.39529119868752
82.9500000000000	1.35395810070619
83	1.30454376351683
83.0500000000000	1.24708441320996
83.1000000000000	1.18186784627220
83.1500000000000	1.10939761140642
83.2000000000000	1.03033543352913
83.2500000000000	0.945440791636637
83.3000000000000	0.855519361191314
83.3500000000000	0.761371154480001
83.4000000000000	0.663765611507626
83.4500000000000	0.563430779233632
83.5000000000000	0.461042006786849
83.5500000000000	0.357235507682239
83.6000000000000	0.252621191906553
83.6500000000000	0.147788351754482
83.7000000000000	0.0433000437964079
83.7500000000000	-0.0603074886896926
83.8000000000000	-0.162533283980811
83.8500000000000	-0.262916221474982
83.9000000000000	-0.361044645131684
83.9500000000000	-0.456552901398537
84	-0.549122265105497
84.0500000000000	-0.638479396414244
84.1000000000000	-0.724396384750279
84.1500000000000	-0.806688395920074
84.2000000000000	-0.885210079635263
84.2500000000000	-0.959850362767951
84.3000000000000	-1.03053064519399
84.3500000000000	-1.09720201894528
84.4000000000000	-1.15984365627660
84.4500000000000	-1.21846073094066
84.5000000000000	-1.27308258287378
84.5500000000000	-1.32376043563467
84.6000000000000	-1.37056475054887
84.6500000000000	-1.41358264679268
84.7000000000000	-1.45291504475392
84.7500000000000	-1.48867437214278
84.8000000000000	-1.52098237375093
84.8500000000000	-1.54996848594537
84.9000000000000	-1.57576787750586
84.9500000000000	-1.59852015376674
85	-1.61836861675219
85.0500000000000	-1.63546097660673
85.1000000000000	-1.64994723630569
85.1500000000000	-1.66197934392365
85.2000000000000	-1.67170782114192
85.2500000000000	-1.67928026105320
85.3000000000000	-1.68484171745424
85.3500000000000	-1.68853480811613
85.4000000000000	-1.69049980132940
85.4500000000000	-1.69087475136474
85.5000000000000	-1.68979550978559
85.5500000000000	-1.68739601384295
85.6000000000000	-1.68380812707792
85.6500000000000	-1.67916188841830
85.7000000000000	-1.67358489767902
85.7500000000000	-1.66720215897854
85.8000000000000	-1.66013485790035
85.8500000000000	-1.65249986507554
85.9000000000000	-1.64440827413884
85.9500000000000	-1.63596494867253
86	-1.62726717378006
86.0500000000000	-1.61840444446400
86.1000000000000	-1.60945732689871
86.1500000000000	-1.60049750934240
86.2000000000000	-1.59158685347102
86.2500000000000	-1.58277768822543
86.3000000000000	-1.57411282231213
86.3500000000000	-1.56562627424641
86.4000000000000	-1.55734494593021
86.4500000000000	-1.54928981135205
86.5000000000000	-1.54147806496961
86.5500000000000	-1.53392429488980
86.6000000000000	-1.52664170927163
86.6500000000000	-1.51964292135437
86.7000000000000	-1.51294025641298
86.7500000000000	-1.50654605907112
86.8000000000000	-1.50047248198260
86.8500000000000	-1.49473130953552
86.9000000000000	-1.48933333735642
86.9500000000000	-1.48428791351028
87	-1.47960225516081
87.0500000000000	-1.47528112310489
87.1000000000000	-1.47132646010253
87.1500000000000	-1.46773743047167
87.2000000000000	-1.46451044623368
87.2500000000000	-1.46163942733740
87.3000000000000	-1.45911603979564
87.3500000000000	-1.45692999938050
87.4000000000000	-1.45506936216814
87.4500000000000	-1.45352077605531
87.5000000000000	-1.45226990036750
87.5500000000000	-1.45130168251833
87.6000000000000	-1.45060101230772
87.6500000000000	-1.45015303544657
87.7000000000000	-1.44994385524429
87.7500000000000	-1.44996071183293
87.8000000000000	-1.45019168087015
87.8500000000000	-1.45062556752917
87.9000000000000	-1.45125168002176
87.9500000000000	-1.45205969853018
88	-1.45303945425719
88.0500000000000	-1.45418074069854
88.1000000000000	-1.45547309002851
88.1500000000000	-1.45690561166829
88.2000000000000	-1.45846689867923
88.2500000000000	-1.46014503537246
88.3000000000000	-1.46192771004893
88.3500000000000	-1.46380234858026
88.4000000000000	-1.46575633824269
88.4500000000000	-1.46777717459892
88.5000000000000	-1.46985271327070
88.5500000000000	-1.47197127504271
88.6000000000000	-1.47412193417280
88.6500000000000	-1.47629460883675
88.7000000000000	-1.47848044386115
88.7500000000000	-1.48067190460895
88.8000000000000	-1.48286310487641
88.8500000000000	-1.48504979771881
88.9000000000000	-1.48722901936089
88.9500000000000	-1.48939877589377
89	-1.49155665044997
89.0500000000000	-1.49369934455757
89.1000000000000	-1.49582237550155
89.1500000000000	-1.49791996476404
89.2000000000000	-1.49998538845705
89.2500000000000	-1.50201100899600
89.3000000000000	-1.50398830280140
89.3500000000000	-1.50590799670903
89.4000000000000	-1.50776054511871
89.4500000000000	-1.50953650208326
89.5000000000000	-1.51122693722776
89.5500000000000	-1.51282367983938
89.6000000000000	-1.51431952526407
89.6500000000000	-1.51570823802550
89.7000000000000	-1.51698456892945
89.7500000000000	-1.51814414195616
89.8000000000000	-1.51918346709192
89.8500000000000	-1.52009985433308
89.9000000000000	-1.52089149395362
89.9500000000000	-1.52155744250693
90	-1.52209771695795
90.0500000000000	-1.52244234373275
90.1000000000000	-1.52181680263845
90.1500000000000	-1.51870532517648
90.2000000000000	-1.51171644807237
90.2500000000000	-1.49975355820114
90.3000000000000	-1.48187046561994
90.3500000000000	-1.45723035647510
90.4000000000000	-1.42514832728353
90.4500000000000	-1.38514452200478
90.5000000000000	-1.33694869607287
90.5500000000000	-1.28053211224154
90.6000000000000	-1.21609304584175
90.6500000000000	-1.14402401964305
90.7000000000000	-1.06484543138517
90.7500000000000	-0.979134136917531
90.8000000000000	-0.887441004560242
90.8500000000000	-0.790255538221192
90.9000000000000	-0.687999037527477
90.9500000000000	-0.581023489239243
91	-0.469647516607482
91.0500000000000	-0.354183818752202
91.1000000000000	-0.234995354774413
91.1500000000000	-0.112524182577255
91.2000000000000	0.0126732887701796
91.2500000000000	0.139921469136887
91.3000000000000	0.268421108040617
91.3500000000000	0.397268639341876
91.4000000000000	0.525651154979462
91.4500000000000	0.652921911166943
91.5000000000000	0.778692697789069
91.5500000000000	0.902841153779654
91.6000000000000	1.02533786495292
91.6500000000000	1.14621373465382
91.7000000000000	1.26561315970687
91.7500000000000	1.38378552970157
91.8000000000000	1.50097032085135
91.8500000000000	1.61732770814526
91.9000000000000	1.73285790654844
91.9500000000000	1.84736229692235
92	1.96039917976259
92.0500000000000	2.07130808510358
92.1000000000000	2.17934175304117
92.1500000000000	2.28373151907363
92.2000000000000	2.38385480871014
92.2500000000000	2.47927722917279
92.3000000000000	2.56963475252088
92.3500000000000	2.65461791868758
92.4000000000000	2.73404119132964
92.4500000000000	2.80785815632098
92.5000000000000	2.87612459300704
92.5500000000000	2.93896707699019
92.6000000000000	2.99655739950192
92.6500000000000	3.04908579836011
92.7000000000000	3.09672858111697
92.7500000000000	3.13963854322179
92.8000000000000	3.17795189318642
92.8500000000000	3.21179671880306
92.9000000000000	3.24130729497730
92.9500000000000	3.26663206912824
93	3.28793692108934
93.0500000000000	3.30539370830047
93.1000000000000	3.31906458705928
93.1500000000000	3.32888197593828
93.2000000000000	3.33473672627603
93.2500000000000	3.33650147788535
93.3000000000000	3.33402329104750
93.3500000000000	3.32711916909082
93.4000000000000	3.31557559235623
93.4500000000000	3.29915771998851
93.5000000000000	3.27763688255136
93.5500000000000	3.25081401154570
93.6000000000000	3.21859375984580
93.6500000000000	3.18100373599648
93.7000000000000	3.13818004217368
93.7500000000000	3.09035445478185
93.8000000000000	3.03783841536078
93.8500000000000	2.98101369381302
93.9000000000000	2.92031993657954
93.9500000000000	2.85624580065615
94	2.78931622845546
94.0500000000000	2.72007307474005
94.1000000000000	2.64905737530337
94.1500000000000	2.57680355341692
94.2000000000000	2.50382556479731
94.2500000000000	2.43061230282545
94.3000000000000	2.35762389639876
94.3500000000000	2.28529368196761
94.4000000000000	2.21402705367446
94.4500000000000	2.14420419541059
94.5000000000000	2.07617817707213
94.5500000000000	2.01027483166846
94.6000000000000	1.94678746079925
94.6500000000000	1.88597972625996
94.7000000000000	1.82808101399596
94.7500000000000	1.77328548365210
94.8000000000000	1.72174864379357
94.8500000000000	1.67358752945951
94.9000000000000	1.62888070153877
94.9500000000000	1.58767200560987
95	1.54997177278923
95.0500000000000	1.51575950443923
95.1000000000000	1.48498607422537
95.1500000000000	1.45757619064181
95.2000000000000	1.43343133022749
95.2500000000000	1.41243267175413
95.3000000000000	1.39444457658507
95.3500000000000	1.37931668259984
95.4000000000000	1.36688634201183
95.4500000000000	1.35698310871575
95.5000000000000	1.34943164723603
95.5500000000000	1.34405445303073
95.6000000000000	1.34067470205499
95.6500000000000	1.33911732497240
95.7000000000000	1.33921062721049
95.7500000000000	1.34078656429552
95.8000000000000	1.34368185563953
95.8500000000000	1.34773796047239
95.9000000000000	1.35280213694613
95.9500000000000	1.35872749272784
96	1.36537412328091
96.0500000000000	1.37260920645771
96.1000000000000	1.38030801360552
96.1500000000000	1.38835389430549
96.2000000000000	1.39663898284718
96.2500000000000	1.40506397558586
96.3000000000000	1.41353846860731
96.3500000000000	1.42198051488019
96.4000000000000	1.43031669123032
96.4500000000000	1.43848155226208
96.5000000000000	1.44641758280443
96.5500000000000	1.45407466466467
96.6000000000000	1.46140998247268
96.6500000000000	1.46838751651755
96.7000000000000	1.47497792632436
96.7500000000000	1.48115808309267
96.8000000000000	1.48691089107636
96.8500000000000	1.49222483550198
96.9000000000000	1.49709370247992
96.9500000000000	1.50151612216644
97	1.50549515766140
97.0500000000000	1.50903784923216
97.1000000000000	1.51215473621644
97.1500000000000	1.51485939871801
97.2000000000000	1.51716793507294
97.2500000000000	1.51909856507456
97.3000000000000	1.52067115960556
97.3500000000000	1.52190693265094
97.4000000000000	1.52282798493623
97.4500000000000	1.52345703245988
97.5000000000000	1.52381702967071
97.5500000000000	1.52384844785279
97.6000000000000	1.52267104154037
97.6500000000000	1.51854868394424
97.7000000000000	1.50991382774587
97.7500000000000	1.49557620705993
97.8000000000000	1.47450288291830
97.8500000000000	1.44577695105874
97.9000000000000	1.40867806635141
97.9500000000000	1.36272403579168
98	1.30769183406127
98.0500000000000	1.24362406942694
98.1000000000000	1.17082656975549
98.1500000000000	1.08984540797106
98.2000000000000	1.00141109010253
98.2500000000000	0.906368093171879
98.3000000000000	0.805628552038453
98.3500000000000	0.700115855853265
98.4000000000000	0.590712742041587
98.4500000000000	0.478261033358823
98.5000000000000	0.363540862656681
98.5500000000000	0.247275586951637
98.6000000000000	0.130145479974475
98.6500000000000	0.0128021836408314
98.7000000000000	-0.104135026601903
98.7500000000000	-0.220076531857019
98.8000000000000	-0.334468037266674
98.8500000000000	-0.446795637048113
98.9000000000000	-0.556588439634314
98.9500000000000	-0.663416382455414
99	-0.766894767423573
99.0500000000000	-0.866683157098161
99.1000000000000	-0.962488338869595
99.1500000000000	-1.05405862246030
99.2000000000000	-1.14118120030217
99.2500000000000	-1.22367925696891
99.3000000000000	-1.30141188040283
99.3500000000000	-1.37427204020578
99.4000000000000	-1.44218699416583
99.4500000000000	-1.50511680459893
99.5000000000000	-1.56305386576749
99.5500000000000	-1.61602057726144
99.6000000000000	-1.66406759569073
99.6500000000000	-1.70727122972192
99.7000000000000	-1.74573143078086
99.7500000000000	-1.77956899996983
99.8000000000000	-1.80892356649917
99.8500000000000	-1.83395176459331
99.9000000000000	-1.85482525487862
99.9500000000000	-1.87172856766723
100	-1.88485680136220
100.050000000000	-1.89441394312820
100.100000000000	-1.90061079833932
100.150000000000	-1.90366332773410
100.200000000000	-1.90378879115180
100.250000000000	-1.90120428158516
100.300000000000	-1.89612665284894
100.350000000000	-1.88877416473231
100.400000000000	-1.87936433241788
100.450000000000	-1.86811124264865
100.500000000000	-1.85522450151898
100.550000000000	-1.84090925800085
100.600000000000	-1.82536539512726
100.650000000000	-1.80878789128076
100.700000000000	-1.79136611698597
100.750000000000	-1.77328396302345
100.800000000000	-1.75471847153754
100.850000000000	-1.73583947844140
100.900000000000	-1.71680803064104
100.950000000000	-1.69777602723369
101	-1.67888489745024
101.050000000000	-1.66026557847749
101.100000000000	-1.64203726957760
101.150000000000	-1.62430755101686
101.200000000000	-1.60717073940387
101.250000000000	-1.59070803046773
101.300000000000	-1.57498583194144
101.350000000000	-1.56005599078103
101.400000000000	-1.54595500810847
101.450000000000	-1.53270472831256
101.500000000000	-1.52031365417696
101.550000000000	-1.50877841598155
101.600000000000	-1.49808680693201
101.650000000000	-1.48821970294882
101.700000000000	-1.47915370880669
101.750000000000	-1.47086292771325
101.800000000000	-1.46332161902935
101.850000000000	-1.45650548062994
101.900000000000	-1.45039218377375
101.950000000000	-1.44496149589464
102	-1.44019467743753
102.050000000000	-1.43607395667585
102.100000000000	-1.43258174993199
102.150000000000	-1.42969999926337
102.200000000000	-1.42740947890382
102.250000000000	-1.42568936452575
102.300000000000	-1.42451694208540
102.350000000000	-1.42386761530827
102.400000000000	-1.42371505534063
102.450000000000	-1.42403150951113
102.500000000000	-1.42478815032256
102.550000000000	-1.42595539714715
102.600000000000	-1.42750316359532
102.650000000000	-1.42940099958085
102.700000000000	-1.43161817820649
102.750000000000	-1.43412371859691
102.800000000000	-1.43688640138350
102.850000000000	-1.43987477260139
102.900000000000	-1.44305721442579
102.950000000000	-1.44640199315762
103	-1.44987743212638
103.050000000000	-1.45345199952624
103.100000000000	-1.45709457044115
103.150000000000	-1.46077454189227
103.200000000000	-1.46446221743854
103.250000000000	-1.46812893106193
103.300000000000	-1.47174739002909
103.350000000000	-1.47529176373519
103.400000000000	-1.47873801890629
103.450000000000	-1.48206397592007
103.500000000000	-1.48524961643678
103.550000000000	-1.48827709035457
103.600000000000	-1.49113095435627
103.650000000000	-1.49379812204901
103.700000000000	-1.49626802042784
103.750000000000	-1.49853249650373
103.800000000000	-1.50058589487065
103.850000000000	-1.50242492253620
103.900000000000	-1.50404865935488
103.950000000000	-1.50545840752348
104	-1.50665761629320
104.050000000000	-1.50765170775896
104.100000000000	-1.50844794320665
104.150000000000	-1.50905523511203
104.200000000000	-1.50948397372887
104.250000000000	-1.50974584846992
104.300000000000	-1.50985364025776
104.350000000000	-1.50982105998003
104.400000000000	-1.50966251398675
104.450000000000	-1.50939294054180
104.500000000000	-1.50902750814111
104.550000000000	-1.50858145437260
104.600000000000	-1.50806971531622
104.650000000000	-1.50750676722739
104.700000000000	-1.50690622789110
104.750000000000	-1.50628072708898
104.800000000000	-1.50564157938982
104.850000000000	-1.50499872294193
104.900000000000	-1.50436058042630
104.950000000000	-1.50373410298214
105	-1.50312487504094
105.050000000000	-1.50245812305641
105.100000000000	-1.50087012124958
105.150000000000	-1.49666800156316
105.200000000000	-1.48831566626199
105.250000000000	-1.47463665751511
105.300000000000	-1.45461850380355
105.350000000000	-1.42736015745374
105.400000000000	-1.39214689067592
105.450000000000	-1.34849673099329
105.500000000000	-1.29617549492165
105.550000000000	-1.23521552663232
105.600000000000	-1.16590490068038
105.650000000000	-1.08876496467947
105.700000000000	-1.00448967506304
105.750000000000	-0.913882050366057
105.800000000000	-0.817802996232301
105.850000000000	-0.717119235038839
105.900000000000	-0.612666765709736
105.950000000000	-0.505250176265854
106	-0.395624181414707
106.050000000000	-0.284502681591414
106.100000000000	-0.172570487582871
106.150000000000	-0.0604939204067331
106.200000000000	0.0510870075287909
106.250000000000	0.161559357304113
106.300000000000	0.270348613328667
106.350000000000	0.376925686702598
106.400000000000	0.480809972322901
106.450000000000	0.581569870607532
106.500000000000	0.678828450555728
106.550000000000	0.772262643122704
106.600000000000	0.861604920045511
106.650000000000	0.946635444571799
106.700000000000	1.02718032089184
106.750000000000	1.10310791989309
106.800000000000	1.17432774736346
106.850000000000	1.24078777504537
106.900000000000	1.30247340860059
106.950000000000	1.35940492711711
107	1.41163511046016
107.050000000000	1.45924586140422
107.100000000000	1.50234468615150
107.150000000000	1.54106140245375
107.200000000000	1.57554461739966
107.250000000000	1.60595892642095
107.300000000000	1.63248196831592
107.350000000000	1.65530202802596
107.400000000000	1.67461498095517
107.450000000000	1.69062244427032
107.500000000000	1.70352956680457
107.550000000000	1.71354545660786
107.600000000000	1.72088075869771
107.650000000000	1.72574474757550
107.700000000000	1.72834329301751
107.750000000000	1.72887751814728
107.800000000000	1.72754205028519
107.850000000000	1.72452487343577
107.900000000000	1.72000628525972
107.950000000000	1.71415896865448
108	1.70714779982680
108.050000000000	1.69913059784786
108.100000000000	1.69025818956390
108.150000000000	1.68067509192301
108.200000000000	1.67051917066005
108.250000000000	1.65992185732031
108.300000000000	1.64900736396923
108.350000000000	1.63789260817427
108.400000000000	1.62668632357906
108.450000000000	1.61548908686598
108.500000000000	1.60439264830755
108.550000000000	1.59348016828943
108.600000000000	1.58282570893981
108.650000000000	1.57249457394333
108.700000000000	1.56254286297774
108.750000000000	1.55301787128367
108.800000000000	1.54395779510917
108.850000000000	1.53539219399441
108.900000000000	1.52734218819827
108.950000000000	1.51982110103683
109	1.51283528810406
109.050000000000	1.50638496643865
109.100000000000	1.50046542162130
109.150000000000	1.49506789602594
109.200000000000	1.49018075362735
109.250000000000	1.48579024010456
109.300000000000	1.48188122145342
109.350000000000	1.47843765231445
109.400000000000	1.47544284410150
109.450000000000	1.47287956185660
109.500000000000	1.47073000543739
109.550000000000	1.46897577714249
109.600000000000	1.46759778617553
109.650000000000	1.46657616183039
109.700000000000	1.46589021818696
109.750000000000	1.46551845475836
109.800000000000	1.46543868806312
109.850000000000	1.46562817193799
109.900000000000	1.46606386126722
109.950000000000	1.46672257765095
110	1.46758131796296
110.050000000000	1.46861740519228
110.100000000000	1.46980874731493
110.150000000000	1.47113392110122
110.200000000000	1.47257236172432
110.250000000000	1.47410438564610
110.300000000000	1.47571130594172
110.350000000000	1.47737541505210
110.400000000000	1.47908005104906
110.450000000000	1.48080955662447
110.500000000000	1.48254932256465
110.550000000000	1.48428573709205
110.600000000000	1.48600622631627
110.650000000000	1.48769920418842
110.700000000000	1.48935411515487
110.750000000000	1.49096138887515
110.800000000000	1.49251248461025
110.850000000000	1.49399985017826
110.900000000000	1.49541696064164
110.950000000000	1.49675827535924
111	1.49801926109991
111.050000000000	1.49919634131521
111.100000000000	1.50028689710012
111.150000000000	1.50128920716975
111.200000000000	1.50220242480787
111.250000000000	1.50302650732853
111.300000000000	1.50376217595643
111.350000000000	1.50441084671198
111.400000000000	1.50497456910486
111.450000000000	1.50545595897714
111.500000000000	1.50585812860527
111.550000000000	1.50618462055117
111.600000000000	1.50643932995911
111.650000000000	1.50662644846387
111.700000000000	1.50675038935760
111.750000000000	1.50681573934322
111.800000000000	1.50682718371139
111.850000000000	1.50678946701425
111.900000000000	1.50670732045756
111.950000000000	1.50658543037165
112	1.50642837677113
112.050000000000	1.50624061254234
112.100000000000	1.50602641362023
112.150000000000	1.50578986904013
112.200000000000	1.50553484704294
112.250000000000	1.50526499459513
112.300000000000	1.50498371666487
112.350000000000	1.50469418387585
112.400000000000	1.50439932289034
112.450000000000	1.50410182934230
112.500000000000	1.50380416443122
112.550000000000	1.50343015902019
112.600000000000	1.50212250801515
112.650000000000	1.49820238793155
112.700000000000	1.49014659684579
112.750000000000	1.47678849141825
112.800000000000	1.45712948866596
112.850000000000	1.43028704891463
112.900000000000	1.39556620326809
112.950000000000	1.35250535030829
113	1.30088955029734
113.050000000000	1.24077160172265
113.100000000000	1.17246146463721
113.150000000000	1.09650126604659
113.200000000000	1.01359931009194
113.250000000000	0.924569834498257
113.300000000000	0.830277697465493
113.350000000000	0.731581471327304
113.400000000000	0.629304337295124
113.450000000000	0.524226699991953
113.500000000000	0.417069184774402
113.550000000000	0.308506490018464
113.600000000000	0.199180818934411
113.650000000000	0.0897108065243608
113.700000000000	-0.0193134371413205
113.750000000000	-0.127329306397728
113.800000000000	-0.233810297258703
113.850000000000	-0.338272229834501
113.900000000000	-0.440279034605208
113.950000000000	-0.539439699825266
114	-0.635412460053004
114.050000000000	-0.727903335209468
114.100000000000	-0.816667295800866
114.150000000000	-0.901503785218913
114.200000000000	-0.982251967977320
114.250000000000	-1.05878675928930
114.300000000000	-1.13101692245360
114.350000000000	-1.19888224774524
114.400000000000	-1.26235218409764
114.450000000000	-1.32142380904946
114.500000000000	-1.37612020396121
114.550000000000	-1.42648801767144
114.600000000000	-1.47259531289941
114.650000000000	-1.51452896751450
114.700000000000	-1.55239261473480
114.750000000000	-1.58630476659224
114.800000000000	-1.61639726356246
114.850000000000	-1.64281379152382
114.900000000000	-1.66570829985901
114.950000000000	-1.68524355966034
115	-1.70158954810980
115.050000000000	-1.71492254445934
115.100000000000	-1.72542510713964
115.150000000000	-1.73328389581255
115.200000000000	-1.73868485254389
115.250000000000	-1.74181340464081
115.300000000000	-1.74285304519229
115.350000000000	-1.74198419000419
115.400000000000	-1.73938284782144
115.450000000000	-1.73522029896782
115.500000000000	-1.72966259291203
115.550000000000	-1.72287091657643
115.600000000000	-1.71500143798401
115.650000000000	-1.70620583765922
115.700000000000	-1.69663080496260
115.750000000000	-1.68641811410988
115.800000000000	-1.67570357100888
115.850000000000	-1.66461676681960
115.900000000000	-1.65327988535701
115.950000000000	-1.64180747020158
116	-1.63030543518657
116.050000000000	-1.61887114057753
116.100000000000	-1.60759270462118
116.150000000000	-1.59654929671933
116.200000000000	-1.58581059609181
116.250000000000	-1.57543717014369
116.300000000000	-1.56548007579726
116.350000000000	-1.55598129864934
116.400000000000	-1.54697364071086
116.450000000000	-1.53848127874978
116.500000000000	-1.53052020923720
116.550000000000	-1.52309898933617
116.600000000000	-1.51621972088145
116.650000000000	-1.50987893087047
116.700000000000	-1.50406879338361
116.750000000000	-1.49877799692239
116.800000000000	-1.49399281252959
116.850000000000	-1.48969775836784
116.900000000000	-1.48587621006398
116.950000000000	-1.48251076283884
117	-1.47958340577341
117.050000000000	-1.47707558620880
117.100000000000	-1.47496822320830
117.150000000000	-1.47324167663042
117.200000000000	-1.47187569410221
117.250000000000	-1.47084935228947
117.300000000000	-1.47014109281141
117.350000000000	-1.46972876015461
117.400000000000	-1.46958978143297
117.450000000000	-1.46970129601602
117.500000000000	-1.47004042964408
117.550000000000	-1.47058444162916
117.600000000000	-1.47131100739486
117.650000000000	-1.47219833777287
117.700000000000	-1.47322540708369
117.750000000000	-1.47437200727017
117.800000000000	-1.47561891791040
117.850000000000	-1.47694791245691
117.900000000000	-1.47834186275242
117.950000000000	-1.47978471132713
118	-1.48126152866082
118.050000000000	-1.48275846292709
118.100000000000	-1.48426276176309
118.150000000000	-1.48576270857631
118.200000000000	-1.48724762896969
118.250000000000	-1.48870782460992
118.300000000000	-1.49013457708525
118.350000000000	-1.49152008671938
118.400000000000	-1.49285748000469
118.450000000000	-1.49414075641051
118.500000000000	-1.49536479684393
118.550000000000	-1.49652531534330
118.600000000000	-1.49761886097180
118.650000000000	-1.49864276904880
118.700000000000	-1.49959514903044
118.750000000000	-1.50047483156860
118.800000000000	-1.50128133886458
118.850000000000	-1.50201482513697
118.900000000000	-1.50267603052868
118.950000000000	-1.50326622470565
119	-1.50378714832821
119.050000000000	-1.50424095647922
119.100000000000	-1.50463015668980
119.150000000000	-1.50495755662562
119.200000000000	-1.50522619954798
119.250000000000	-1.50543932211850
119.300000000000	-1.50560029593637
119.350000000000	-1.50571259299427
119.400000000000	-1.50577973090729
119.450000000000	-1.50580524579140
119.500000000000	-1.50579264743463
119.550000000000	-1.50574540239773
119.600000000000	-1.50566689939230
119.650000000000	-1.50556043944494
119.700000000000	-1.50542921138531
119.750000000000	-1.50527628941552
119.800000000000	-1.50510461531577
119.850000000000	-1.50491699991353
119.900000000000	-1.50471611034280
119.950000000000	-1.50450447417132
120	-1.50428446919935

==> data_CarSim/fsf_theta.txt <==
0	0	0	0
0.100000000000000	-0.00126310052393428	0	0
0.200000000000000	-0.00326058223946347	-0.00969096387605021	0.00239367899474941
0.300000000000000	-0.00561512091445573	-0.0213251025425975	-0.0147527952314198
0.400000000000000	-0.00915810283791922	-0.0352540968840122	-0.0445909658262834
0.500000000000000	-0.0133865193644181	-0.0518168813681629	-0.0845447864050097
0.600000000000000	-0.0180029789828209	-0.0708954616541305	-0.132352528159552
0.700000000000000	-0.0224910734393789	-0.0918027688644782	-0.183753282868251
0.800000000000000	-0.0281456568079013	-0.113720109571547	-0.236068745808493
0.900000000000000	-0.0343744583088644	-0.136532556536363	-0.291471941773482
1	-0.0403824660001095	-0.160424225783129	-0.348629748832234
1.10000000000000	-0.0461420856346378	-0.183972355992191	-0.406283423130125
1.20000000000000	-0.0520984313801996	-0.201614138827528	-0.460831107891594
1.30000000000000	-0.0578990811898147	-0.220590869074296	-0.518486753436663
1.40000000000000	-0.0640519207019397	-0.235956462142675	-0.571829095777473
1.50000000000000	-0.0703838336283973	-0.249980401576931	-0.625200177251340
1.60000000000000	-0.0769268806602570	-0.263879087332572	-0.678500158838644
1.70000000000000	-0.0837019343021506	-0.278235559871104	-0.731520787707671
1.80000000000000	-0.0907156055790552	-0.292746540080546	-0.783903236006708
1.90000000000000	-0.0978802992995465	-0.307334228645532	-0.835463940079765
2	-0.105080857672864	-0.321992209067923	-0.886174949037784
2.10000000000000	-0.112235810857201	-0.336617570020841	-0.936078024243958
2.20000000000000	-0.119291602280223	-0.351111229633652	-0.985256734264933
2.30000000000000	-0.126205073596824	-0.365439028336951	-1.03372622483469
2.40000000000000	-0.132942750778929	-0.379583166170323	-1.08136939458258
2.50000000000000	-0.139478999861147	-0.393521565085374	-1.12801061357724
2.60000000000000	-0.145793428034594	-0.407218248001528	-1.17347935906299
2.70000000000000	-0.151872190442746	-0.420612627998964	-1.21762072838960
2.80000000000000	-0.157709815307630	-0.433629028957959	-1.26030244579707
2.90000000000000	-0.163308634503263	-0.446198988866297	-1.30142950402637
3	-0.168676876078659	-0.458276054260166	-1.34095200412736
3.10000000000000	-0.173826933623215	-0.469838424355963	-1.37886317330868
3.20000000000000	-0.178774295358602	-0.480884870767539	-1.41519258573546
3.30000000000000	-0.183537036735803	-0.491429127602165	-1.44999872658119
3.40000000000000	-0.188135664069855	-0.501495154245941	-1.48336253658825
3.50000000000000	-0.192593141733746	-0.511113793146699	-1.51538217951784
3.60000000000000	-0.196934979168722	-0.520320600797502	-1.54616887452156
3.70000000000000	-0.201189284830468	-0.529154441294875	-1.57584364869768
3.80000000000000	-0.205386725423022	-0.537656450555078	-1.60453497152598
3.90000000000000	-0.209560360253111	-0.545869071993643	-1.63237734108793
4	-0.213745352452607	-0.553834973329633	-1.65951096484204
4.10000000000000	-0.217978598151863	-0.561595753360868	-1.68608269560779
4.20000000000000	-0.222298340682256	-0.569190481956728	-1.71224835325669
4.30000000000000	-0.226743845607752	-0.576654255118116	-1.73817645029216
4.40000000000000	-0.231355206247804	-0.584017075159518	-1.76405311745451
4.50000000000000	-0.236173321928745	-0.591303499527443	-1.79008765573877
4.60000000000000	-0.241240037064904	-0.598533629649979	-1.81651754928220
4.70000000000000	-0.246598333008624	-0.605726079827286	-1.84361092111082
4.80000000000000	-0.252292303609390	-0.612903420924089	-1.87166346583686
4.90000000000000	-0.258366423984832	-0.620099959141185	-1.90098646533488
5	-0.264863468729526	-0.627370344829130	-1.93188373162834
5.10000000000000	-0.271820658549931	-0.634795726986424	-1.96461924941219
5.20000000000000	-0.279264491414877	-0.642483475471348	-1.99938289032263
5.30000000000000	-0.287205757067163	-0.650558853869156	-2.03626432223876
5.40000000000000	-0.295636142482034	-0.659151456911303	-2.07524111733426
5.50000000000000	-0.304526511304246	-0.668381009397562	-2.11617973437266
5.60000000000000	-0.313826131199066	-0.678344727633145	-2.15884489110634
5.70000000000000	-0.323462570101237	-0.689105980072772	-2.20291452651044
5.80000000000000	-0.333342704651703	-0.700684150145987	-2.24799963799931
5.90000000000000	-0.343355526283118	-0.713047074134894	-2.29366831283486
6	-0.353377189723858	-0.726108262393639	-2.33947185781910
6.10000000000000	-0.363278256812830	-0.739730585844240	-2.38496972356156
6.20000000000000	-0.372932542416363	-0.753736598728210	-2.42975005741465
6.30000000000000	-0.382226564068285	-0.767924036848423	-2.47344426229069
6.40000000000000	-0.391068434341243	-0.782084069737570	-2.51573594648114
6.50000000000000	-0.399395124722222	-0.796019780575503	-2.55636605540026
6.60000000000000	-0.407177280441003	-0.809562771577339	-2.59513630025191
6.70000000000000	-0.414421111726731	-0.822586320012969	-2.63191246531933
6.80000000000000	-0.421167257002822	-0.835013987683972	-2.66662822274887
6.90000000000000	-0.427486864096345	-0.846823065875277	-2.69928908254939
7	-0.433475445510700	-0.858042799074817	-2.72997533739082
7.10000000000000	-0.439245304377228	-0.868747966216167	-2.75884253899644
7.20000000000000	-0.444917418184603	-0.879048991299713	-2.78611823424878
7.30000000000000	-0.450613605572932	-0.889080123898623	-2.81209432643076
7.40000000000000	-0.456449535739844	-0.898987263603760	-2.83711521323161
7.50000000000000	-0.462528820202520	-0.908916670059430	-2.86156253945350
7.60000000000000	-0.468779669688206	-0.918584690362219	-2.88618221713851
7.70000000000000	-0.471626539595060	-0.927684960080125	-2.90747736520415
7.80000000000000	-0.471433635835325	-0.934347526502915	-2.92574829754171
7.90000000000000	-0.469166198151197	-0.937804489491516	-2.94136760358498
8	-0.465204133588143	-0.938271604808914	-2.95369241220007
8.10000000000000	-0.459857897365991	-0.936126359663145	-2.96154375971335
8.20000000000000	-0.453522374636905	-0.931678387821725	-2.96374145733054
8.30000000000000	-0.446416459732070	-0.925261152362198	-2.95923973396647
8.40000000000000	-0.438665608404515	-0.917160380079089	-2.94736314142011
8.50000000000000	-0.430435646057513	-0.907633285419219	-2.92813654594896
8.60000000000000	-0.422123043433267	-0.896957952931500	-2.90277453931454
8.70000000000000	-0.414480833658450	-0.885521301445818	-2.87421971612558
8.80000000000000	-0.408609825891611	-0.873882322565213	-2.84763450432164
8.90000000000000	-0.405901562704238	-0.862665015359944	-2.83052499538180
9	-0.408058501147259	-0.852095212986022	-2.83163508650018
9.10000000000000	-0.416898310628486	-0.840833944434816	-2.85920554628267
9.20000000000000	-0.432891258740302	-0.822684625973188	-2.92101256910124
9.30000000000000	-0.447246025067364	-0.785149659018050	-3.02242752988448
9.40000000000000	-0.444132014747925	-0.752707497146048	-3.07297366866553
9.50000000000000	-0.427390793217935	-0.748937537981522	-3.09363027442623
9.60000000000000	-0.409333119360663	-0.748675949475055	-3.11379110648774
9.70000000000000	-0.394707678738630	-0.747201978106780	-3.13600327379809
9.80000000000000	-0.379175916420262	-0.751225203275336	-3.16072087019356
9.90000000000000	-0.367765054827500	-0.755304437876936	-3.19020864134129
10	-0.357837437517266	-0.768614604239056	-3.22547129956983
10.1000000000000	-0.354884707059797	-0.790649219925765	-3.26555105319419
10.2000000000000	-0.360339592907785	-0.824842962769418	-3.30836671812064
10.3000000000000	-0.373993982450543	-0.862221233054914	-3.35284628181815
10.4000000000000	-0.394364539567743	-0.888606172337982	-3.40197826681794
10.5000000000000	-0.417005054155814	-0.901750179894584	-3.45441595020327
10.6000000000000	-0.435471977793046	-0.910766590341698	-3.49858599112505
10.7000000000000	-0.448693539889430	-0.916141350027290	-3.53236755198533
10.8000000000000	-0.455946247755889	-0.916673713940022	-3.55764772483163
10.9000000000000	-0.456816241056302	-0.915204645229563	-3.57868071640899
11	-0.456239610078873	-0.925785779213866	-3.60319292834618
11.1000000000000	-0.457737587406949	-0.940441355985108	-3.63377419010897
11.2000000000000	-0.460588443973110	-0.948353866608306	-3.67403226409988
11.3000000000000	-0.464318480552011	-0.946878514524907	-3.72850776692229
11.4000000000000	-0.471109731539120	-0.937912642863859	-3.80770856745582
11.5000000000000	-0.488206216694369	-0.932645701713257	-3.92431662461637
11.6000000000000	-0.518390581151511	-0.950818935688251	-4.06373872932810
11.7000000000000	-0.554702665335689	-0.984353275546431	-4.19178868512897
11.8000000000000	-0.590824046131383	-1.02445488471396	-4.30150266619451
11.9000000000000	-0.624262233481402	-1.06682374402635	-4.39381411267261
12	-0.654613696035755	-1.10915655913850	-4.47086983992970
12.1000000000000	-0.681934859595029	-1.15009544013640	-4.53468189013198
12.2000000000000	-0.706389531686776	-1.18886733164821	-4.58697477900442
12.3000000000000	-0.728176055853702	-1.22507568540527	-4.62922250058962
12.4000000000000	-0.747499008795371	-1.25856354270183	-4.66270182141104
12.5000000000000	-0.764556861155843	-1.28932479840766	-4.68853363631100
12.6000000000000	-0.779537898263569	-1.31744721180482	-4.70771089425654
12.7000000000000	-0.792620317767662	-1.34307505220653	-4.72111722489938
12.8000000000000	-0.803973902636181	-1.36638310778702	-4.72954051947016
12.9000000000000	-0.813761661832389	-1.38755690900156	-4.73368458471372
13	-0.822140627353562	-1.40677654046695	-4.73418062335674
13.1000000000000	-0.829261604010660	-1.42420327216191	-4.73159910154643
13.2000000000000	-0.835268079769588	-1.43996935345530	-4.72646173533131
13.3000000000000	-0.840294717614063	-1.45417177244369	-4.71925279940826
13.4000000000000	-0.844465822035504	-1.46687049407704	-4.71042874045743
13.5000000000000	-0.847893841596900	-1.47809071939460	-4.70042524682613
13.6000000000000	-0.850677949115441	-1.48782835891243	-4.68966054256930
13.7000000000000	-0.852902818046060	-1.49605770371006	-4.67853328710215
13.8000000000000	-0.854637819195941	-1.50274030967595	-4.66741345275093
13.9000000000000	-0.855937080022823	-1.50783468856021	-4.65662518857476
14	-0.856840982378001	-1.51130723294998	-4.64642251045227
14.1000000000000	-0.857379403415422	-1.51314509673049	-4.63696210495515
14.2000000000000	-0.857576509849035	-1.51337093568399	-4.62828152211812
14.3000000000000	-0.857456240043716	-1.51205734796279	-4.62029326741949
14.4000000000000	-0.857047174377617	-1.50933670414793	-4.61280302910129
14.5000000000000	-0.856385721946336	-1.50540184806990	-4.60555255875935
14.6000000000000	-0.855517215360624	-1.50049590773059	-4.59827768151753
14.7000000000000	-0.854495038664183	-1.49489382374220	-4.59076513496654
14.8000000000000	-0.853378009286127	-1.48888124064344	-4.58289222944851
14.9000000000000	-0.852226147486362	-1.48273628737342	-4.57463977401004
15	-0.851095175583919	-1.47671729813560	-4.56607705038525
15.1000000000000	-0.850053592859316	-1.47047800370410	-4.55755752207574
15.2000000000000	-0.840598660841700	-1.46095995316964	-4.53833619619908
15.3000000000000	-0.829479428325734	-1.44907891336325	-4.51227249150598
15.4000000000000	-0.818484586390777	-1.43514507968989	-4.48312448954917
15.5000000000000	-0.808411738041635	-1.41969070010155	-4.45306663532070
15.6000000000000	-0.799482553596125	-1.40316996101464	-4.42310186019367
15.7000000000000	-0.791735445273989	-1.38584619232329	-4.39396686998222
15.8000000000000	-0.785241617875033	-1.36791545396121	-4.36672997585392
15.9000000000000	-0.780150792669049	-1.34966753849788	-4.34284524734766
16	-0.776635818530223	-1.33155250939363	-4.32383952454568
16.1000000000000	-0.774811753310014	-1.31413590395395	-4.31090017347144
16.2000000000000	-0.774670725076570	-1.29798185137566	-4.30458794874441
16.3000000000000	-0.776054590182179	-1.28351853090566	-4.30480221530885
16.4000000000000	-0.778657027019666	-1.27093359409616	-4.31094851073255
16.5000000000000	-0.782051010259521	-1.26013289334004	-4.32217458354548
16.6000000000000	-0.785738913161573	-1.25077665602524	-4.33756386613431
16.7000000000000	-0.789213860105859	-1.24239252320858	-4.35621428182528
16.8000000000000	-0.792020548794236	-1.23453887533379	-4.37718567277563
16.9000000000000	-0.793817321804977	-1.22697042588732	-4.39939772059354
17	-0.794442948942160	-1.21973212508124	-4.42165197229108
17.1000000000000	-0.793964475757001	-1.21312309829381	-4.44288707438362
17.2000000000000	-0.792659815523352	-1.20755019379749	-4.46252164240781
17.3000000000000	-0.790927382739632	-1.20338552087159	-4.48057768127488
17.4000000000000	-0.789182569477020	-1.20091701160733	-4.49750061070099
17.5000000000000	-0.787793583365769	-1.20036464237777	-4.51388181250359
17.6000000000000	-0.787052939345829	-1.20190619559892	-4.53025396338946
17.7000000000000	-0.785872590417447	-1.20552648708584	-4.54527850759246
17.8000000000000	-0.784185249544864	-1.21083165829378	-4.55835008592107
17.9000000000000	-0.782173537456824	-1.21739636345920	-4.56948684115126
18	-0.780096430032638	-1.22508504775421	-4.57871003479445
18.1000000000000	-0.778319135410242	-1.23409897307253	-4.58593656818767
18.2000000000000	-0.777284444390642	-1.24484774800856	-4.59111628056238
18.3000000000000	-0.777420362449876	-1.25771685596130	-4.59439681934049
18.4000000000000	-0.778991250603680	-1.27282934180129	-4.59617725539838
18.5000000000000	-0.782009872532466	-1.28995082991219	-4.59701300964490
18.6000000000000	-0.786272806112055	-1.30858404477181	-4.59746479391794
18.7000000000000	-0.791469933848138	-1.32814676995983	-4.59799332452655
18.8000000000000	-0.797283732213603	-1.34811666353305	-4.59891920206130
18.9000000000000	-0.803444699489378	-1.36810475003947	-4.60042357418345
19	-0.809750741782001	-1.38787286604224	-4.60256762467049
19.1000000000000	-0.816065901580439	-1.40731994310753	-4.60531969650590
19.2000000000000	-0.822307417761536	-1.42645538901249	-4.60858618854209
19.3000000000000	-0.828426877658512	-1.44536885694083	-4.61225117591089
19.4000000000000	-0.834370569486390	-1.46418158397744	-4.61622712915348
19.5000000000000	-0.840041581464841	-1.48288326263077	-4.62045899552290
19.6000000000000	-0.845378507325377	-1.50136616556833	-4.62487756709666
19.7000000000000	-0.850339533886866	-1.51959346071030	-4.62935893896378
19.8000000000000	-0.854909392175878	-1.53761525873549	-4.63372774703757
19.9000000000000	-0.859088768897860	-1.55549927527731	-4.63780245449137
20	-0.862881604248680	-1.57327458113913	-4.64143577239013
20.1000000000000	-0.866297175881439	-1.59089282853901	-4.64454493396493
20.2000000000000	-0.869362208158487	-1.60819556619873	-4.64713475443326
20.3000000000000	-0.872117996761469	-1.62491800160325	-4.64929658839209
20.4000000000000	-0.874607595316619	-1.64073062138485	-4.65118586353079
20.5000000000000	-0.876870876068473	-1.65527368930917	-4.65300357821011
20.6000000000000	-0.878932870124379	-1.66819634751578	-4.65497059295989
20.7000000000000	-0.880792020989330	-1.67922826852111	-4.65727796890123
20.8000000000000	-0.882439074155910	-1.68819241945752	-4.66008023293128
20.9000000000000	-0.883864417096829	-1.69500702414072	-4.66349933218238
21	-0.885066228939441	-1.69969396149213	-4.66762483475477
21.1000000000000	-0.886064507932042	-1.70239758861806	-4.67250502720346
21.2000000000000	-0.886885509006880	-1.70329852939249	-4.67817904769499
21.3000000000000	-0.887531121823294	-1.70254637466295	-4.68469545436358
21.4000000000000	-0.887979189693369	-1.70023009427042	-4.69211796765517
21.5000000000000	-0.888194994202921	-1.69636032320341	-4.70052543443149
21.6000000000000	-0.888170264026021	-1.69091785621444	-4.70997203919225
21.7000000000000	-0.887981400917527	-1.68403304157114	-4.72039068390565
21.8000000000000	-0.887714695805363	-1.67598528345124	-4.73161354838808
21.9000000000000	-0.887451979557233	-1.66714658805801	-4.74343639817683
22	-0.887277295812689	-1.65792766879884	-4.75567307786014
22.1000000000000	-0.887274996324800	-1.64872992295798	-4.76818840206086
22.2000000000000	-0.887522385949164	-1.63991052731363	-4.78090600312117
22.3000000000000	-0.888080792433765	-1.63176486010963	-4.79379442810320
22.4000000000000	-0.888987692864558	-1.62452440699032	-4.80683924873963
22.5000000000000	-0.890251697811850	-1.61836458149197	-4.82001012860515
22.6000000000000	-0.891634845531689	-1.61285970624937	-4.83345318285521
22.7000000000000	-0.882612508173361	-1.60437288497630	-4.83542176214155
22.8000000000000	-0.871652397436358	-1.59358740016093	-4.82995351093802
22.9000000000000	-0.860975699394365	-1.58079089228160	-4.82055803269111
23	-0.851244107577478	-1.56657519191212	-4.80899328679920
23.1000000000000	-0.842503601273184	-1.55136537048916	-4.79608803937753
23.2000000000000	-0.834718155927023	-1.53531261261440	-4.78277237068547
23.3000000000000	-0.827987685056165	-1.51853377607296	-4.77049626699546
23.4000000000000	-0.822541850489117	-1.50134298987531	-4.76099939119520
23.5000000000000	-0.818652906147670	-1.48430539270448	-4.75582754892991
23.6000000000000	-0.816544089827389	-1.46813180840604	-4.75594727330370
23.7000000000000	-0.816323670936584	-1.45350383357195	-4.76164371721949
23.8000000000000	-0.817930747054434	-1.44090946585856	-4.77265226120828
23.9000000000000	-0.821106990097232	-1.43054753803446	-4.78836806994048
24	-0.825425584438631	-1.42233308964827	-4.80802734575764
24.1000000000000	-0.830377127591844	-1.41599634928479	-4.83083037118424
24.2000000000000	-0.835476649205928	-1.41123181619801	-4.85600042218589
24.3000000000000	-0.840352247983327	-1.40782857904099	-4.88279460803211
24.4000000000000	-0.844790573794809	-1.40573020981859	-4.91050484939600
24.5000000000000	-0.848739727673572	-1.40502049693220	-4.93847581271953
24.6000000000000	-0.852276612723280	-1.40585818606659	-4.96613380444204
24.7000000000000	-0.855554586490865	-1.40839933036248	-4.99299988961530
24.8000000000000	-0.858747906241705	-1.41273607209292	-5.01867514549921
24.9000000000000	-0.862007857014091	-1.41886186536698	-5.04281197853841
25	-0.865433579190166	-1.42666132068508	-5.06508892347696
25.1000000000000	-0.869058101133893	-1.43592064399806	-5.08519660388134
25.2000000000000	-0.872411623546500	-1.44659683294068	-5.10306421707228
25.3000000000000	-0.875010631589008	-1.45823795334822	-5.11831389955446
25.4000000000000	-0.877039858496010	-1.47053974740109	-5.13079217270105
25.5000000000000	-0.878786217695199	-1.48347885894498	-5.14026336278533
25.6000000000000	-0.880542647560895	-1.49715843852354	-5.14641875342192
25.7000000000000	-0.882538396488401	-1.51160929190590	-5.14902539588184
25.8000000000000	-0.884898091095635	-1.52665837542313	-5.14804613563090
25.9000000000000	-0.887598971640623	-1.54193044434372	-5.14368818097286
26	-0.890487086693249	-1.55697711418133	-5.13638395282613
26.1000000000000	-0.893363740614257	-1.57142832625366	-5.12672729248887
26.2000000000000	-0.896065209374097	-1.58507655029907	-5.11540166508814
26.3000000000000	-0.898503695426303	-1.59786413735617	-5.10310583999778
26.4000000000000	-0.900654113946843	-1.60983408464014	-5.09048595288338
26.5000000000000	-0.902527345510257	-1.62109206891510	-5.07808288457866
26.6000000000000	-0.904153738091887	-1.63177983554992	-5.06629957213942
26.7000000000000	-0.905573272563895	-1.64205515918310	-5.05538898292147
26.8000000000000	-0.906827593156710	-1.65206195848801	-5.04546177930457
26.9000000000000	-0.907954476912276	-1.66191057620746	-5.03650714726550
27	-0.908985537294509	-1.67165724258326	-5.02842680733566
27.1000000000000	-0.909942632641251	-1.68127982840942	-5.02108214281826
27.2000000000000	-0.910834407845796	-1.69066271439113	-5.01434544508093
27.3000000000000	-0.911654843244969	-1.69960191822245	-5.00814100147086
27.4000000000000	-0.912384400087020	-1.70783280077123	-5.00246335353867
27.5000000000000	-0.912992722684879	-1.71507334154284	-4.99736942837541
27.6000000000000	-0.913442362056476	-1.72107198968709	-4.99295250859557
27.7000000000000	-0.913702709953771	-1.72564482120558	-4.98930597518699
27.8000000000000	-0.913752139525757	-1.72870296685597	-4.98649631317421
27.9000000000000	-0.913588236620650	-1.73024386515207	-4.98455599115052
28	-0.913224500152465	-1.73032991868710	-4.98349325434196
28.1000000000000	-0.912685494433821	-1.72906637920057	-4.98330609433809
28.2000000000000	-0.912001104023820	-1.72658625879078	-4.98399157972666
28.3000000000000	-0.911203053107942	-1.72304437439592	-4.98554613067306
28.4000000000000	-0.910324381662880	-1.71861829264247	-4.98795765474735
28.5000000000000	-0.909400505740001	-1.71351208315382	-4.99119371595710
28.6000000000000	-0.908470214977045	-1.70795824944252	-4.99519040906610
28.7000000000000	-0.907575782061206	-1.70221317203383	-4.99984609612556
28.8000000000000	-0.906761663044702	-1.69654336804201	-5.00502347274087
28.9000000000000	-0.906071578217171	-1.69120466349195	-5.01056027245533
29	-0.905544513378283	-1.68641966672117	-5.01628589762912
29.1000000000000	-0.905210637040358	-1.68235958070318	-5.02203952826416
29.2000000000000	-0.905088238948006	-1.67913438604608	-5.02768520440037
29.3000000000000	-0.905182437799828	-1.67679212999388	-5.03312082983438
29.4000000000000	-0.905485769729638	-1.67532534935222	-5.03828019853984
29.5000000000000	-0.905980056500277	-1.67468164103381	-5.04312930786562
29.6000000000000	-0.906638923069776	-1.67477603980381	-5.04765899153874
29.7000000000000	-0.907430393785821	-1.67550335069116	-5.05187614444553
29.8000000000000	-0.908319308240720	-1.67674875643699	-5.05579559392350
29.9000000000000	-0.909269600133319	-1.67839612081723	-5.05943412894542
30	-0.910246485963580	-1.68033396843236	-5.06280761010581
30.1000000000000	-0.911095025219709	-1.68193617337020	-5.06619788522069
30.2000000000000	-0.900235639945177	-1.67894941682227	-5.05776160824309
30.3000000000000	-0.887504136578351	-1.66980058448968	-5.04330726260507
30.4000000000000	-0.875137945779777	-1.65546557062387	-5.02656644629678
30.5000000000000	-0.863697867246591	-1.63765130640392	-5.00931015575256
30.6000000000000	-0.853250794915019	-1.61758623066976	-4.99244507266339
30.7000000000000	-0.843845129194000	-1.59595197135669	-4.97694610533360
30.8000000000000	-0.835658721110781	-1.57328626148907	-4.96409907428342
30.9000000000000	-0.828956132827168	-1.55027716673356	-4.95513039482027
31	-0.824013772045779	-1.52781749881136	-4.95074174304783
31.1000000000000	-0.821050859192820	-1.50688817550765	-4.95092256644604
31.2000000000000	-0.820178751652152	-1.48837607187169	-4.95513192804455
31.3000000000000	-0.821344911012144	-1.47291173541837	-4.96261305119768
31.4000000000000	-0.824295544128986	-1.46077806985847	-4.97260014699319
31.5000000000000	-0.828595761593973	-1.45190559569340	-4.98438877948827
31.6000000000000	-0.833711059608798	-1.44594605798109	-4.99736716078624
31.7000000000000	-0.839116073029661	-1.44240147912662	-5.01105221453602
31.8000000000000	-0.844388379836637	-1.44076641277290	-5.02510238028724
31.9000000000000	-0.849257785392635	-1.44062816099289	-5.03929375207969
32	-0.853607823813049	-1.44170250417019	-5.05347832050464
32.1000000000000	-0.857446851450707	-1.44381743332579	-5.06754764403799
32.2000000000000	-0.860864491230692	-1.44687015199403	-5.08141050461315
32.3000000000000	-0.863987132896070	-1.45078110223624	-5.09498240706347
32.4000000000000	-0.866941775542247	-1.45545800553414	-5.10818520127981
32.5000000000000	-0.869830508043904	-1.46077524147766	-5.12095435226314
32.6000000000000	-0.872716299391081	-1.46657024537158	-5.13324952310665
32.7000000000000	-0.875302729501533	-1.47317411993905	-5.14457496634459
32.8000000000000	-0.877060012035386	-1.48036525270685	-5.15435333030022
32.9000000000000	-0.878208037847907	-1.48802545424750	-5.16230756998907
33	-0.879053859503259	-1.49628953141030	-5.16810982397600
33.1000000000000	-0.879903026022181	-1.50538603737504	-5.17138454388060
33.2000000000000	-0.880997510257775	-1.51545277345769	-5.17183588635385
33.3000000000000	-0.882478881530377	-1.52642165170011	-5.16935661019532
33.4000000000000	-0.884347774422676	-1.53802549960931	-5.16407691645338
33.5000000000000	-0.886491004167396	-1.54990596835425	-5.15633791957248
33.6000000000000	-0.888749968792468	-1.56174151603143	-5.14662438398245
33.7000000000000	-0.890996498043296	-1.57330537538436	-5.13549479905304
33.8000000000000	-0.893155309762209	-1.58445870601641	-5.12352242417125
33.9000000000000	-0.895187088378436	-1.59513065445486	-5.11124420732278
34	-0.897072657302906	-1.60530563452248	-5.09911864061269
34.1000000000000	-0.898807366155292	-1.61500814398900	-5.08749914336759
34.2000000000000	-0.900396079581910	-1.62428945718887	-5.07662259024837
34.3000000000000	-0.901849627643604	-1.63321073122710	-5.06661291814451
34.4000000000000	-0.903179765875487	-1.64181747144985	-5.05750095334025
34.5000000000000	-0.904395940260294	-1.65012608347292	-5.04924807348293
34.6000000000000	-0.905504019540271	-1.65811419960765	-5.04177533425180
34.7000000000000	-0.906505379491084	-1.66571615410717	-5.03499404125479
34.8000000000000	-0.907394735758461	-1.67282480470423	-5.02883375596036
34.9000000000000	-0.908161632445560	-1.67930580613618	-5.02325658735543
35	-0.908793722938431	-1.68501907585136	-5.01825693838841
35.1000000000000	-0.909279498066362	-1.68984064635062	-5.01385214704797
35.2000000000000	-0.909611692973104	-1.69368022811952	-5.01006940277865
35.3000000000000	-0.909791218729657	-1.69649349449452	-5.00693240048216
35.4000000000000	-0.909828140604706	-1.69828331511289	-5.00445577901685
35.5000000000000	-0.909741252125145	-1.69909123674755	-5.00264714945519
35.6000000000000	-0.909555031172362	-1.69898918401122	-5.00151036917543
35.7000000000000	-0.909296603951752	-1.69807352246385	-5.00104647031376
35.8000000000000	-0.908993380008431	-1.69646096513967	-5.00125120254340
35.9000000000000	-0.908671229131975	-1.69428512134527	-5.00210990703077
36	-0.908353256563831	-1.69169242344876	-5.00359152300615
36.1000000000000	-0.908059234146985	-1.68883653870315	-5.00564399455318
36.2000000000000	-0.907805638484363	-1.68587096057855	-5.00819315032642
36.3000000000000	-0.907606050981742	-1.68294031235886	-5.01114612291245
36.4000000000000	-0.907471567525411	-1.68017161428913	-5.01439889876892
36.5000000000000	-0.907410995925666	-1.67766715299228	-5.01784615978377
36.6000000000000	-0.907430792109612	-1.67550025116401	-5.02139102128944
36.7000000000000	-0.907534811034177	-1.67371444269053	-5.02495255987620
36.8000000000000	-0.907723994948306	-1.67232570766415	-5.02846993782837
36.9000000000000	-0.907996133580516	-1.67132688413005	-5.03190287677296
37	-0.908345770774761	-1.67069320054040	-5.03522908833590
37.1000000000000	-0.908764300573961	-1.67038799972512	-5.03843974545800
37.2000000000000	-0.909240291628251	-1.67036795828156	-5.04153423007750
37.3000000000000	-0.909760075991390	-1.67058732343614	-5.04451531916939
37.4000000000000	-0.910308628005798	-1.67100087149461	-5.04738572837095
37.5000000000000	-0.910870711908491	-1.67156550931795	-5.05014653946385
37.6000000000000	-0.911305454479755	-1.67172441832051	-5.05305703822994
37.7000000000000	-0.900207899678396	-1.66733486608453	-5.04423502232058
37.8000000000000	-0.887265074382405	-1.65710057565562	-5.02942766856232
37.9000000000000	-0.874710184455092	-1.64200592298997	-5.01227777051148
38	-0.863111075348276	-1.62369970430930	-4.99446036311645
38.1000000000000	-0.852530913094657	-1.60336363417578	-4.97678717634213
38.2000000000000	-0.843005099652890	-1.58164985506774	-4.96014651218513
38.3000000000000	-0.834692246915078	-1.55906234462236	-4.94576593355213
38.4000000000000	-0.827838150182132	-1.53623765880855	-4.93487483200818
38.5000000000000	-0.822705194142984	-1.51400058369005	-4.92826131072896
38.6000000000000	-0.819504982200971	-1.49325868734527	-4.92607613887839
38.7000000000000	-0.818347993494176	-1.47483493430997	-4.92797485307342
38.8000000000000	-0.819187534884371	-1.45931641609671	-4.93338496030129
38.9000000000000	-0.821781171719219	-1.44696640059281	-4.94168214771574
39	-0.825708811679252	-1.43771796668068	-4.95225138909229
39.1000000000000	-0.830452048952954	-1.43124485504039	-4.96452051633418
39.2000000000000	-0.835500507123537	-1.42708650645884	-4.97800209459488
39.3000000000000	-0.840443184121916	-1.42478417628053	-4.99231418886116
39.4000000000000	-0.845016804121087	-1.42397478564288	-5.00716692437352
39.5000000000000	-0.849108651560916	-1.42442205113815	-5.02233225675521
39.6000000000000	-0.852729948910324	-1.42599722086873	-5.03761813220087
39.7000000000000	-0.855973632341260	-1.42863383969344	-5.05285347538088
39.8000000000000	-0.858969666020958	-1.43228025167118	-5.06788069332722
39.9000000000000	-0.861847986227525	-1.43686287163084	-5.08255496589166
40	-0.864711937769264	-1.44226527058509	-5.09674980940091
40.1000000000000	-0.867623027836693	-1.44832481290083	-5.11036572748960
40.2000000000000	-0.870284670531795	-1.45531236995735	-5.12285686995912
40.3000000000000	-0.872141613726964	-1.46295742865615	-5.13369796298953
40.4000000000000	-0.873409006911090	-1.47111299316518	-5.14265794249045
40.5000000000000	-0.874380584337656	-1.47989163203654	-5.14944218757356
40.6000000000000	-0.875347312252289	-1.48950223109588	-5.15369801758467
40.7000000000000	-0.876536262105532	-1.50007334145171	-5.15514200458816
40.8000000000000	-0.878087501034986	-1.51154834226837	-5.15366899008981
40.9000000000000	-0.880009406673351	-1.52369314708034	-5.14940211980822
41	-0.882213327634781	-1.53618386901386	-5.14266761328489
41.1000000000000	-0.884566859553983	-1.54871422748640	-5.13393344592432
41.2000000000000	-0.886956400443501	-1.56104634934837	-5.12374713191030
41.3000000000000	-0.889305286135296	-1.57301299578484	-5.11267929937088
41.4000000000000	-0.891562899946841	-1.58450937576035	-5.10126976999101
41.5000000000000	-0.893696159170097	-1.59548738030284	-5.08998140722973
41.6000000000000	-0.895687746760637	-1.60594616729535	-5.07917025262322
41.7000000000000	-0.897533868930894	-1.61591567558114	-5.06907490274341
41.8000000000000	-0.899239465985915	-1.62544296665188	-5.05981935093203
41.9000000000000	-0.900813884049353	-1.63457205366833	-5.05143046063156
42	-0.902265461890275	-1.64332310835629	-5.04386598890568
42.1000000000000	-0.903598845263391	-1.65168154552988	-5.03704410122177
42.2000000000000	-0.904813639463256	-1.65959298822242	-5.03087353407880
42.3000000000000	-0.905903263486025	-1.66696524484173	-5.02528026971147
42.4000000000000	-0.906856463526416	-1.67368091774529	-5.02022208661201
42.5000000000000	-0.907660719589005	-1.67961677906676	-5.01568915476860
42.6000000000000	-0.908305275658652	-1.68466360134680	-5.01169557723710
42.7000000000000	-0.908784364467369	-1.68874198249731	-5.00826722164746
42.8000000000000	-0.909100864016952	-1.69181272148221	-5.00542937007988
42.9000000000000	-0.909266387947287	-1.69387915919365	-5.00320067800799
43	-0.909300567979780	-1.69497979228894	-5.00159438576948
43.1000000000000	-0.909227824370093	-1.69518127034535	-5.00062059974889
43.2000000000000	-0.909074468034451	-1.69457347195130	-5.00028632458662
43.3000000000000	-0.908866636615443	-1.69326609027241	-5.00059237684522
43.4000000000000	-0.908628870276924	-1.69138567074830	-5.00152796663351
43.5000000000000	-0.908383290885071	-1.68907199930842	-5.00306474952604
43.6000000000000	-0.908149311974033	-1.68647299869653	-5.00515254849131
43.7000000000000	-0.907943779724219	-1.68373784920594	-5.00771862763723
43.8000000000000	-0.907781292619363	-1.68100874007880	-5.01067141899004
43.9000000000000	-0.907674438729361	-1.67841240508610	-5.01390818654336
44	-0.907633799545083	-1.67605299476728	-5.01732482916308
44.1000000000000	-0.907667705579358	-1.67400756494905	-5.02082552536421
44.2000000000000	-0.907781835069167	-1.67232474420304	-5.02433021228188
44.3000000000000	-0.907978785106302	-1.67102634715077	-5.02777874501361
44.4000000000000	-0.908257746841910	-1.67011115881890	-5.03113148904610
44.5000000000000	-0.908614361024849	-1.66955990513492	-5.03436690638938
44.6000000000000	-0.909040795925096	-1.66934051613111	-5.03747716632466
44.7000000000000	-0.909526085837059	-1.66941299842225	-5.04046296936281
44.8000000000000	-0.910056760932887	-1.66973346270942	-5.04332870869764
44.9000000000000	-0.910617779401675	-1.67025705724269	-5.04607886863855
45	-0.911193717238726	-1.67093976224975	-5.04871620534957
45.1000000000000	-0.911643230460812	-1.67122056303814	-5.05150269454804
45.2000000000000	-0.900551755890875	-1.66695563857670	-5.04254172136199
45.3000000000000	-0.887611199218618	-1.65686593224303	-5.02757086120093
45.4000000000000	-0.875061158884613	-1.64191803996838	-5.01024639346996
45.5000000000000	-0.863471518060347	-1.62374832877852	-4.99225447606148
45.6000000000000	-0.852903561225121	-1.60353262507001	-4.97441554742394
45.7000000000000	-0.843390267093481	-1.58191840333671	-4.95762965715253
45.8000000000000	-0.835088861635282	-1.55940466058756	-4.94314186918539
45.9000000000000	-0.828244486990963	-1.53662356185222	-4.93220249057234
46	-0.823118362084112	-1.51439699172744	-4.92561681364732
46.1000000000000	-0.819920024314635	-1.49363145428355	-4.92354183695365
46.2000000000000	-0.818757733044663	-1.47515070163468	-4.92562617513778
46.3000000000000	-0.819583593972918	-1.45954446148888	-4.93128146090619
46.4000000000000	-0.822155811123891	-1.44708091360612	-4.93986535063627
46.5000000000000	-0.826056810066713	-1.43770097143368	-4.95074709280896
46.6000000000000	-0.830771781948971	-1.43108898959722	-4.96334144962516
46.7000000000000	-0.835793827873011	-1.42679637184404	-4.97714881738173
46.8000000000000	-0.840714414667204	-1.42437554592453	-4.99177504419866
46.9000000000000	-0.845271544825581	-1.42347212203127	-5.00691866887544
47	-0.849352924634379	-1.42385525724517	-5.02234206268622
47.1000000000000	-0.852969715279727	-1.42539835281070	-5.03784657164848
47.2000000000000	-0.856214481161493	-1.42803418546712	-5.05325762355505
47.3000000000000	-0.859216510942751	-1.43170800038168	-5.06841663679890
47.4000000000000	-0.862104733979356	-1.43634148505353	-5.08317943996226
47.5000000000000	-0.864981195740454	-1.44181255181484	-5.09742108433480
47.6000000000000	-0.867905925811241	-1.44795259127454	-5.11104403725185
47.7000000000000	-0.870573668150561	-1.45502622795345	-5.12351815065458
47.8000000000000	-0.872432603980364	-1.46276192540128	-5.13432065623058
47.9000000000000	-0.873697438227116	-1.47101199450151	-5.14322124337578
48	-0.874663469249046	-1.47988764989521	-5.14992578945113
48.1000000000000	-0.875624287382749	-1.48959738819679	-5.15408149031341
48.2000000000000	-0.876809963764932	-1.50026969238926	-5.15540499138691
48.3000000000000	-0.878362574412180	-1.51184617116039	-5.15379200105135
48.4000000000000	-0.880291208375191	-1.52408748982453	-5.14936789731762
48.5000000000000	-0.882504917155895	-1.53666220150952	-5.14246282870889
48.6000000000000	-0.884866699006072	-1.54925765464874	-5.13355010509763
48.7000000000000	-0.887258656542021	-1.56163362228705	-5.12318275886704
48.8000000000000	-0.889602004898749	-1.57362484899336	-5.11193617870741
48.9000000000000	-0.891846263661007	-1.58513154943638	-5.10035410950962
49	-0.893959854319981	-1.59611208301852	-5.08890277543680
49.1000000000000	-0.895927424952841	-1.60657233124294	-5.07794108179390
49.2000000000000	-0.897747024711127	-1.61654852690369	-5.06770968427299
49.3000000000000	-0.899425160119391	-1.62609314087839	-5.05833355338547
49.4000000000000	-0.900972356569176	-1.63525387426055	-5.04983951143652
49.5000000000000	-0.902397732964413	-1.64405265553473	-5.04218427274941
49.6000000000000	-0.903706670696271	-1.65247518079439	-5.03528384598279
49.7000000000000	-0.904899570237460	-1.66046575364416	-5.02904410615909
49.8000000000000	-0.905970301078699	-1.66792857860598	-5.02338862253397
49.9000000000000	-0.906907465292290	-1.67474031631081	-5.01827418884815
50	-0.907697979478344	-1.68077027689160	-5.01369151339533
50.1000000000000	-0.908330217027330	-1.68590133687899	-5.00965630757395
50.2000000000000	-0.908797108979195	-1.69004693697218	-5.00619659133835
50.3000000000000	-0.909100305751315	-1.69316230859522	-5.00333957053592
50.4000000000000	-0.909250428451072	-1.69524732449452	-5.00110518914376
50.5000000000000	-0.909266532491954	-1.69633889803489	-4.99950740220293
50.6000000000000	-0.909172900896650	-1.69650353405934	-4.99855671043988
50.7000000000000	-0.908996005622476	-1.69583199487764	-4.99826050943242
50.8000000000000	-0.908762331097948	-1.69443563475503	-4.99862017675828
50.9000000000000	-0.908496887681113	-1.69244339043183	-4.99962560229415
51	-0.908222399803464	-1.68999831022376	-5.00124896294526
51.1000000000000	-0.907959033827721	-1.68725258908267	-5.00344008045090
51.2000000000000	-0.907724535671642	-1.68436067495529	-5.00612538296297
51.3000000000000	-0.907534511882401	-1.68147075131049	-5.00921149888624
51.4000000000000	-0.907402602169204	-1.67871577687476	-5.01259302328557
51.5000000000000	-0.907340402815648	-1.67620576526562	-5.01616263055455
51.6000000000000	-0.907357139161139	-1.67402275357939	-5.01982112761180
51.7000000000000	-0.907459190741087	-1.67221914058614	-5.02348532256929
51.8000000000000	-0.907649608396137	-1.67081919177319	-5.02709246455127
51.9000000000000	-0.907927759704285	-1.66982289791300	-5.03060097244784
52	-0.908289182264545	-1.66921112600715	-5.03398801623051
52.1000000000000	-0.908725681460758	-1.66895109834368	-5.03724502083599
52.2000000000000	-0.909225707233208	-1.66900147424186	-5.04037232739011
52.3000000000000	-0.909775034553494	-1.66931656221265	-5.04337418016072
52.4000000000000	-0.910357754965045	-1.66984940856695	-5.04625497544733
52.5000000000000	-0.910957530696298	-1.67055371831657	-5.04901734553950
52.6000000000000	-0.911430156636337	-1.67086972046216	-5.05192675269209
52.7000000000000	-0.900367200915257	-1.66665636873785	-5.04308378771189
52.8000000000000	-0.887459170226599	-1.65663923967955	-5.02822320500985
52.9000000000000	-0.874940365851353	-1.64177592119713	-5.01100891736041
53	-0.863390411753234	-1.62370324105339	-4.99315596806016
53.1000000000000	-0.852892480893622	-1.60362007001098	-4.97551555099111
53.2000000000000	-0.843518171113668	-1.58222142459482	-4.95900599551432
53.3000000000000	-0.835464893628719	-1.56006036928878	-4.94484095316089
53.4000000000000	-0.829031161973183	-1.53781810236615	-4.93421831177833
53.5000000000000	-0.824539678693140	-1.51635137759271	-4.92790452901813
53.6000000000000	-0.822275529411718	-1.49658390979511	-4.92607743630539
53.7000000000000	-0.822413414190811	-1.47933437603649	-4.92845647291150
53.8000000000000	-0.824939510865770	-1.46515580466936	-4.93453155431895
53.9000000000000	-0.829600133168530	-1.45424056407031	-4.94369567235049
54	-0.835920268628714	-1.44641554556076	-4.95528503031350
54.1000000000000	-0.843296506092313	-1.44122747538993	-4.96863052924848
54.2000000000000	-0.851122321819659	-1.43809159728562	-4.98313643161440
54.3000000000000	-0.858892611215562	-1.43644830751060	-4.99832577487498
54.4000000000000	-0.866257465538196	-1.43586924329707	-5.01382946875857
54.5000000000000	-0.873026912062965	-1.43608996301688	-5.02934970878641
54.6000000000000	-0.879143442622350	-1.43698377764195	-5.04463221189213
54.7000000000000	-0.884642090627637	-1.43850859246126	-5.05945700298882
54.8000000000000	-0.889610440604627	-1.44065259073843	-5.07364136209553
54.9000000000000	-0.894154359973488	-1.44339299974014	-5.08704589044194
55	-0.898372906734148	-1.44667232424973	-5.09957921758235
55.1000000000000	-0.902342812107211	-1.45039149473019	-5.11119985938878
55.2000000000000	-0.906133645956198	-1.45565815614361	-5.12143774394186
55.3000000000000	-0.909360680154157	-1.46269576317956	-5.12937757790205
55.4000000000000	-0.912357555722763	-1.47154823676811	-5.13440463019358
55.5000000000000	-0.915449287965228	-1.48215847498698	-5.13603068850451
55.6000000000000	-0.918827361876351	-1.49425706101828	-5.13388915155466
55.7000000000000	-0.922507702334541	-1.50731498153833	-5.12781593808338
55.8000000000000	-0.926379807457363	-1.52061642113303	-5.11791125074160
55.9000000000000	-0.930238688304731	-1.53340829851314	-5.10453302924916
56	-0.933862296685034	-1.54505080904078	-5.08823032549054
56.1000000000000	-0.937070343516638	-1.55511136529839	-5.06966312245963
56.2000000000000	-0.939769547016094	-1.56336469240312	-5.04954922087681
56.3000000000000	-0.941947672793109	-1.56974006063589	-5.02862939369879
56.4000000000000	-0.943640991319398	-1.57426915544311	-5.00763150854717
56.5000000000000	-0.944907829745622	-1.57705068469101	-4.98723281390221
56.6000000000000	-0.945813068370143	-1.57822609064383	-4.96802808397576
56.7000000000000	-0.946417207672991	-1.57796226983131	-4.95050522641342
56.8000000000000	-0.946767861539268	-1.57644632625482	-4.93502009046281
56.9000000000000	-0.946896458631471	-1.57388033952468	-4.92177473272136
57	-0.946819174079346	-1.57047682645910	-4.91080132286653
57.1000000000000	-0.946544365404223	-1.56645680292337	-4.90195499146207
57.2000000000000	-0.946082209659259	-1.56203963701903	-4.89493231826926
57.3000000000000	-0.945450477993881	-1.55742253914410	-4.88932208584383
57.4000000000000	-0.944675228603849	-1.55275783972592	-4.88467577243029
57.5000000000000	-0.943787105106414	-1.54813595238728	-4.88057972267910
57.6000000000000	-0.942815435024279	-1.54357973506400	-4.87671291879454
57.7000000000000	-0.941784673924885	-1.53905273296258	-4.87287913333889
57.8000000000000	-0.940715972754694	-1.53447801988425	-4.86901047980117
57.9000000000000	-0.939629392523146	-1.52976112370808	-4.86515265360458
58	-0.938546281931243	-1.52481001527460	-4.86144310736076
58.1000000000000	-0.937488954163264	-1.51955292506384	-4.85807976053919
58.2000000000000	-0.936479313866443	-1.51395315955630	-4.85528331437556
58.3000000000000	-0.935537004990252	-1.50802008377788	-4.85325763563086
58.4000000000000	-0.934677624081663	-1.50181485339740	-4.85215351626871
58.5000000000000	-0.933911996797210	-1.49544862046217	-4.85204201744040
58.6000000000000	-0.933246951869925	-1.48907118034705	-4.85290350817913
58.7000000000000	-0.932687266200921	-1.48285051181638	-4.85463565269572
58.8000000000000	-0.932237659236374	-1.47694731285514	-4.85707829761332
58.9000000000000	-0.931903838351231	-1.47149133983406	-4.86004776242550
59	-0.931692343665889	-1.46656595179853	-4.86337066282097
59.1000000000000	-0.931609628734965	-1.46220386227183	-4.86690921380480
59.2000000000000	-0.931660956559316	-1.45839308803481	-4.87057409432656
59.3000000000000	-0.931849395569562	-1.45508959072570	-4.87432490232596
59.4000000000000	-0.932174914032774	-1.45223261032821	-4.87816064720898
59.5000000000000	-0.932633507192155	-1.44975936518401	-4.88210382418452
59.6000000000000	-0.933216435893959	-1.44761679275226	-4.88618193315404
59.7000000000000	-0.933909838432379	-1.44576883655869	-4.89041026185692
59.8000000000000	-0.934695010382135	-1.44419846972448	-4.89477936744618
59.9000000000000	-0.935549499983771	-1.44290442513821	-4.89924975939116
60	-0.936448899454460	-1.44189361735199	-4.90375469471120
60.1000000000000	-0.937259953118169	-1.44099324325602	-4.90806257420499
60.2000000000000	-0.927818092946706	-1.43667017658057	-4.90013872496985
60.3000000000000	-0.916353408366509	-1.42884651234515	-4.88462394683036
60.4000000000000	-0.904958129238632	-1.41819787397518	-4.86520223707920
60.5000000000000	-0.894362658366074	-1.40569995361181	-4.84376981353287
60.6000000000000	-0.884825619760613	-1.39203270347475	-4.82138554104032
60.7000000000000	-0.876551340508003	-1.37754299781348	-4.79916626372778
60.8000000000000	-0.869809302590704	-1.36246650478292	-4.77852989311285
60.9000000000000	-0.864914513475003	-1.34708693556005	-4.76101748502519
61	-0.862161493293230	-1.33174768544069	-4.74804487512080
61.1000000000000	-0.861748029490632	-1.31676646625407	-4.74074618798291
61.2000000000000	-0.863698993066221	-1.30233549022516	-4.73988421558491
61.3000000000000	-0.867814144119230	-1.28847590449125	-4.74574961391016
61.4000000000000	-0.873671044466243	-1.27506762792846	-4.75805795854595
61.5000000000000	-0.880687559844699	-1.26192558027829	-4.77592417019247
61.6000000000000	-0.888214766331892	-1.24887788163415	-4.79794740960423
61.7000000000000	-0.895627377214030	-1.23581878936623	-4.82237442253238
61.8000000000000	-0.902395083535424	-1.22273133184943	-4.84730434171481
61.9000000000000	-0.908130404380497	-1.20968683175987	-4.87091287759020
62	-0.912612702878398	-1.19683013531278	-4.89166998517624
62.1000000000000	-0.915788851123301	-1.18435328210088	-4.90851666962173
62.2000000000000	-0.917750983517274	-1.17245638372616	-4.92096696535020
62.3000000000000	-0.918693134186960	-1.16130149496692	-4.92910629100950
62.4000000000000	-0.918854480455093	-1.15097722786953	-4.93347475404171
62.5000000000000	-0.918464959111337	-1.14149027681031	-4.93486603984201
62.6000000000000	-0.917709285496510	-1.13278122413996	-4.93411478233577
62.7000000000000	-0.916106442405826	-1.12977142294817	-4.92592817092742
62.8000000000000	-0.916442550908458	-1.13513943059795	-4.91111075399697
62.9000000000000	-0.920741969083547	-1.14864058486532	-4.89461476994611
63	-0.928647079892404	-1.16894930470359	-4.87850566821160
63.1000000000000	-0.938731519255530	-1.19408588015274	-4.86211760093066
63.2000000000000	-0.949670008582499	-1.22180699473520	-4.84417454741345
63.3000000000000	-0.960594202175602	-1.25004461071344	-4.82392165649704
63.4000000000000	-0.970963418745663	-1.27713179783494	-4.80127028123930
63.5000000000000	-0.980415141789048	-1.30188648105699	-4.77655921510107
63.6000000000000	-0.988726720353398	-1.32359561415008	-4.75030222835789
63.7000000000000	-0.995786710283265	-1.34193070215982	-4.72302099554613
63.8000000000000	-1.00156489920404	-1.35683674751060	-4.69516967195853
63.9000000000000	-1.00608974826174	-1.36843225794327	-4.66712796032396
64	-1.00943825153663	-1.37693348547919	-4.63923607351601
64.1000000000000	-1.01173093359361	-1.38260147047910	-4.61184522874847
64.2000000000000	-1.01312275540348	-1.38570705085657	-4.58535887630757
64.3000000000000	-1.01378430986561	-1.38651128569473	-4.56024250999925
64.4000000000000	-1.01387400950509	-1.38525931895345	-4.53698662765531
64.5000000000000	-1.01350783788167	-1.38218895808705	-4.51601473024920
64.6000000000000	-1.01273918135070	-1.37754817306761	-4.49755462140723
64.7000000000000	-1.01155951498051	-1.37161568488305	-4.48151447773700
64.8000000000000	-1.00992197262647	-1.36471202927817	-4.46742418898242
64.9000000000000	-1.00777531379641	-1.35718740950075	-4.45448851924070
65	-1.00508994147722	-1.34938638700198	-4.44174146919620
65.1000000000000	-1.00186616369083	-1.34160349412096	-4.42823885316753
65.2000000000000	-0.998129111509942	-1.33404813352879	-4.41321821148848
65.3000000000000	-0.993921087184301	-1.32682956105586	-4.39619083296023
65.4000000000000	-0.989295727338082	-1.31995838305215	-4.37696353434595
65.5000000000000	-0.984319355899486	-1.31336438502932	-4.35562141006670
65.6000000000000	-0.979072986397896	-1.30692161693530	-4.33248659715983
65.7000000000000	-0.973652694480184	-1.30047585509647	-4.30806381014149
65.8000000000000	-0.968166407485211	-1.29387287736542	-4.28297733909540
65.9000000000000	-0.962726279993983	-1.28698689221332	-4.25790036937601
66	-0.957437496451847	-1.27974766714209	-4.23347680316323
66.1000000000000	-0.952386168169733	-1.27216329591301	-4.21024130039667
66.2000000000000	-0.947630611670522	-1.26433292895696	-4.18855237567029
66.3000000000000	-0.943199745203893	-1.25644170221013	-4.16855972726623
66.4000000000000	-0.939099152413188	-1.24873257710443	-4.15022051826510
66.5000000000000	-0.935321075762897	-1.24145943129552	-4.13335931719466
66.6000000000000	-0.931852956029690	-1.23483697259059	-4.11774607217651
66.7000000000000	-0.928681652204101	-1.22900559019310	-4.10316244445703
66.8000000000000	-0.925794245622784	-1.22402030091825	-4.08944052143490
66.9000000000000	-0.923177849688711	-1.21986092034803	-4.07647510809701
67	-0.920819878246817	-1.21645409182544	-4.06421923539786
67.1000000000000	-0.918708804288799	-1.21369807904384	-4.05267201985139
67.2000000000000	-0.916834830375828	-1.21148445565575	-4.04186422408063
67.3000000000000	-0.915190024566876	-1.20971404189868	-4.03184375177197
67.4000000000000	-0.913767837424200	-1.20830668664154	-4.02266187783811
67.5000000000000	-0.912562196969066	-1.20720568987347	-4.01436084955316
67.6000000000000	-0.912218214437110	-1.20610449177024	-4.00866371238677
67.7000000000000	-0.907264707331401	-1.20257531222729	-4.00006755410805
67.8000000000000	-0.900322730224409	-1.19467866362239	-3.99007350736385
67.9000000000000	-0.893572726650752	-1.18214657630631	-3.98227631580494
68	-0.887857655627002	-1.16521280614574	-3.97976971605665
68.1000000000000	-0.882622178071043	-1.14357139419170	-3.98327717160931
68.2000000000000	-0.875783417374943	-1.11664229883498	-3.98862337219720
68.3000000000000	-0.864478055516791	-1.08659077294004	-3.98370084016790
68.4000000000000	-0.849223594627994	-1.06056863786198	-3.95666039443509
68.5000000000000	-0.835233035918077	-1.03502030643709	-3.91920352666474
68.6000000000000	-0.821977765071564	-1.00328751445560	-3.88282050095297
68.7000000000000	-0.803670873695996	-0.967277460457205	-3.83763681273797
68.8000000000000	-0.780002843858656	-0.938834498209191	-3.76660289644641
68.9000000000000	-0.754461019120697	-0.909301165614006	-3.68282661042494
69	-0.726816902000747	-0.881501931906428	-3.58632343738474
69.1000000000000	-0.698865103188267	-0.857585105676682	-3.48210560735339
69.2000000000000	-0.672143744486918	-0.836304483653188	-3.37721155406092
69.3000000000000	-0.647119125986151	-0.816759428351681	-3.27622734708841
69.4000000000000	-0.623766283344287	-0.798940420490723	-3.18125721802590
69.5000000000000	-0.602042559107648	-0.782966174718101	-3.09302973269968
69.6000000000000	-0.581996072459280	-0.768788230754937	-3.01185699430794
69.7000000000000	-0.563719770320905	-0.756286514492381	-2.93802410828818
69.8000000000000	-0.547319053034416	-0.745376951726712	-2.87184383153061
69.9000000000000	-0.532922987736015	-0.736015957404667	-2.81363892928721
70	-0.520699287969684	-0.728139510676418	-2.76373199609622
70.1000000000000	-0.510827576946620	-0.721591398676755	-2.72241518064357
70.2000000000000	-0.502443454079664	-0.717230686786526	-2.69584281370450
70.3000000000000	-0.494748151262798	-0.717686396459473	-2.68045351200194
70.4000000000000	-0.488380530918046	-0.723318759866855	-2.67295303192935
70.5000000000000	-0.484293923174364	-0.731997122488181	-2.67173461154455
70.6000000000000	-0.481568109385798	-0.740097209238552	-2.67418038755229
70.7000000000000	-0.477356373409847	-0.745531330937299	-2.67651701362463
70.8000000000000	-0.470764369286689	-0.753488971427805	-2.67675034847175
70.9000000000000	-0.466931446438676	-0.767857822283442	-2.67829608426803
71	-0.466128248782254	-0.775890594784013	-2.67704358897210
71.1000000000000	-0.457812677447388	-0.764277496802874	-2.65849186847413
71.2000000000000	-0.435814659009190	-0.770154500113580	-2.62128544764609
71.3000000000000	-0.435102160881825	-0.793679975068426	-2.60587569370668
71.4000000000000	-0.450004742083347	-0.787089828707904	-2.58025495667641
71.5000000000000	-0.463172578066365	-0.787910285593904	-2.56662988316270
71.6000000000000	-0.477262190438337	-0.796270516112319	-2.55459613733027
71.7000000000000	-0.494787181390325	-0.810841417254004	-2.54389249198753
71.8000000000000	-0.517608218233088	-0.829349497583618	-2.53830883265284
71.9000000000000	-0.546080569810070	-0.850580707897084	-2.54332750380843
72	-0.578448270598338	-0.873369962516855	-2.56361386890696
72.1000000000000	-0.611286063059752	-0.898273275082505	-2.60018765795486
72.2000000000000	-0.643164151767569	-0.925620092783951	-2.64885968606948
72.3000000000000	-0.674121228672689	-0.954697540438613	-2.70529972578242
72.4000000000000	-0.704162146591982	-0.985071794410340	-2.76669126108774
72.5000000000000	-0.733183570250019	-1.01652200302176	-2.83081929922526
72.6000000000000	-0.761053164402276	-1.04890113742074	-2.89577910549567
72.7000000000000	-0.787640687858527	-1.08206419689515	-2.95993789955664
72.8000000000000	-0.812819106625187	-1.11578498269015	-3.02189107110226
72.9000000000000	-0.836458322311946	-1.14980425094576	-3.08043342869701
73	-0.858442801257528	-1.18389366921418	-3.13454154740720
73.1000000000000	-0.878704504605020	-1.21786302166641	-3.18340532708828
73.2000000000000	-0.897245897175974	-1.25150993389998	-3.22650677030550
73.3000000000000	-0.914130665773312	-1.28455094656054	-3.26368483394630
73.4000000000000	-0.929437765639390	-1.31659751355859	-3.29510620862184
73.5000000000000	-0.943210972108734	-1.34721129591085	-3.32112621876979
73.6000000000000	-0.955448911253668	-1.37600082699800	-3.34213661712345
73.7000000000000	-0.966141661388969	-1.40269429039546	-3.35852091912266
73.8000000000000	-0.975323124996499	-1.42715852843457	-3.37074502861363
73.9000000000000	-0.983109344190068	-1.44936730488695	-3.37951983017791
74	-0.989707702315928	-1.46932893987897	-3.38594384780724
74.1000000000000	-0.995391540420655	-1.48698785893355	-3.39153637408076
74.2000000000000	-1.00044557850461	-1.50212855462895	-3.39808875545932
74.3000000000000	-1.00510357344706	-1.51432174575344	-3.40732043750222
74.4000000000000	-1.00950610758239	-1.52295117844212	-3.42042908898582
74.5000000000000	-1.01369329573070	-1.52734993700117	-3.43770750928147
74.6000000000000	-1.01762633293493	-1.52704271734007	-3.45839878349697
74.7000000000000	-1.02121955135311	-1.52201252827430	-3.48088146421181
74.8000000000000	-1.02437078563930	-1.51283241854749	-3.50314980562078
74.9000000000000	-1.02699185942659	-1.50054282659138	-3.52340177472188
75	-1.02903877530183	-1.48634112715587	-3.54046928762287
75.1000000000000	-1.03040194087729	-1.47135393509313	-3.55287036723260
75.2000000000000	-1.02388762016655	-1.45527389162837	-3.55096190974237
75.3000000000000	-1.01185651387355	-1.43770042541323	-3.53312887358548
75.4000000000000	-0.996554393421658	-1.41900332364034	-3.50046995827949
75.5000000000000	-0.979192868183297	-1.40028464121716	-3.45429422638013
75.6000000000000	-0.960276769177091	-1.38289287333894	-3.39585339448600
75.7000000000000	-0.940015780561074	-1.36770960371704	-3.32765355281944
75.8000000000000	-0.918749586964874	-1.35433745660941	-3.25509772841683
75.9000000000000	-0.896756943865914	-1.34078582839849	-3.18364401428173
76	-0.873559269150224	-1.32432784367845	-3.11303181111330
76.1000000000000	-0.848049042341670	-1.30183275201511	-3.03841654240854
76.2000000000000	-0.819558137220637	-1.27014015602340	-2.95449916691073
76.3000000000000	-0.790315070313362	-1.22995975570994	-2.86400348769582
76.4000000000000	-0.763041550608330	-1.18764996527101	-2.77995970713665
76.5000000000000	-0.738385753710157	-1.14496278729096	-2.70857924272089
76.6000000000000	-0.716757749241228	-1.10029486612119	-2.65030904335431
76.7000000000000	-0.697703539761902	-1.05281861325002	-2.60502722709440
76.8000000000000	-0.679365537286634	-1.00479920847372	-2.56840298892647
76.9000000000000	-0.660301461806577	-0.960644902846870	-2.53329387799618
77	-0.641429177486538	-0.921669625998280	-2.49481116759262
77.1000000000000	-0.623525119279614	-0.887242798805460	-2.45445245084944
77.2000000000000	-0.607009811144048	-0.856432948815991	-2.41461566933456
77.3000000000000	-0.592045752288933	-0.828678116935672	-2.37694036695600
77.4000000000000	-0.578643044473303	-0.803674867936766	-2.34234346473521
77.5000000000000	-0.566725676357257	-0.781251578486947	-2.31130908664331
77.6000000000000	-0.556166809331761	-0.761306203894083	-2.28408664210308
77.7000000000000	-0.545257092449676	-0.744898054345660	-2.26585238004999
77.8000000000000	-0.533399935814827	-0.733577349819126	-2.25440004191861
77.9000000000000	-0.521747038709635	-0.729174517381615	-2.24505621813712
78	-0.512023063846886	-0.731299651398273	-2.23932382921835
78.1000000000000	-0.504696448989094	-0.737711452090960	-2.23466846671820
78.2000000000000	-0.498455073294160	-0.745492473638945	-2.22654032884599
78.3000000000000	-0.491645676291343	-0.753164527352959	-2.21283737309928
78.4000000000000	-0.483933503420217	-0.761924130200286	-2.19314440940297
78.5000000000000	-0.476112101507951	-0.772356967956895	-2.16483790804946
78.6000000000000	-0.467957438452009	-0.783119895433509	-2.12545550617819
78.7000000000000	-0.458376927437352	-0.793640520631959	-2.07776639207916
78.8000000000000	-0.447604352746223	-0.803773383421526	-2.02811226260640
78.9000000000000	-0.436014583882304	-0.813086817902585	-1.98072620412617
79	-0.422613137018510	-0.821994969071478	-1.93728733463335
79.1000000000000	-0.406943663317183	-0.831354054634618	-1.89811091466592
79.2000000000000	-0.386920513357780	-0.841692712862824	-1.86372608209656
79.3000000000000	-0.351050757595509	-0.850745173788669	-1.83835928439643
79.4000000000000	-0.357651884733942	-0.865791281255685	-1.79990507344619
79.5000000000000	-0.369653193958461	-0.878724590674196	-1.78317743344129
79.6000000000000	-0.388556435714385	-0.893327726578489	-1.78296773627915
79.7000000000000	-0.415379850264792	-0.912516887788057	-1.79822778843937
79.8000000000000	-0.451454039648823	-0.936458618359450	-1.82597927995051
79.9000000000000	-0.496066248178498	-0.963277464470309	-1.86391397719885
80	-0.545047007539011	-0.992011649796151	-1.91030776413567
80.1000000000000	-0.594840253128414	-1.02273604457389	-1.96330755510738
80.2000000000000	-0.644070033968318	-1.05479200624271	-2.02278755510993
80.3000000000000	-0.689161405253082	-1.08585188252433	-2.09148871328622
80.4000000000000	-0.725194999905053	-1.11608693482237	-2.17672800473315
80.5000000000000	-0.759910349600045	-1.15509078089338	-2.27506085026777
80.6000000000000	-0.796248505596820	-1.19608485343314	-2.37862686287002
80.7000000000000	-0.832776700743977	-1.23831889315073	-2.48526319790703
80.8000000000000	-0.868707080136210	-1.28035768109586	-2.59247794981491
80.9000000000000	-0.903304227897878	-1.32125690970012	-2.69812643645704
81	-0.935985846028801	-1.36034233119660	-2.80033173518109
81.1000000000000	-0.966352050801455	-1.39716915719243	-2.89750597294061
81.2000000000000	-0.994195438216926	-1.43153224291219	-2.98845021500049
81.3000000000000	-1.01941066197026	-1.46314245543812	-3.07263830817164
81.4000000000000	-1.04204031065117	-1.49182950756620	-3.14993209952432
81.5000000000000	-1.06231677622312	-1.51802833322830	-3.22052746660621
81.6000000000000	-1.08052560249522	-1.54182396006056	-3.28529286372177
81.7000000000000	-1.09694814875276	-1.56301735686944	-3.34549241790719
81.8000000000000	-1.11183707073144	-1.58120655767787	-3.40254706286990
81.9000000000000	-1.12540807051788	-1.59585858238952	-3.45780584926119
82	-1.13783556372932	-1.60641808386811	-3.51227101206532
82.1000000000000	-1.14924101061188	-1.61252638002770	-3.56632434441018
82.2000000000000	-1.15969003192452	-1.61433285809879	-3.61956868884144
82.3000000000000	-1.16920514259072	-1.61268160095002	-3.67098219125897
82.4000000000000	-1.17780221527326	-1.60890503419302	-3.71936484196970
82.5000000000000	-1.18552521839767	-1.60432881749060	-3.76379799925064
82.6000000000000	-1.19241085476824	-1.60007202736317	-3.80255992133970
82.7000000000000	-1.18619329946637	-1.59266289173614	-3.82535114578999
82.8000000000000	-1.17401187468754	-1.58091496955350	-3.83247988915878
82.9000000000000	-1.15967432439009	-1.56531011097078	-3.82697731289384
83	-1.14472393877141	-1.54794501694865	-3.81095761536443
83.1000000000000	-1.12977693701811	-1.53127273822257	-3.78588446103836
83.2000000000000	-1.11520127482085	-1.51707321122363	-3.75388248877037
83.3000000000000	-1.10164698505594	-1.50558423882875	-3.71905086829694
83.4000000000000	-1.09005465664466	-1.49589837519108	-3.68627248714875
83.5000000000000	-1.08111183075866	-1.48784995001445	-3.65830058509106
83.6000000000000	-1.07537125047844	-1.48166835652336	-3.63702361279855
83.7000000000000	-1.07329690725083	-1.47746181512901	-3.62420869690975
83.8000000000000	-1.07507726572289	-1.47530651452061	-3.62090089894879
83.9000000000000	-1.08053113279034	-1.47511480148357	-3.62726208659017
84	-1.08908987869646	-1.47663247499029	-3.64243334914286
84.1000000000000	-1.09991998326805	-1.47941886778551	-3.66481414187249
84.2000000000000	-1.11209173803343	-1.48292831660900	-3.69242201652256
84.3000000000000	-1.12473215181000	-1.48661765465338	-3.72323938337907
84.4000000000000	-1.13711784546213	-1.49005188065836	-3.75543291910881
84.5000000000000	-1.14871513910279	-1.49297383242793	-3.78746752215520
84.6000000000000	-1.15918798402613	-1.49532524722816	-3.81815662757370
84.7000000000000	-1.16838810510945	-1.49721751368542	-3.84668211147922
84.8000000000000	-1.17633178644873	-1.49886400471262	-3.87259446887552
84.9000000000000	-1.18316414466914	-1.50049437405179	-3.89578830254789
85	-1.18911185380389	-1.50227384949483	-3.91644187733190
85.1000000000000	-1.19442667168134	-1.50425091785545	-3.93491317765478
85.2000000000000	-1.19879284406961	-1.50811428835923	-3.94783194458133
85.3000000000000	-1.20249112399187	-1.51359503970638	-3.95557276982957
85.4000000000000	-1.20593722078303	-1.52015304274794	-3.95905471577796
85.5000000000000	-1.20935815877343	-1.52710234305425	-3.95907173031347
85.6000000000000	-1.21267754007257	-1.53357399785301	-3.95616817282610
85.7000000000000	-1.21555209872801	-1.53854838350278	-3.95065391257100
85.8000000000000	-1.21743693823698	-1.54088853842101	-3.94272833836096
85.9000000000000	-1.21764906104727	-1.53931963515561	-3.93271723632670
86	-1.21559726236134	-1.53243820693481	-3.92150609689606
86.1000000000000	-1.21168028222251	-1.51904557498920	-3.91103601600757
86.2000000000000	-1.20891287973880	-1.49897891390360	-3.90377339579764
86.3000000000000	-1.21106224098901	-1.47353619694784	-3.90027362575869
86.4000000000000	-1.21717061097563	-1.44521034303976	-3.89936986596441
86.5000000000000	-1.22334005955104	-1.41740565532069	-3.90086968713387
86.6000000000000	-1.22760646541567	-1.39233852614176	-3.90432602956052
86.7000000000000	-1.23013702509498	-1.37005398054945	-3.90781863946787
86.8000000000000	-1.23149459167051	-1.34992446238172	-3.91017295346414
86.9000000000000	-1.23213264902206	-1.33129841049726	-3.91144557931141
87	-1.23233105489170	-1.31340172007766	-3.91241433547380
87.1000000000000	-1.23221136407227	-1.29523521354864	-3.91412850192933
87.2000000000000	-1.23168907223350	-1.27552403689445	-3.91754020074168
87.3000000000000	-1.23036300118940	-1.25267444618588	-3.92296885728585
87.4000000000000	-1.22734778041926	-1.22483437951912	-3.92923040188070
87.5000000000000	-1.22095254416500	-1.19054229822530	-3.93229829944774
87.6000000000000	-1.20848688648786	-1.15126855109275	-3.92366155252127
87.7000000000000	-1.18852960544376	-1.11465441119646	-3.89325431682531
87.8000000000000	-1.16262012261498	-1.08369233237474	-3.84647220414555
87.9000000000000	-1.13450452832449	-1.05985306709307	-3.79216395107100
88	-1.10792377362413	-1.04297062068767	-3.73730160580190
88.1000000000000	-1.08488267717540	-1.03155374409864	-3.68628374786175
88.2000000000000	-1.06594304291639	-1.02414795456401	-3.64147708655381
88.3000000000000	-1.05097133005157	-1.01939372137152	-3.60392812871055
88.4000000000000	-1.03945845363511	-1.01564351656214	-3.57389308324082
88.5000000000000	-1.03060967627147	-1.01057656975766	-3.55115106227336
88.6000000000000	-1.02336715380472	-1.00075368161898	-3.53510166862872
88.7000000000000	-1.01651640965123	-0.981146878640932	-3.52475289569801
88.8000000000000	-1.01030814754850	-0.947978057871059	-3.51987491816565
88.9000000000000	-1.01625634264204	-0.910626957114458	-3.52520468061170
89	-1.03709539659344	-0.885976171730628	-3.53584121527208
89.1000000000000	-1.05037988754352	-0.870757328612939	-3.54782390519462
89.2000000000000	-1.05689950998182	-0.861147060920096	-3.56197556109072
89.3000000000000	-1.06044394050500	-0.858630984044589	-3.57611630429946
89.4000000000000	-1.06250772106782	-0.861816520306436	-3.58976187868461
89.5000000000000	-1.06449000226150	-0.870424741137235	-3.60304049729256
89.6000000000000	-1.06740383511620	-0.884343153806123	-3.61641574508162
89.7000000000000	-1.07181802438331	-0.903244216507322	-3.63047660898634
89.8000000000000	-1.07789458870898	-0.926158245325872	-3.64580955384803
89.9000000000000	-1.08546165028065	-0.951709380238405	-3.66288041789674
90	-1.09414606805384	-0.978528370653758	-3.68191424318591
90.1000000000000	-1.10395810747831	-1.00442490106627	-3.70378410149741
90.2000000000000	-1.10499888758813	-1.02695581905820	-3.72024895971331
90.3000000000000	-1.10246564110564	-1.04443045037278	-3.73184626408699
90.4000000000000	-1.09932105012264	-1.05647223799225	-3.74141795218082
90.5000000000000	-1.09720399453543	-1.06270277194634	-3.75229875133311
90.6000000000000	-1.09709060190917	-1.06147014583577	-3.76839792020621
90.7000000000000	-1.09960968270747	-1.04742250665535	-3.79555962985191
90.8000000000000	-1.10312409852237	-1.00780688730820	-3.84079034577561
90.9000000000000	-1.09430313354180	-0.942165524202730	-3.88403590324091
91	-1.06561406838097	-0.869324948757478	-3.90023275842509
91.1000000000000	-1.03012899716970	-0.812515219181173	-3.92717822524211
91.2000000000000	-0.993021263320871	-0.784628638449237	-3.95947348514522
91.3000000000000	-0.962795134887343	-0.795206633747542	-3.96748284197788
91.4000000000000	-0.962906063868161	-0.805154512190959	-3.96525951613487
91.5000000000000	-0.975818918387407	-0.776760065055513	-3.98049536506921
91.6000000000000	-0.978505509671390	-0.740763780313411	-4.00169043205253
91.7000000000000	-0.961684177229533	-0.687915129032865	-4.00434474492827
91.8000000000000	-0.935908238615742	-0.642987200846599	-4.01894148557178
91.9000000000000	-0.906871530388042	-0.622545616568951	-4.04958071590591
92	-0.883217045348002	-0.639334531813737	-4.05799232342556
92.1000000000000	-0.888714395216690	-0.663282644047701	-4.04695204484357
92.2000000000000	-0.911123051097999	-0.657476482096046	-4.04927546050472
92.3000000000000	-0.932739257964420	-0.659699811763933	-4.07975516596370
92.4000000000000	-0.955247457504508	-0.652974983655817	-4.12671655566279
92.5000000000000	-0.975154167390700	-0.642903721342741	-4.18627571132630
92.6000000000000	-0.990597879858516	-0.627045596446247	-4.24796860134174
92.7000000000000	-0.998520261444029	-0.610077706254355	-4.30676441983763
92.8000000000000	-0.996415528178829	-0.591941150662370	-4.35379945284961
92.9000000000000	-0.980960416178815	-0.571279555330398	-4.37924220623105
93	-0.949584368185194	-0.552413070913381	-4.37332812117923
93.1000000000000	-0.933056757576520	-0.574389978720954	-4.34226985496709
93.2000000000000	-0.924457280776567	-0.603277349641183	-4.29553178749991
93.3000000000000	-0.928060946568515	-0.641528567834380	-4.25254385082416
93.4000000000000	-0.949607477087926	-0.696624070002459	-4.22160596687458
93.5000000000000	-0.988686861434316	-0.761418996742925	-4.19808444200214
93.6000000000000	-1.02291445366200	-0.822837448149238	-4.17732644719914
93.7000000000000	-1.05395601804773	-0.880403026520302	-4.15815416765144
93.8000000000000	-1.08189633917723	-0.933890307948187	-4.14036954330899
93.9000000000000	-1.10726161628109	-0.983744622013640	-4.12410270350872
94	-1.13042728096751	-1.03059092148713	-4.10941587608339
94.1000000000000	-1.15174329618642	-1.07501802231550	-4.09610858451138
94.2000000000000	-1.17149199299068	-1.11746132981478	-4.08378084515729
94.3000000000000	-1.18987815419161	-1.15822823853298	-4.07194344716284
94.4000000000000	-1.20705160133872	-1.19752703977934	-4.06011955856209
94.5000000000000	-1.22314461471490	-1.23541176387085	-4.04795323756970
94.6000000000000	-1.23828236290231	-1.27166371265941	-4.03532194808310
94.7000000000000	-1.25254443611450	-1.30574972828771	-4.02238901294344
94.8000000000000	-1.26592843251494	-1.33700750123787	-4.00953778884275
94.9000000000000	-1.27838992094578	-1.36496755210467	-3.99724726350962
95	-1.28992097874762	-1.38954365484450	-3.98601919614994
95.1000000000000	-1.30057908903515	-1.41100365872826	-3.97633941151693
95.2000000000000	-1.31045980198098	-1.42983996946045	-3.96859136385651
95.3000000000000	-1.31964575265035	-1.44660002732565	-3.96292872348541
95.4000000000000	-1.32819000520910	-1.46180621210361	-3.95922556831547
95.5000000000000	-1.33611449879673	-1.47586702919425	-3.95716127945332
95.6000000000000	-1.34342659604321	-1.48900211450865	-3.95638072726377
95.7000000000000	-1.35013697097857	-1.50124330970804	-3.95660868897713
95.8000000000000	-1.35626408495710	-1.51252715743792	-3.95764436516699
95.9000000000000	-1.36182824513759	-1.52280888509102	-3.95928401930634
96	-1.36684551188795	-1.53212207812623	-3.96126355491926
96.1000000000000	-1.37132526548663	-1.54057751710115	-3.96325590644675
96.2000000000000	-1.37527083706480	-1.54833589114658	-3.96491025749961
96.3000000000000	-1.37868303190267	-1.55557744456890	-3.96591844597190
96.4000000000000	-1.38156619429778	-1.56245790366460	-3.96609589011369
96.5000000000000	-1.38393968423456	-1.56904530005629	-3.96544625406073
96.6000000000000	-1.38585430097607	-1.57528652605578	-3.96418404885524
96.7000000000000	-1.38739877797356	-1.58104099785661	-3.96270266320974
96.8000000000000	-1.38868756880695	-1.58615524024150	-3.96147973552264
96.9000000000000	-1.38983839491665	-1.59053141373421	-3.96094696300780
97	-1.39095080174880	-1.59416321853373	-3.96138188722708
97.1000000000000	-1.39209174972827	-1.59713446054728	-3.96285692322627
97.2000000000000	-1.39328980259874	-1.59958844520605	-3.96524569816679
97.3000000000000	-1.39453746516130	-1.60168223014937	-3.96827031450822
97.4000000000000	-1.39580061312363	-1.60354251958289	-3.97157223763919
97.5000000000000	-1.39703298053736	-1.60523891706809	-3.97479218308234
97.6000000000000	-1.39796308653454	-1.60756689372395	-3.97576014132908
97.7000000000000	-1.38677186322118	-1.60366638245199	-3.96670720221341
97.8000000000000	-1.37131396314046	-1.59596757343018	-3.94602216002547
97.9000000000000	-1.35501982304507	-1.58523180035656	-3.91798293106894
98	-1.33962954559177	-1.57289642764686	-3.88672766976708
98.1000000000000	-1.32578579302694	-1.56016597055608	-3.85500329569615
98.2000000000000	-1.31362362640440	-1.54749187784917	-3.82446382624176
98.3000000000000	-1.30312681213071	-1.53499030202970	-3.79615515368648
98.4000000000000	-1.29434634233595	-1.52279994562759	-3.77089533039005
98.5000000000000	-1.28747991950953	-1.51113769970788	-3.74953283521003
98.6000000000000	-1.28282031813443	-1.50026187469222	-3.73299041820182
98.7000000000000	-1.28064948639154	-1.49043509817512	-3.72212180807584
98.8000000000000	-1.28113132642670	-1.48188339420584	-3.71750201431548
98.9000000000000	-1.28423455345594	-1.47476319224553	-3.71925707920945
99	-1.28970077441522	-1.46913310567507	-3.72701274310769
99.1000000000000	-1.29706304891510	-1.46493013054823	-3.73994295557849
99.2000000000000	-1.30572449650507	-1.46199262039978	-3.75685853315267
99.3000000000000	-1.31505581669337	-1.46009439374119	-3.77641483950369
99.4000000000000	-1.32447785476693	-1.45898906545124	-3.79730533955103
99.5000000000000	-1.33352002398343	-1.45845499233306	-3.81839308420590
99.6000000000000	-1.34184777579722	-1.45831265682615	-3.83878882701587
99.7000000000000	-1.34926647888398	-1.45843169014468	-3.85787186027128
99.8000000000000	-1.35570885826948	-1.45872208563611	-3.87527994683103
99.9000000000000	-1.36121200019217	-1.45911926374326	-3.89087312921344
100	-1.36588684610295	-1.45956715922458	-3.90467810907058
100.100000000000	-1.36988291145650	-1.46000736305991	-3.91681920109378
100.200000000000	-1.37407209421828	-1.46377000988231	-3.92455850117803
100.300000000000	-1.37879658873994	-1.46930264311730	-3.93088462785853
100.400000000000	-1.38439427815452	-1.47691730202756	-3.93477505323232
100.500000000000	-1.39099701594475	-1.48599176823135	-3.93649209340393
100.600000000000	-1.39841395644771	-1.49589661973991	-3.93564001347865
100.700000000000	-1.40624359243759	-1.50590635209095	-3.93172681263952
100.800000000000	-1.41403580655101	-1.51531459417429	-3.92447357127111
100.900000000000	-1.42144914075488	-1.52363108119620	-3.91474397612859
101	-1.42822253103864	-1.53072320796448	-3.90512219105382
101.100000000000	-1.43384030197808	-1.53635406181176	-3.89941103339565
101.200000000000	-1.43727371532166	-1.53933955623879	-3.90008313586385
101.300000000000	-1.43749280962088	-1.53749133011239	-3.90631772373257
101.400000000000	-1.43444388562561	-1.52827864247584	-3.91408965098903
101.500000000000	-1.42840851045782	-1.51040940383508	-3.91712535577568
101.600000000000	-1.41877772592998	-1.48430929903714	-3.90795757949479
101.700000000000	-1.40790234536325	-1.45171424277384	-3.88528488272707
101.800000000000	-1.39533433266635	-1.41783949403695	-3.85434151451657
101.900000000000	-1.37912615929758	-1.38725872345494	-3.82288903333089
102	-1.36070974147612	-1.36089068946855	-3.79365247058336
102.100000000000	-1.34236913571685	-1.33855255284438	-3.76685071101792
102.200000000000	-1.32539825021634	-1.32024925497549	-3.74251737424910
102.300000000000	-1.31064273643985	-1.30598657931876	-3.72086179097120
102.400000000000	-1.29859332811771	-1.29544581734022	-3.70172415493158
102.500000000000	-1.28946492081096	-1.28822974507478	-3.68462715679631
102.600000000000	-1.28313516994169	-1.28400626604238	-3.66909377802987
102.700000000000	-1.27926492941735	-1.28257615665162	-3.65496718754243
102.800000000000	-1.27739799275816	-1.28385790599726	-3.64276058901103
102.900000000000	-1.27712487180128	-1.28788933905025	-3.63377226335745
103	-1.27823779176053	-1.29494268395411	-3.62983239149871
103.100000000000	-1.28073306448752	-1.30564823588151	-3.63242859617197
103.200000000000	-1.28472431186332	-1.32036412409994	-3.64023076310614
103.300000000000	-1.29005812591199	-1.33923630005727	-3.65163225205284
103.400000000000	-1.29653896410751	-1.36207167873643	-3.66494566175106
103.500000000000	-1.30400139348126	-1.38826318529240	-3.67846810161684
103.600000000000	-1.31227940763482	-1.41694141414416	-3.69065029774873
103.700000000000	-1.32105021212632	-1.44719323782784	-3.70055414765130
103.800000000000	-1.33000374443920	-1.47816708966110	-3.70754263048607
103.900000000000	-1.33882179980079	-1.50908652388296	-3.71133789101045
104	-1.34714221932575	-1.53927039755046	-3.71199240959099
104.100000000000	-1.35456500124729	-1.56817642208222	-3.70991816480358
104.200000000000	-1.36072585143835	-1.59540299288289	-3.70612127170540
104.300000000000	-1.36540922174000	-1.62058810517201	-3.70248973569795
104.400000000000	-1.36863926088126	-1.64317857264647	-3.70171381116434
104.500000000000	-1.37066402266566	-1.66211703413537	-3.70651472254691
104.600000000000	-1.37183269044980	-1.67563982151604	-3.71846450751315
104.700000000000	-1.37250947116170	-1.68144330714802	-3.73706506012197
104.800000000000	-1.37301763590021	-1.67751434851963	-3.75939380684200
104.900000000000	-1.37338072136446	-1.66388595391046	-3.78060315047221
105	-1.37310489832953	-1.64419577342761	-3.79602789313028
105.100000000000	-1.37133381246868	-1.62437053463231	-3.80316868697868
105.200000000000	-1.35616811989727	-1.60356617708178	-3.79462672973932
105.300000000000	-1.33559252741704	-1.58594970410926	-3.77090511348552
105.400000000000	-1.31358463668080	-1.57132498251298	-3.73771248103098
105.500000000000	-1.29262837793882	-1.55903327122797	-3.70002233814326
105.600000000000	-1.27405334634472	-1.54832272580293	-3.66166199549775
105.700000000000	-1.25824842990195	-1.53865253468225	-3.62536381215668
105.800000000000	-1.24506849630580	-1.52975443324128	-3.59305705043703
105.900000000000	-1.23430747702919	-1.52169323853252	-3.56606838551020
106	-1.22599247566254	-1.51475429814232	-3.54536660365307
106.100000000000	-1.22039091552903	-1.50927552617071	-3.53177759547357
106.200000000000	-1.21786199450701	-1.50556694980641	-3.52595677791371
106.300000000000	-1.21867132870119	-1.50382861263910	-3.52817807112715
106.400000000000	-1.22281465321310	-1.50405905280142	-3.53809711508230
106.500000000000	-1.22991100209233	-1.50599651046647	-3.55468094065842
106.600000000000	-1.23923952650395	-1.50916947869564	-3.57639377158269
106.700000000000	-1.24992017792138	-1.51303721314377	-3.60153885448165
106.800000000000	-1.26112365203896	-1.51712275359686	-3.62856606395506
106.900000000000	-1.27220009198484	-1.52107973932145	-3.65624597592295
107	-1.28271365949808	-1.52470854283616	-3.68371374643111
107.100000000000	-1.29242400237802	-1.52794242118150	-3.71043104742789
107.200000000000	-1.30124873180618	-1.53081151041499	-3.73611374013302
107.300000000000	-1.30922104235770	-1.53339298938997	-3.76065219941424
107.400000000000	-1.31644509866098	-1.53576220213841	-3.78403286391779
107.500000000000	-1.32305074116627	-1.53796053891563	-3.80626523725633
107.600000000000	-1.32915359621637	-1.53998820593259	-3.82732430714610
107.700000000000	-1.33464832287718	-1.54349516534502	-3.84444262352684
107.800000000000	-1.33951695954514	-1.54774992844926	-3.85770745681176
107.900000000000	-1.34390808977294	-1.55275322722369	-3.86666780087825
108	-1.34789369654806	-1.55814405825270	-3.87120758267232
108.100000000000	-1.35131816983821	-1.56343144861852	-3.87127107219053
108.200000000000	-1.35392807789821	-1.56811277624112	-3.86686380111462
108.300000000000	-1.35547067781963	-1.57172701877924	-3.85821577341019
108.400000000000	-1.35570656860128	-1.57386741714782	-3.84601344657141
108.500000000000	-1.35442477349062	-1.57418253798868	-3.83162598634928
108.600000000000	-1.35156156497020	-1.57238757149545	-3.81721789134479
108.700000000000	-1.34751659534502	-1.56827843841940	-3.80539788279652
108.800000000000	-1.34336846668026	-1.56172904751796	-3.79809657489363
108.900000000000	-1.34036145468201	-1.55280553052697	-3.79555003241032
109	-1.33906877035034	-1.54204036284272	-3.79663137529894
109.100000000000	-1.33917382713137	-1.53056498174535	-3.79983890212427
109.200000000000	-1.33989881880367	-1.51981526107460	-3.80396486492267
109.300000000000	-1.34064958641245	-1.51084210423242	-3.80821805135210
109.400000000000	-1.34122099262344	-1.50391524252943	-3.81206651798512
109.500000000000	-1.34161002875624	-1.49873758374099	-3.81515880862519
109.600000000000	-1.34186483872628	-1.49477125051652	-3.81733698479747
109.700000000000	-1.34204519701259	-1.49140016349466	-3.81866668401323
109.800000000000	-1.34220968595936	-1.48799787278663	-3.81945164358003
109.900000000000	-1.34239042431143	-1.48400933260252	-3.82020630823653
110	-1.34256751181470	-1.47911628364674	-3.82155584197071
110.100000000000	-1.34268725715876	-1.47347136341730	-3.82405028902438
110.200000000000	-1.34274707800154	-1.46781127910390	-3.82794949525040
110.300000000000	-1.34286287424314	-1.46308778680799	-3.83307816782585
110.400000000000	-1.34317827536771	-1.46012436800896	-3.83896657029343
110.500000000000	-1.34377165801691	-1.45928406012388	-3.84503502443736
110.600000000000	-1.34461153741483	-1.46051770706209	-3.85075044138908
110.700000000000	-1.34559938916210	-1.46354591006902	-3.85568909322443
110.800000000000	-1.34662314476866	-1.46799310433881	-3.85955631683051
110.900000000000	-1.34758796547854	-1.47344930909794	-3.86219220225228
111	-1.34842436411394	-1.47949753307532	-3.86356686673726
111.100000000000	-1.34908584763585	-1.48572891595186	-3.86376695917631
111.200000000000	-1.34954694988322	-1.49175876227900	-3.86297967484738
111.300000000000	-1.34980455743028	-1.49726076592037	-3.86148246412841
111.400000000000	-1.34987727380100	-1.50200926844350	-3.85964189954625
111.500000000000	-1.34979965323432	-1.50589268321035	-3.85790559208140
111.600000000000	-1.34961506530364	-1.50886050984293	-3.85674944296023
111.700000000000	-1.34937043871828	-1.51085631821028	-3.85657063899866
111.800000000000	-1.34910687265182	-1.51182037047450	-3.85759191359365
111.900000000000	-1.34885819988478	-1.51174108519891	-3.85980107187348
112	-1.34864533298600	-1.51071588680851	-3.86298197912936
112.100000000000	-1.34847783034157	-1.50895084958007	-3.86679775703602
112.200000000000	-1.34835812022963	-1.50670937612293	-3.87088027007733
112.300000000000	-1.34828167509118	-1.50424149739675	-3.87490480994211
112.400000000000	-1.34823628928543	-1.50172409942054	-3.87863500466291
112.500000000000	-1.34820297745545	-1.49923186216785	-3.88193746360354
112.600000000000	-1.34793372827665	-1.49777885703168	-3.88385143856728
112.700000000000	-1.33527274359116	-1.49334678799822	-3.87574664122653
112.800000000000	-1.31811765215038	-1.48853804857918	-3.85792103407104
112.900000000000	-1.30020234785624	-1.48497539112111	-3.83359865095797
113	-1.28342561987971	-1.48307645508390	-3.80602927961260
113.100000000000	-1.26866725393589	-1.48206672472303	-3.77782578117468
113.200000000000	-1.25599214462544	-1.48108326439128	-3.75066032693560
113.300000000000	-1.24512627003398	-1.47984592343227	-3.72546870391983
113.400000000000	-1.23596222428057	-1.47851238853498	-3.70297628921831
113.500000000000	-1.22868914696883	-1.47734286463621	-3.68408885086398
113.600000000000	-1.22367646676677	-1.47660784828985	-3.66989276558272
113.700000000000	-1.22131485944375	-1.47654787454359	-3.66142259191677
113.800000000000	-1.22185666181717	-1.47731360454500	-3.65935516447400
113.900000000000	-1.22528130685854	-1.47890439586683	-3.66375698328505
114	-1.23123445845703	-1.48114964030830	-3.67400702398917
114.100000000000	-1.23908239807001	-1.48377444178533	-3.68893934349214
114.200000000000	-1.24806498688279	-1.48651518065137	-3.70712677464408
114.300000000000	-1.25746534943297	-1.48920774817622	-3.72716915072695
114.400000000000	-1.26672285735961	-1.49181220705495	-3.74789956021493
114.500000000000	-1.27547498268079	-1.49439055188555	-3.76848766095302
114.600000000000	-1.28354943122787	-1.49705948924037	-3.78845234695745
114.700000000000	-1.29092830886533	-1.49993553912056	-3.80760380387037
114.800000000000	-1.29769809548861	-1.50308781065225	-3.82594055348367
114.900000000000	-1.30399418793325	-1.50650953482350	-3.84353515874514
115	-1.30994786920125	-1.51011433169635	-3.86044122628468
115.100000000000	-1.31564571541517	-1.51375770503457	-3.87663869879715
115.200000000000	-1.32079272933422	-1.51922730129177	-3.88960639942613
115.300000000000	-1.32543038819827	-1.52591302689984	-3.89943761828594
115.400000000000	-1.32974386122434	-1.53382126689708	-3.90580383216475
115.500000000000	-1.33383803976321	-1.54252333840158	-3.90869076472639
115.600000000000	-1.33757048091637	-1.55145659891850	-3.90805260008997
115.700000000000	-1.34069238874438	-1.56004099973568	-3.90382411795918
115.800000000000	-1.34295305026441	-1.56774795165462	-3.89605956404651
115.900000000000	-1.34411989680673	-1.57411766303548	-3.88511051506926
116	-1.34396846995794	-1.57874408429135	-3.87178064337754
116.100000000000	-1.34231151770909	-1.58125965920224	-3.85743373004146
116.200000000000	-1.33918073172407	-1.58136108901619	-3.84395419513866
116.300000000000	-1.33516167233698	-1.57887490401388	-3.83331731153417
116.400000000000	-1.33143316033549	-1.57381432004466	-3.82675197594265
116.500000000000	-1.32906129220233	-1.56646847560106	-3.82428206739385
116.600000000000	-1.32828131770988	-1.55757252572799	-3.82512804351548
116.700000000000	-1.32858411266489	-1.54838012317825	-3.82831985193683
116.800000000000	-1.32933136683180	-1.54025535121396	-3.83302585914293
116.900000000000	-1.33018843055491	-1.53397977039320	-3.83856163731197
117	-1.33105775964373	-1.52960722061142	-3.84436060648525
117.100000000000	-1.33190775802772	-1.52678771256645	-3.85000955625864
117.200000000000	-1.33272090058227	-1.52502834929155	-3.85528116876422
117.300000000000	-1.33349439606044	-1.52380550980628	-3.86014734044273
117.400000000000	-1.33423955905935	-1.52262075602593	-3.86476900850084
117.500000000000	-1.33497419016700	-1.52106112037131	-3.86945053034401
117.600000000000	-1.33571455499703	-1.51888047134353	-3.87454840809621
117.700000000000	-1.33647298695415	-1.51608345595542	-3.88034332216261
117.800000000000	-1.33726131303728	-1.51291323105734	-3.88691124455538
117.900000000000	-1.33809779420691	-1.50982752726079	-3.89409127813428
118	-1.33900345445020	-1.50734036597096	-3.90155081952131
118.100000000000	-1.33998708771144	-1.50584690006027	-3.90890403792199
118.200000000000	-1.34103494931015	-1.50552818286376	-3.91581051087693
118.300000000000	-1.34211390195400	-1.50635244402961	-3.92202687964865
118.400000000000	-1.34318245459003	-1.50812607686550	-3.92742164978219
118.500000000000	-1.34420024510141	-1.51055349469127	-3.93196840171362
118.600000000000	-1.34513312236991	-1.51329044448790	-3.93572820194886
118.700000000000	-1.34595618898642	-1.51598858189730	-3.93882957521289
118.800000000000	-1.34665625370632	-1.51833378905884	-3.94145074830338
118.900000000000	-1.34723230531619	-1.52007737994681	-3.94380298709473
119	-1.34769306376982	-1.52105192734832	-3.94610726811656
119.100000000000	-1.34805334085971	-1.52117164843805	-3.94855732982192
119.200000000000	-1.34833089762122	-1.52043128778854	-3.95127645151649
119.300000000000	-1.34854394630147	-1.51891185092855	-3.95428888484047
119.400000000000	-1.34870923226214	-1.51678144275893	-3.95752316768930
119.500000000000	-1.34884120136426	-1.51427201704746	-3.96084488766866
119.600000000000	-1.34895179387288	-1.51163083419579	-3.96410093652037
119.700000000000	-1.34904973769368	-1.50906604870350	-3.96715695158360
119.800000000000	-1.34913939941723	-1.50670889521594	-3.96991867888619
119.900000000000	-1.34922018847305	-1.50460286005982	-3.97233788495998
120	-1.34928720249897	-1.50271615205807	-3.97440855900488

==> data_CarSim/fsf_vel.txt <==
0	70
0.0500000000000000	69.9765108339317
0.100000000000000	69.9730342414772
0.150000000000000	69.9727529705616
0.200000000000000	69.9751830152531
0.250000000000000	69.9782874795179
0.300000000000000	69.9815765917582
0.350000000000000	69.9849673492726
0.400000000000000	69.9883704350643
0.450000000000000	69.9917713751545
0.500000000000000	69.9951429087967
0.550000000000000	69.9984758991530
0.600000000000000	70.0017726684739
0.650000000000000	70.0050258463250
0.700000000000000	70.0082314362227
0.750000000000000	70.0113815673986
0.800000000000000	70.0144686941883
0.850000000000000	70.0174873897448
0.900000000000000	70.0204326698791
0.950000000000000	70.0233016093189
1	70.0260937074601
1.05000000000000	70.0288097468914
1.10000000000000	70.0314526904088
1.15000000000000	70.0340234060432
1.20000000000000	70.0365238037249
1.25000000000000	70.0389620916626
1.30000000000000	70.0413501568235
1.35000000000000	70.0436945164811
1.40000000000000	70.0460041674257
1.45000000000000	70.0482894768153
1.50000000000000	70.0505614861955
1.55000000000000	70.0528291456491
1.60000000000000	70.0551012982818
1.65000000000000	70.0573843039065
1.70000000000000	70.0596910139950
1.75000000000000	70.0620295839757
1.80000000000000	70.0644147185724
1.85000000000000	70.0668520395949
1.90000000000000	70.0693513221622
1.95000000000000	70.0719164589382
2	70.0745530213251
2.05000000000000	70.0772586237088
2.10000000000000	70.0800283597415
2.15000000000000	70.0828546556524
2.20000000000000	70.0857310490694
2.25000000000000	70.0886482495206
2.30000000000000	70.0915934875484
2.35000000000000	70.0945479921827
2.40000000000000	70.0974932135469
2.45000000000000	70.1004066755643
2.50000000000000	70.1032662455019
2.55000000000000	70.1060502303741
2.60000000000000	70.1087363746536
2.65000000000000	70.1113039348714
2.70000000000000	70.1137355956662
2.75000000000000	70.1160162904176
2.80000000000000	70.1181348707697
2.85000000000000	70.1200829100167
2.90000000000000	70.1218579454271
2.95000000000000	70.1234586100919
3	70.1248916401305
3.05000000000000	70.1261649702590
3.10000000000000	70.1272955625224
3.15000000000000	70.1282988957679
3.20000000000000	70.1291950680662
3.25000000000000	70.1300127959549
3.30000000000000	70.1307812508743
3.35000000000000	70.1315211923660
3.40000000000000	70.1322635527682
3.45000000000000	70.1330305228523
3.50000000000000	70.1338528801632
3.55000000000000	70.1347484777746
3.60000000000000	70.1357460761252
3.65000000000000	70.1368584008081
3.70000000000000	70.1381066900999
3.75000000000000	70.1394977966846
3.80000000000000	70.1410435067378
3.85000000000000	70.1427424341741
3.90000000000000	70.1445956806256
3.95000000000000	70.1465942388868
4	70.1487306074684
4.05000000000000	70.1509906714287
4.10000000000000	70.1533600129049
4.15000000000000	70.1558203774611
4.20000000000000	70.1583526546942
4.25000000000000	70.1609367070276
4.30000000000000	70.1635520106367
4.35000000000000	70.1661772204777
4.40000000000000	70.1687920993648
4.45000000000000	70.1713795669488
4.50000000000000	70.1739217372296
4.55000000000000	70.1764057829682
4.60000000000000	70.1788205557794
4.65000000000000	70.1811577394465
4.70000000000000	70.1834111813795
4.75000000000000	70.1855787005223
4.80000000000000	70.1876604858392
4.85000000000000	70.1896599110990
4.90000000000000	70.1915833479245
4.95000000000000	70.1934398439664
5	70.1952375752417
5.05000000000000	70.1969888421698
5.10000000000000	70.1987067875342
5.15000000000000	70.2004033651368
5.20000000000000	70.2020914711011
5.25000000000000	70.2037846284054
5.30000000000000	70.2054978626110
5.35000000000000	70.2072405034453
5.40000000000000	70.2090246998902
5.45000000000000	70.2108562110731
5.50000000000000	70.2127429588509
5.55000000000000	70.2146872607222
5.60000000000000	70.2166925185822
5.65000000000000	70.2187571556075
5.70000000000000	70.2208799008751
5.75000000000000	70.2230557905641
5.80000000000000	70.2252792419624
5.85000000000000	70.2275425106068
5.90000000000000	70.2298378750181
5.95000000000000	70.2321559559660
6	70.2344869763272
6.05000000000000	70.2368205145944
6.10000000000000	70.2391473176836
6.15000000000000	70.2414577485628
6.20000000000000	70.2437433349868
6.25000000000000	70.2459970276804
6.30000000000000	70.2482134102531
6.35000000000000	70.2503884662542
6.40000000000000	70.2525194493100
6.45000000000000	70.2546056557294
6.50000000000000	70.2566479362466
6.55000000000000	70.2586486905888
6.60000000000000	70.2606108213203
6.65000000000000	70.2625401418879
6.70000000000000	70.2644430971978
6.75000000000000	70.2663254927446
6.80000000000000	70.2681943524343
6.85000000000000	70.2700549731855
6.90000000000000	70.2719178824976
6.95000000000000	70.2737862811912
7	70.2756667681439
7.05000000000000	70.2775611643945
7.10000000000000	70.2794739720704
7.15000000000000	70.2814057138677
7.20000000000000	70.2833583870119
7.25000000000000	70.2853308444875
7.30000000000000	70.2873226261063
7.35000000000000	70.2893311928626
7.40000000000000	70.2913541699851
7.45000000000000	70.2933881232167
7.50000000000000	70.2954294616590
7.55000000000000	70.2973861562173
7.60000000000000	70.2986046672673
7.65000000000000	70.2983948422576
7.70000000000000	70.2967402884310
7.75000000000000	70.2932842917162
7.80000000000000	70.2877625988409
7.85000000000000	70.2796741491653
7.90000000000000	70.2689739689055
7.95000000000000	70.2556876353722
8	70.2405212073655
8.05000000000000	70.2240074570103
8.10000000000000	70.2074846545918
8.15000000000000	70.1913944112011
8.20000000000000	70.1766998289814
8.25000000000000	70.1638795891805
8.30000000000000	70.1533479319418
8.35000000000000	70.1453148813189
8.40000000000000	70.1396964293772
8.45000000000000	70.1364737773393
8.50000000000000	70.1351961232569
8.55000000000000	70.1355663061596
8.60000000000000	70.1371511150053
8.65000000000000	70.1394588225085
8.70000000000000	70.1420578820878
8.75000000000000	70.1445934375527
8.80000000000000	70.1467378551887
8.85000000000000	70.1482001415135
8.90000000000000	70.1488445059652
8.95000000000000	70.1486277432501
9	70.1475251759432
9.05000000000000	70.1455143742061
9.10000000000000	70.1427460675916
9.15000000000000	70.1394074948999
9.20000000000000	70.1357726996807
9.25000000000000	70.1320737488838
9.30000000000000	70.1286948128911
9.35000000000000	70.1256819137610
9.40000000000000	70.1229129645547
9.45000000000000	70.1203364923795
9.50000000000000	70.1177399619133
9.55000000000000	70.1151285792255
9.60000000000000	70.1125230999889
9.65000000000000	70.1098822986335
9.70000000000000	70.1072112353199
9.75000000000000	70.1044470413097
9.80000000000000	70.1015763896377
9.85000000000000	70.0986172037613
9.90000000000000	70.0956330923433
9.95000000000000	70.0926735864782
10	70.0898208060118
10.0500000000000	70.0871239615379
10.1000000000000	70.0846144236623
10.1500000000000	70.0823175477032
10.2000000000000	70.0802322891706
10.2500000000000	70.0783696539223
10.3000000000000	70.0767315682479
10.3500000000000	70.0753165514708
10.4000000000000	70.0741239425007
10.4500000000000	70.0731415586153
10.5000000000000	70.0723891721084
10.5500000000000	70.0718870111927
10.6000000000000	70.0717199407244
10.6500000000000	70.0719100147455
10.7000000000000	70.0725038268229
10.7500000000000	70.0734855850440
10.8000000000000	70.0748660547196
10.8500000000000	70.0766319179437
10.9000000000000	70.0787731347536
10.9500000000000	70.0812338873446
11	70.0839498648523
11.0500000000000	70.0868214940050
11.1000000000000	70.0897415496709
11.1500000000000	70.0926285262087
11.2000000000000	70.0954066730934
11.2500000000000	70.0980289842646
11.3000000000000	70.1004854794826
11.3500000000000	70.1027759897676
11.4000000000000	70.1049343581229
11.4500000000000	70.1069914361591
11.5000000000000	70.1089845783948
11.5500000000000	70.1109234038021
11.6000000000000	70.1127952341425
11.6500000000000	70.1145959091476
11.7000000000000	70.1163078603647
11.7500000000000	70.1179229133765
11.8000000000000	70.1194325459543
11.8500000000000	70.1208296226842
11.9000000000000	70.1221130992332
11.9500000000000	70.1232838111926
12	70.1243519136151
12.0500000000000	70.1253361404323
12.1000000000000	70.1262719724103
12.1500000000000	70.1271929090221
12.2000000000000	70.1281472251706
12.2500000000000	70.1291701050460
12.3000000000000	70.1303073038494
12.3500000000000	70.1315843770560
12.4000000000000	70.1330292701412
12.4500000000000	70.1346518047590
12.5000000000000	70.1364596568511
12.5500000000000	70.1384457800909
12.6000000000000	70.1405994572866
12.6500000000000	70.1429015289856
12.7000000000000	70.1453298072528
12.7500000000000	70.1478587711647
12.8000000000000	70.1504619993279
12.8500000000000	70.1531152494230
12.9000000000000	70.1557934410054
12.9500000000000	70.1584744302817
13	70.1611405642205
13.0500000000000	70.1637757379082
13.1000000000000	70.1663685010324
13.1500000000000	70.1689135117241
13.2000000000000	70.1714062014355
13.2500000000000	70.1738466820318
13.3000000000000	70.1762372606542
13.3500000000000	70.1785827232267
13.4000000000000	70.1808897771889
13.4500000000000	70.1831658015904
13.5000000000000	70.1854180293810
13.5500000000000	70.1876557383337
13.6000000000000	70.1898878913093
13.6500000000000	70.1921204782981
13.7000000000000	70.1943610190235
13.7500000000000	70.1966125035686
13.8000000000000	70.1988818156364
13.8500000000000	70.2011688485805
13.9000000000000	70.2034751781271
13.9500000000000	70.2057995486572
14	70.2081409139815
14.0500000000000	70.2104968056761
14.1000000000000	70.2128643714026
14.1500000000000	70.2152406068781
14.2000000000000	70.2176218278323
14.2500000000000	70.2200052327703
14.3000000000000	70.2223869902514
14.3500000000000	70.2247650762710
14.4000000000000	70.2271362835772
14.4500000000000	70.2294992849615
14.5000000000000	70.2318516316214
14.5500000000000	70.2341928624161
14.6000000000000	70.2365214821882
14.6500000000000	70.2388378024342
14.7000000000000	70.2411410927512
14.7500000000000	70.2434320562298
14.8000000000000	70.2457104377310
14.8500000000000	70.2479771246403
14.9000000000000	70.2502321797346
14.9500000000000	70.2524765122964
15	70.2547107465757
15.0500000000000	70.2568855351750
15.1000000000000	70.2575450215616
15.1500000000000	70.2549823709532
15.2000000000000	70.2497467297868
15.2500000000000	70.2411985969532
15.3000000000000	70.2288227139086
15.3500000000000	70.2117847215155
15.4000000000000	70.1901948721876
15.4500000000000	70.1642946516805
15.5000000000000	70.1360138932191
15.5500000000000	70.1063138073198
15.6000000000000	70.0770251414043
15.6500000000000	70.0495178870020
15.7000000000000	70.0250278963084
15.7500000000000	70.0043655977850
15.8000000000000	69.9882079750060
15.8500000000000	69.9765050887883
15.9000000000000	69.9691209245817
15.9500000000000	69.9656585329324
16	69.9651602606722
16.0500000000000	69.9669290559132
16.1000000000000	69.9699486757303
16.1500000000000	69.9732197805321
16.2000000000000	69.9761014455075
16.2500000000000	69.9778932104217
16.3000000000000	69.9780848637105
16.3500000000000	69.9765124691673
16.4000000000000	69.9729768959813
16.4500000000000	69.9673495784954
16.5000000000000	69.9597560921813
16.5500000000000	69.9502508826849
16.6000000000000	69.9390852600226
16.6500000000000	69.9263069318977
16.7000000000000	69.9122052121277
16.7500000000000	69.8969007553486
16.8000000000000	69.8808582197393
16.8500000000000	69.8642421093859
16.9000000000000	69.8474470820422
16.9500000000000	69.8307269018174
17	69.8144184628799
17.0500000000000	69.7987800727029
17.1000000000000	69.7841227564397
17.1500000000000	69.7706431307506
17.2000000000000	69.7585664878952
17.2500000000000	69.7480347438527
17.3000000000000	69.7391642663346
17.3500000000000	69.7319818939899
17.4000000000000	69.7264681111603
17.4500000000000	69.7225465079704
17.5000000000000	69.7201723274326
17.5500000000000	69.7192192423519
17.6000000000000	69.7195345356075
17.6500000000000	69.7209296378654
17.7000000000000	69.7232404482925
17.7500000000000	69.7263073887448
17.8000000000000	69.7299601704462
17.8500000000000	69.7340307616516
17.9000000000000	69.7383522382736
17.9500000000000	69.7427798692663
18	69.7471848482735
18.0500000000000	69.7514669298412
18.1000000000000	69.7555351560971
18.1500000000000	69.7593368773336
18.2000000000000	69.7628239205962
18.2500000000000	69.7659768657543
18.3000000000000	69.7687904547514
18.3500000000000	69.7712759926764
18.4000000000000	69.7734610575051
18.4500000000000	69.7753776690250
18.5000000000000	69.7770777643806
18.5500000000000	69.7786067600603
18.6000000000000	69.7800294509152
18.6500000000000	69.7813926379208
18.7000000000000	69.7827630138972
18.7500000000000	69.7841926369248
18.8000000000000	69.7857437439031
18.8500000000000	69.7874541053903
18.9000000000000	69.7893707785886
18.9500000000000	69.7915159084998
19	69.7939149782335
19.0500000000000	69.7965722636817
19.1000000000000	69.7994909741079
19.1500000000000	69.8026573680481
19.2000000000000	69.8060518776027
19.2500000000000	69.8096470778316
19.3000000000000	69.8134112445645
19.3500000000000	69.8173109076129
19.4000000000000	69.8213098984471
19.4500000000000	69.8253767509212
19.5000000000000	69.8294799198516
19.5500000000000	69.8335921471915
19.6000000000000	69.8376888293204
19.6500000000000	69.8417529438270
19.7000000000000	69.8457690226506
19.7500000000000	69.8497304319990
19.8000000000000	69.8536329119852
19.8500000000000	69.8574767453958
19.9000000000000	69.8612650115291
19.9500000000000	69.8650037789581
20	69.8687005992065
20.0500000000000	69.8723634053809
20.1000000000000	69.8760033074765
20.1500000000000	69.8796276710778
20.2000000000000	69.8832470356993
20.2500000000000	69.8868660990215
20.3000000000000	69.8904927429809
20.3500000000000	69.8941304549044
20.4000000000000	69.8977819853865
20.4500000000000	69.9014465226703
20.5000000000000	69.9051240452384
20.5500000000000	69.9088119886006
20.6000000000000	69.9125075326045
20.6500000000000	69.9162072904916
20.7000000000000	69.9199069897783
20.7500000000000	69.9236033758335
20.8000000000000	69.9272919116640
20.8500000000000	69.9309703432502
20.9000000000000	69.9346349372827
20.9500000000000	69.9382846831873
21	69.9419168119466
21.0500000000000	69.9455313494439
21.1000000000000	69.9491270133840
21.1500000000000	69.9527046967745
21.2000000000000	69.9562639478828
21.2500000000000	69.9598058910005
21.3000000000000	69.9633308254008
21.3500000000000	69.9668398692349
21.4000000000000	69.9703333757030
21.4500000000000	69.9738120734850
21.5000000000000	69.9772765088452
21.5500000000000	69.9807269989943
21.6000000000000	69.9841638276550
21.6500000000000	69.9875871822367
21.7000000000000	69.9909973236908
21.7500000000000	69.9943941463013
21.8000000000000	69.9977776410001
21.8500000000000	70.0011476852737
21.9000000000000	70.0045041327053
21.9500000000000	70.0078468624095
22	70.0111756873046
22.0500000000000	70.0144905327301
22.1000000000000	70.0177912238406
22.1500000000000	70.0210777466077
22.2000000000000	70.0243499614302
22.2500000000000	70.0276078794893
22.3000000000000	70.0308514602377
22.3500000000000	70.0340807179072
22.4000000000000	70.0372957173519
22.4500000000000	70.0404964629324
22.5000000000000	70.0436830450357
22.5500000000000	70.0466835315018
22.6000000000000	70.0476366265587
22.6500000000000	70.0446887148274
22.7000000000000	70.0388805346744
22.7500000000000	70.0296104445765
22.8000000000000	70.0166282421849
22.8500000000000	69.9989941443983
22.9000000000000	69.9771175365852
22.9500000000000	69.9516808052712
23	69.9245236219184
23.0500000000000	69.8968771259496
23.1000000000000	69.8705858598536
23.1500000000000	69.8469303382163
23.2000000000000	69.8270158600155
23.2500000000000	69.8114806256232
23.3000000000000	69.8005295819807
23.3500000000000	69.7939750634923
23.4000000000000	69.7912440537890
23.4500000000000	69.7915670189425
23.5000000000000	69.7941149145849
23.5500000000000	69.7978439315496
23.6000000000000	69.8019494300203
23.6500000000000	69.8056690226298
23.7000000000000	69.8083924515511
23.7500000000000	69.8098169005323
23.8000000000000	69.8098135372200
23.8500000000000	69.8082186940298
23.9000000000000	69.8050860001637
23.9500000000000	69.8005201904122
24	69.7946728595485
24.0500000000000	69.7876372163503
24.1000000000000	69.7795733153922
24.1500000000000	69.7706050711904
24.2000000000000	69.7609829599442
24.2500000000000	69.7508528698083
24.3000000000000	69.7404545764259
24.3500000000000	69.7299609774924
24.4000000000000	69.7196411450258
24.4500000000000	69.7096670926787
24.5000000000000	69.7002529416576
24.5500000000000	69.6915397123545
24.6000000000000	69.6837112044634
24.6500000000000	69.6768580427237
24.7000000000000	69.6710784887044
24.7500000000000	69.6664080525328
24.8000000000000	69.6628790954078
24.8500000000000	69.6604763168059
24.9000000000000	69.6591845818834
24.9500000000000	69.6589548362742
25	69.6597085688322
25.0500000000000	69.6613339172702
25.1000000000000	69.6637225292639
25.1500000000000	69.6667606764761
25.2000000000000	69.6703366115744
25.2500000000000	69.6743442871105
25.3000000000000	69.6786680032644
25.3500000000000	69.6832084995241
25.4000000000000	69.6878652396084
25.4500000000000	69.6925540373751
25.5000000000000	69.6972055031865
25.5500000000000	69.7017664472961
25.6000000000000	69.7061919256920
25.6500000000000	69.7104630807506
25.7000000000000	69.7145602147631
25.7500000000000	69.7184829175410
25.8000000000000	69.7222376805110
25.8500000000000	69.7258390639322
25.9000000000000	69.7293101171510
25.9500000000000	69.7326753755980
26	69.7359655154665
26.0500000000000	69.7392090195155
26.1000000000000	69.7424379212542
26.1500000000000	69.7456762630394
26.2000000000000	69.7489538693087
26.2500000000000	69.7522878996101
26.3000000000000	69.7556999942463
26.3500000000000	69.7591964328475
26.4000000000000	69.7627877104372
26.4500000000000	69.7664757002590
26.5000000000000	69.7702608975353
26.5500000000000	69.7741372671914
26.6000000000000	69.7780972688194
26.6500000000000	69.7821302087234
26.7000000000000	69.7862240711132
26.7500000000000	69.7903666182552
26.8000000000000	69.7945443015322
26.8500000000000	69.7987459988990
26.9000000000000	69.8029600261932
26.9500000000000	69.8071769110818
27	69.8113870420538
27.0500000000000	69.8155841054268
27.1000000000000	69.8197620675557
27.1500000000000	69.8239174337991
27.2000000000000	69.8280471129841
27.2500000000000	69.8321507983609
27.3000000000000	69.8362278294790
27.3500000000000	69.8402792799157
27.4000000000000	69.8443060883715
27.4500000000000	69.8483100348827
27.5000000000000	69.8522926404146
27.5500000000000	69.8562558470915
27.6000000000000	69.8602021612139
27.6500000000000	69.8641325904881
27.7000000000000	69.8680489926630
27.7500000000000	69.8719519699907
27.8000000000000	69.8758425536434
27.8500000000000	69.8797207787936
27.9000000000000	69.8835875186244
27.9500000000000	69.8874422062458
28	69.8912844857818
28.0500000000000	69.8951139520547
28.1000000000000	69.8989299303397
28.1500000000000	69.9027320748638
28.2000000000000	69.9065195941770
28.2500000000000	69.9102922655812
28.3000000000000	69.9140493813443
28.3500000000000	69.9177908946954
28.4000000000000	69.9215162430383
28.4500000000000	69.9252255446849
28.5000000000000	69.9289183840804
28.5500000000000	69.9325949657030
28.6000000000000	69.9362550754054
28.6500000000000	69.9398988812162
28.7000000000000	69.9435264207156
28.7500000000000	69.9471378482609
28.8000000000000	69.9507332262092
28.8500000000000	69.9543127177964
28.9000000000000	69.9578764044748
28.9500000000000	69.9614244381988
29	69.9649569293576
29.0500000000000	69.9684740026184
29.1000000000000	69.9719757066749
29.1500000000000	69.9754621466049
29.2000000000000	69.9789333937791
29.2500000000000	69.9823895326040
29.3000000000000	69.9858306259808
29.3500000000000	69.9892567425061
29.4000000000000	69.9926679384285
29.4500000000000	69.9960642699236
29.5000000000000	69.9994457913160
29.5500000000000	70.0028125518520
29.6000000000000	70.0061646058215
29.6500000000000	70.0095019980048
29.7000000000000	70.0128247845409
29.7500000000000	70.0161330086696
29.8000000000000	70.0194267296434
29.8500000000000	70.0227059910215
29.9000000000000	70.0259708554854
29.9500000000000	70.0292213680787
30	70.0324575946352
30.0500000000000	70.0355204127526
30.1000000000000	70.0364992855492
30.1500000000000	70.0335353568584
30.2000000000000	70.0278296657480
30.2500000000000	70.0188045582251
30.3000000000000	70.0062244256662
30.3500000000000	69.9891882177560
30.4000000000000	69.9681607054910
30.4500000000000	69.9438564680789
30.5000000000000	69.9181613329567
30.5500000000000	69.8922756398902
30.6000000000000	69.8679674537142
30.6500000000000	69.8464396501716
30.7000000000000	69.8286699969727
30.7500000000000	69.8151480654945
30.8000000000000	69.8058915086635
30.8500000000000	69.8007746245520
30.9000000000000	69.7989839650274
30.9500000000000	69.7999095762804
31	69.8027064358322
31.0500000000000	69.8064952955298
31.1000000000000	69.8105483897497
31.1500000000000	69.8142807205468
31.2000000000000	69.8172072107580
31.2500000000000	69.8190235261699
31.3000000000000	69.8196405206768
31.3500000000000	69.8189898743946
31.4000000000000	69.8170143414229
31.4500000000000	69.8137488319946
31.5000000000000	69.8093082482939
31.5500000000000	69.8037446240096
31.6000000000000	69.7971728427534
31.6500000000000	69.7896652284482
31.7000000000000	69.7813726391456
31.7500000000000	69.7724406502633
31.8000000000000	69.7630690484385
31.8500000000000	69.7534190794784
31.9000000000000	69.7437383194003
31.9500000000000	69.7342086102677
32	69.7250657200847
32.0500000000000	69.7164782500338
32.1000000000000	69.7086474267660
32.1500000000000	69.7016983334279
32.2000000000000	69.6957677618191
32.2500000000000	69.6909136717367
32.3000000000000	69.6871972204439
32.3500000000000	69.6846251033122
32.4000000000000	69.6831852856999
32.4500000000000	69.6828318844765
32.5000000000000	69.6834808840739
32.5500000000000	69.6850198810301
32.6000000000000	69.6873360271245
32.6500000000000	69.6903096931176
32.7000000000000	69.6938225820095
32.7500000000000	69.6977612906179
32.8000000000000	69.7020063145957
32.8500000000000	69.7064590568102
32.9000000000000	69.7110201953795
32.9500000000000	69.7156101014703
33	69.7201638505339
33.0500000000000	69.7246329234199
33.1000000000000	69.7289773447684
33.1500000000000	69.7331812673954
33.2000000000000	69.7372279742806
33.2500000000000	69.7411180052237
33.3000000000000	69.7448576580443
33.3500000000000	69.7484601514843
33.4000000000000	69.7519456298539
33.4500000000000	69.7553355746619
33.5000000000000	69.7586563008039
33.5500000000000	69.7619320720169
33.6000000000000	69.7651916772832
33.6500000000000	69.7684547771661
33.7000000000000	69.7717475579643
33.7500000000000	69.7750852543836
33.8000000000000	69.7784874134360
33.8500000000000	69.7819599788150
33.9000000000000	69.7855127492581
33.9500000000000	69.7891482429726
34	69.7928681301756
34.0500000000000	69.7966680259436
34.1000000000000	69.8005423504023
34.1500000000000	69.8044823240922
34.2000000000000	69.8084780293073
34.2500000000000	69.8125190243752
34.3000000000000	69.8165935466034
34.3500000000000	69.8206916060627
34.4000000000000	69.8248028154133
34.4500000000000	69.8289184716440
34.5000000000000	69.8330297509609
34.5500000000000	69.8371301773223
34.6000000000000	69.8412141888622
34.6500000000000	69.8452779133184
34.7000000000000	69.8493180273629
34.7500000000000	69.8533336636590
34.8000000000000	69.8573238158181
34.8500000000000	69.8612891732719
34.9000000000000	69.8652301334583
34.9500000000000	69.8691482409516
35	69.8730448996278
35.0500000000000	69.8769214063790
35.1000000000000	69.8807797418339
35.1500000000000	69.8846215973960
35.2000000000000	69.8884483609813
35.2500000000000	69.8922609834496
35.3000000000000	69.8960606590455
35.3500000000000	69.8998475587153
35.4000000000000	69.9036222630092
35.4500000000000	69.9073850431696
35.5000000000000	69.9111359509471
35.5500000000000	69.9148744165229
35.6000000000000	69.9186001681135
35.6500000000000	69.9223127486671
35.7000000000000	69.9260116313298
35.7500000000000	69.9296964933943
35.8000000000000	69.9333667254232
35.8500000000000	69.9370221692763
35.9000000000000	69.9406622672687
35.9500000000000	69.9442870281416
36	69.9478959986384
36.0500000000000	69.9514893202201
36.1000000000000	69.9550666565898
36.1500000000000	69.9586281957587
36.2000000000000	69.9621737775779
36.2500000000000	69.9657035838098
36.3000000000000	69.9692176395900
36.3500000000000	69.9727160914577
36.4000000000000	69.9761990003749
36.4500000000000	69.9796665210960
36.5000000000000	69.9831187310455
36.5500000000000	69.9865557761132
36.6000000000000	69.9899777592609
36.6500000000000	69.9933848110918
36.7000000000000	69.9967769719921
36.7500000000000	70.0001543456838
36.8000000000000	70.0035170017723
36.8500000000000	70.0068650239316
36.9000000000000	70.0101984734581
36.9500000000000	70.0135174179712
37	70.0168219121431
37.0500000000000	70.0201120107664
37.1000000000000	70.0233877662655
37.1500000000000	70.0266492258154
37.2000000000000	70.0298964416838
37.2500000000000	70.0331294563256
37.3000000000000	70.0363483238844
37.3500000000000	70.0395530852231
37.4000000000000	70.0427437976714
37.4500000000000	70.0459205025511
37.5000000000000	70.0490832606953
37.5500000000000	70.0520759262247
37.6000000000000	70.0530047425386
37.6500000000000	70.0500181364644
37.7000000000000	70.0442926383757
37.7500000000000	70.0352469222637
37.8000000000000	70.0226409443009
37.8500000000000	70.0055695844252
37.9000000000000	69.9844874472350
37.9500000000000	69.9600840623442
38	69.9342452938239
38.0500000000000	69.9081576401933
38.1000000000000	69.8835890436818
38.1500000000000	69.8617453336601
38.2000000000000	69.8436154941997
38.2500000000000	69.8297125426402
38.3000000000000	69.8200837606709
38.3500000000000	69.8146099293893
38.4000000000000	69.8125226366549
38.4500000000000	69.8132007157291
38.5000000000000	69.8158280514311
38.5500000000000	69.8195059163301
38.6000000000000	69.8235057928775
38.6500000000000	69.8272180038040
38.7000000000000	69.8301361084323
38.7500000000000	69.8319406563259
38.8000000000000	69.8325421384119
38.8500000000000	69.8318406528348
38.9000000000000	69.8297753041168
38.9500000000000	69.8263908905452
39	69.8218058553462
39.0500000000000	69.8160649783090
39.1000000000000	69.8092874209713
39.1500000000000	69.8015469648127
39.2000000000000	69.7930009218789
39.2500000000000	69.7838120471414
39.3000000000000	69.7741713386633
39.3500000000000	69.7642483496992
39.4000000000000	69.7542935012901
39.4500000000000	69.7444898741963
39.5000000000000	69.7350752301731
39.5500000000000	69.7262145506982
39.6000000000000	69.7181197958517
39.6500000000000	69.7109107759143
39.7000000000000	69.7047246723297
39.7500000000000	69.6996218438678
39.8000000000000	69.6956627191136
39.8500000000000	69.6928528304476
39.9000000000000	69.6911870241680
39.9500000000000	69.6906184773996
40	69.6910740022222
40.0500000000000	69.6924386032735
40.1000000000000	69.6946008198300
40.1500000000000	69.6974410292980
40.2000000000000	69.7008398789242
40.2500000000000	69.7046849812080
40.3000000000000	69.7088560974160
40.3500000000000	69.7132512478679
40.4000000000000	69.7177690508467
40.4500000000000	69.7223264433315
40.5000000000000	69.7268537207216
40.5500000000000	69.7313005771128
40.6000000000000	69.7356226805466
40.6500000000000	69.7398020975053
40.7000000000000	69.7438193880334
40.7500000000000	69.7476738950244
40.8000000000000	69.7513700806815
40.8500000000000	69.7549208160863
40.9000000000000	69.7583458832997
40.9500000000000	69.7616670381781
41	69.7649114499328
41.0500000000000	69.7681042854266
41.1000000000000	69.7712755635978
41.1500000000000	69.7744464732319
41.2000000000000	69.7776448748102
41.2500000000000	69.7808876142404
41.3000000000000	69.7841960510130
41.3500000000000	69.7875779159233
41.4000000000000	69.7910439554028
41.4500000000000	69.7945975705020
41.5000000000000	69.7982415769274
41.5500000000000	69.8019720482966
41.6000000000000	69.8057837636947
41.6500000000000	69.8096678191459
41.7000000000000	69.8136140830801
41.7500000000000	69.8176116002213
41.8000000000000	69.8216480817734
41.8500000000000	69.8257125860127
41.9000000000000	69.8297940717480
41.9500000000000	69.8338831222980
42	69.8379702047402
42.0500000000000	69.8420480049536
42.1000000000000	69.8461104859344
42.1500000000000	69.8501531777708
42.2000000000000	69.8541723922239
42.2500000000000	69.8581668601858
42.3000000000000	69.8621354505915
42.3500000000000	69.8660787306102
42.4000000000000	69.8699970443810
42.4500000000000	69.8738920019081
42.5000000000000	69.8777649881986
42.5500000000000	69.8816176718371
42.6000000000000	69.8854515832590
42.6500000000000	69.8892689724339
42.7000000000000	69.8930713085515
42.7500000000000	69.8968595883275
42.8000000000000	69.9006351959834
42.8500000000000	69.9043983359977
42.9000000000000	69.9081496914054
42.9500000000000	69.9118894691502
43	69.9156179403010
43.0500000000000	69.9193344851125
43.1000000000000	69.9230387112403
43.1500000000000	69.9267302864917
43.2000000000000	69.9304085561506
43.2500000000000	69.9340731907998
43.3000000000000	69.9377235335808
43.3500000000000	69.9413593719991
43.4000000000000	69.9449801106689
43.4500000000000	69.9485857144852
43.5000000000000	69.9521756937390
43.5500000000000	69.9557501645241
43.6000000000000	69.9593087564036
43.6500000000000	69.9628516625893
43.7000000000000	69.9663786848210
43.7500000000000	69.9698899858506
43.8000000000000	69.9733855885035
43.8500000000000	69.9768656452532
43.9000000000000	69.9803302138175
43.9500000000000	69.9837794536131
44	69.9872134425584
44.0500000000000	69.9906323330402
44.1000000000000	69.9940362179682
44.1500000000000	69.9974252674065
44.2000000000000	70.0007995020204
44.2500000000000	70.0041590309595
44.3000000000000	70.0075039260808
44.3500000000000	70.0108342744657
44.4000000000000	70.0141501383581
44.4500000000000	70.0174515873487
44.5000000000000	70.0207386760932
44.5500000000000	70.0240114597796
44.6000000000000	70.0272699897357
44.6500000000000	70.0305143126387
44.7000000000000	70.0337444792417
44.7500000000000	70.0369605307488
44.8000000000000	70.0401625195465
44.8500000000000	70.0433504848188
44.9000000000000	70.0465244822154
44.9500000000000	70.0496845512370
45	70.0528307513221
45.0500000000000	70.0558072567374
45.1000000000000	70.0567183908768
45.1500000000000	70.0537097808980
45.2000000000000	70.0479574345606
45.2500000000000	70.0388786716936
45.3000000000000	70.0262324922653
45.3500000000000	70.0091116768042
45.4000000000000	69.9879698398005
45.4500000000000	69.9635018054901
45.5000000000000	69.9375906846601
45.5500000000000	69.9114272471561
45.6000000000000	69.8867836072961
45.6500000000000	69.8648678169814
45.7000000000000	69.8466729222518
45.7500000000000	69.8327137605558
45.8000000000000	69.8230415263972
45.8500000000000	69.8175327704755
45.9000000000000	69.8154224848030
45.9500000000000	69.8160837689873
46	69.8186992844218
46.0500000000000	69.8223658860023
46.1000000000000	69.8263535298755
46.1500000000000	69.8300495237364
46.2000000000000	69.8329454550871
46.2500000000000	69.8347238458202
46.3000000000000	69.8352963454320
46.3500000000000	69.8345615704552
46.4000000000000	69.8324612405050
46.4500000000000	69.8290428041748
46.5000000000000	69.8244257102791
46.5500000000000	69.8186548194666
46.6000000000000	69.8118498281065
46.6500000000000	69.8040845840664
46.7000000000000	69.7955168493900
46.7500000000000	69.7863095180804
46.8000000000000	69.7766524920767
46.8500000000000	69.7667147719126
46.9000000000000	69.7567460656638
46.9500000000000	69.7469286230937
47	69.7374992819543
47.0500000000000	69.7286223579048
47.1000000000000	69.7205094673839
47.1500000000000	69.7132802154365
47.2000000000000	69.7070716849725
47.2500000000000	69.7019443703148
47.3000000000000	69.6979590805361
47.3500000000000	69.6951213614967
47.4000000000000	69.6934273286532
47.4500000000000	69.6928306544308
47.5000000000000	69.6932594883234
47.5500000000000	69.6945991079832
47.6000000000000	69.6967384203828
47.6500000000000	69.6995580369982
47.7000000000000	69.7029386089303
47.7500000000000	69.7067678497094
47.8000000000000	69.7109254033007
47.8500000000000	69.7153087896604
47.9000000000000	69.7198162867698
47.9500000000000	69.7243643142056
48	69.7288825824279
48.0500000000000	69.7333204520520
48.1000000000000	69.7376331312678
48.1500000000000	69.7418024262289
48.2000000000000	69.7458086670114
48.2500000000000	69.7496511049648
48.3000000000000	69.7533341388882
48.3500000000000	69.7568707004563
48.4000000000000	69.7602806880347
48.4500000000000	69.7635860135415
48.5000000000000	69.7668140791484
48.5500000000000	69.7699902568772
48.6000000000000	69.7731448382223
48.6500000000000	69.7762992046086
48.7000000000000	69.7794814748189
48.7500000000000	69.7827086494186
48.8000000000000	69.7860022730965
48.8500000000000	69.7893701354203
48.9000000000000	69.7928230800682
48.9500000000000	69.7963645178865
49	69.7999972479698
49.0500000000000	69.8037172817536
49.1000000000000	69.8075193189429
49.1500000000000	69.8113943565870
49.2000000000000	69.8153321509825
49.2500000000000	69.8193216405827
49.3000000000000	69.8233504214639
49.3500000000000	69.8274074621857
49.4000000000000	69.8314816304444
49.4500000000000	69.8355634387931
49.5000000000000	69.8396432897595
49.5500000000000	69.8437138252925
49.6000000000000	69.8477689894855
49.6500000000000	69.8518042839327
49.7000000000000	69.8558160237351
49.7500000000000	69.8598029565782
49.8000000000000	69.8637639604970
49.8500000000000	69.8676996217311
49.9000000000000	69.8716103115682
49.9500000000000	69.8754976577278
50	69.8793630780723
50.0500000000000	69.8470268550653
50.1000000000000	69.7373388639187
50.1500000000000	69.6101058696172
50.2000000000000	69.4745710711664
50.2500000000000	69.3362078064763
50.3000000000000	69.1969258798860
50.3500000000000	69.0576460206777
50.4000000000000	68.9187171594887
50.4500000000000	68.7802568582927
50.5000000000000	68.6423382132976
50.5500000000000	68.5049790857420
50.6000000000000	68.3681792648457
50.6500000000000	68.2319386020709
50.7000000000000	68.0962578866004
50.7500000000000	67.9611366751185
50.8000000000000	67.8265726734453
50.8500000000000	67.6925631438006
50.9000000000000	67.5591054169055
50.9500000000000	67.4261973396727
51	67.2938367273177
51.0500000000000	67.1620216401085
51.1000000000000	67.0307500054631
51.1500000000000	66.9000200129017
51.2000000000000	66.7698298097233
51.2500000000000	66.6401777629942
51.3000000000000	66.5110621482798
51.3500000000000	66.3824813730226
51.4000000000000	66.2544337578336
51.4500000000000	66.1269177236278
51.5000000000000	65.9999316169302
51.5500000000000	65.8734738462806
51.6000000000000	65.7475427567478
51.6500000000000	65.6221367309077
51.7000000000000	65.4972541042722
51.7500000000000	65.3728932389839
51.8000000000000	65.2490524828718
51.8500000000000	65.1257302080995
51.9000000000000	65.0029247543841
51.9500000000000	64.8806344322744
52	64.7588575542779
52.0500000000000	64.6375924397710
52.1000000000000	64.5168374329556
52.1500000000000	64.3965908651521
52.2000000000000	64.2768510882373
52.2500000000000	64.1576164364700
52.3000000000000	64.0388852737340
52.3500000000000	63.9206559464388
52.4000000000000	63.8029268314347
52.4500000000000	63.6856962844413
52.5000000000000	63.5689626912160
52.5500000000000	63.4527616403313
52.6000000000000	63.3350350409317
52.6500000000000	63.2140344196349
52.7000000000000	63.0908571139957
52.7500000000000	62.9655134182796
52.8000000000000	62.8383545292287
52.8500000000000	62.7080564383261
52.9000000000000	62.5756648441147
52.9500000000000	62.4416259968901
53	62.3066653247863
53.0500000000000	62.1725693511002
53.1000000000000	62.0405741936179
53.1500000000000	61.9114026566290
53.2000000000000	61.7858699549553
53.2500000000000	61.6642292354789
53.3000000000000	61.5463565729598
53.3500000000000	61.4319236405988
53.4000000000000	61.3206049772886
53.4500000000000	61.2115629446249
53.5000000000000	61.1042650556988
53.5500000000000	60.9981980763011
53.6000000000000	60.8928204003188
53.6500000000000	60.7877782629696
53.7000000000000	60.6828513465362
53.7500000000000	60.5778201536337
53.8000000000000	60.4725835436833
53.8500000000000	60.3671331575587
53.9000000000000	60.2615342110550
53.9500000000000	60.1557124426992
54	60.0497012680426
54.0500000000000	59.9435728377124
54.1000000000000	59.8373964310064
54.1500000000000	59.7311988895142
54.2000000000000	59.6250456551901
54.2500000000000	59.5190084251003
54.3000000000000	59.4131965448998
54.3500000000000	59.3076923008945
54.4000000000000	59.2026111630043
54.4500000000000	59.0980341640911
54.5000000000000	58.9940670467595
54.5500000000000	58.8907701273863
54.6000000000000	58.7882440596900
54.6500000000000	58.6865390147396
54.7000000000000	58.5857189255480
54.7500000000000	58.4858058487156
54.8000000000000	58.3868296504361
54.8500000000000	58.2887937174102
54.9000000000000	58.1916997788264
54.9500000000000	58.0955270252395
55	58.0002523602483
55.0500000000000	57.9058416574947
55.1000000000000	57.8122548242044
55.1500000000000	57.7194470572977
55.2000000000000	57.6273755695603
55.2500000000000	57.5359977554600
55.3000000000000	57.4452697963517
55.3500000000000	57.3551524890266
55.4000000000000	57.2656077000911
55.4500000000000	57.1765995470911
55.5000000000000	57.0880927042494
55.5500000000000	57.0000595033841
55.6000000000000	56.9124718931676
55.6500000000000	56.8253078508514
55.7000000000000	56.7385471059518
55.7500000000000	56.6521754984461
55.8000000000000	56.5661810429995
55.8500000000000	56.4805556841643
55.9000000000000	56.3952924059823
55.9500000000000	56.3103885429658
56	56.2258424867956
56.0500000000000	56.1416543357467
56.1000000000000	56.0578262244132
56.1500000000000	55.9743603428543
56.2000000000000	55.8912604131058
56.2500000000000	55.8085293381227
56.3000000000000	55.7261710115467
56.3500000000000	55.6441880193900
56.4000000000000	55.5625836859026
56.4500000000000	55.4813605453795
56.5000000000000	55.4005188213641
56.5500000000000	55.3200592992225
56.6000000000000	55.2399825373911
56.6500000000000	55.1602878950762
56.7000000000000	55.0809728185126
56.7500000000000	55.0020362410445
56.8000000000000	54.9234763755647
56.8500000000000	54.8452909740631
56.9000000000000	54.7674776808765
56.9500000000000	54.6900338970684
57	54.6129569613877
57.0500000000000	54.5362441505047
57.1000000000000	54.4598928035737
57.1500000000000	54.3839003874330
57.2000000000000	54.3082642251229
57.2500000000000	54.2329818073929
57.3000000000000	54.1580511519625
57.3500000000000	54.0834700209596
57.4000000000000	54.0092363777449
57.4500000000000	53.9353481588680
57.5000000000000	53.8618035833145
57.5500000000000	53.7886008007352
57.6000000000000	53.7157382161304
57.6500000000000	53.6432141359099
57.7000000000000	53.5710270997769
57.7500000000000	53.4991755314159
57.8000000000000	53.4276580648164
57.8500000000000	53.3564732094212
57.9000000000000	53.2856196619920
57.9500000000000	53.2150959936281
58	53.1449009401394
58.0500000000000	53.0750331164805
58.1000000000000	53.0054912802840
58.1500000000000	52.9362740776653
58.2000000000000	52.8673802760294
58.2500000000000	52.7988085438314
58.3000000000000	52.7305576503149
58.3500000000000	52.6626262803663
58.4000000000000	52.5950132003287
58.4500000000000	52.5277171075076
58.5000000000000	52.4607367628462
58.5500000000000	52.3940708729307
58.6000000000000	52.3277181918170
58.6500000000000	52.2616774341646
58.7000000000000	52.1959473546357
58.7500000000000	52.1305266820388
58.8000000000000	52.0654141701788
58.8500000000000	52.0006085534704
58.9000000000000	51.9361085840452
58.9500000000000	51.8719130042667
59	51.8080205689439
59.0500000000000	51.7444300286147
59.1000000000000	51.6811401413629
59.1500000000000	51.6181496655491
59.2000000000000	51.5554573638405
59.2500000000000	51.4930620027889
59.3000000000000	51.4309623505071
59.3500000000000	51.3691571817611
59.4000000000000	51.3076452705613
59.4500000000000	51.2464253996678
59.5000000000000	51.1854963493045
59.5500000000000	51.1248569103419
59.6000000000000	51.0645058697419
59.6500000000000	51.0044420264120
59.7000000000000	50.9446641740885
59.7500000000000	50.8851711192964
59.8000000000000	50.8259616627183
59.8500000000000	50.7670346184496
59.9000000000000	50.7083887943381
59.9500000000000	50.6500230118324
60	50.5919360860030
60.0500000000000	50.5341537345117
60.1000000000000	50.4747060301150
60.1500000000000	50.4118787297728
60.2000000000000	50.3469024511658
60.2500000000000	50.2803206427353
60.3000000000000	50.2126793463918
60.3500000000000	50.1438349821727
60.4000000000000	50.0743034890258
60.4500000000000	50.0043587590681
60.5000000000000	49.9348694136692
60.5500000000000	49.8664915288740
60.6000000000000	49.7999174621681
60.6500000000000	49.7354574734484
60.7000000000000	49.6734007865528
60.7500000000000	49.6134490741569
60.8000000000000	49.5555610650143
60.8500000000000	49.4993439060698
60.9000000000000	49.4445912542602
60.9500000000000	49.3909024862565
61	49.3381720696453
61.0500000000000	49.2860175431085
61.1000000000000	49.2343458549375
61.1500000000000	49.1830932658187
61.2000000000000	49.1320902710124
61.2500000000000	49.0813205853115
61.3000000000000	49.0307401663445
61.3500000000000	48.9802471935683
61.4000000000000	48.9298200595227
61.4500000000000	48.8795605680391
61.5000000000000	48.8292655703548
61.5500000000000	48.7790471960962
61.6000000000000	48.7289431875637
61.6500000000000	48.6787708891564
61.7000000000000	48.6286392586303
61.7500000000000	48.5786171554868
61.8000000000000	48.5286329865596
61.8500000000000	48.4786782350434
61.9000000000000	48.4287986306277
61.9500000000000	48.3790069160654
62	48.3293141110885
62.0500000000000	48.2797222940140
62.1000000000000	48.2302541107223
62.1500000000000	48.1809217694498
62.2000000000000	48.1317498994397
62.2500000000000	48.0827508366903
62.3000000000000	48.0339499531739
62.3500000000000	47.9853616919067
62.4000000000000	47.9370136273257
62.4500000000000	47.8889208929736
62.5000000000000	47.8411111370284
62.5500000000000	47.7935885550827
62.6000000000000	47.7463931569266
62.6500000000000	47.6995219307558
62.7000000000000	47.6529630838495
62.7500000000000	47.6067047518901
62.8000000000000	47.5607368117036
62.8500000000000	47.5150621745536
62.9000000000000	47.4696896098871
62.9500000000000	47.4246292319526
63	47.3799043210452
63.0500000000000	47.3355269269630
63.1000000000000	47.2915269844371
63.1500000000000	47.2479146365157
63.2000000000000	47.2047168884357
63.2500000000000	47.1619330133240
63.3000000000000	47.1195776551443
63.3500000000000	47.0776402766732
63.4000000000000	47.0361218574318
63.4500000000000	46.9950041420301
63.5000000000000	46.9542654286342
63.5500000000000	46.9138719242037
63.6000000000000	46.8737838560443
63.6500000000000	46.8339719858182
63.7000000000000	46.7944098533937
63.7500000000000	46.7550807279810
63.8000000000000	46.7159663943579
63.8500000000000	46.6770489344083
63.9000000000000	46.6383112688554
63.9500000000000	46.5997403387024
64	46.5613241206774
64.0500000000000	46.5230595145028
64.1000000000000	46.4849457742527
64.1500000000000	46.4469839618435
64.2000000000000	46.4091774604725
64.2500000000000	46.3715295673037
64.3000000000000	46.3340460988683
64.3500000000000	46.2967306060803
64.4000000000000	46.2595883689126
64.4500000000000	46.2226227897915
64.5000000000000	46.1858388617852
64.5500000000000	46.1492393572942
64.6000000000000	46.1128282362027
64.6500000000000	46.0766072534243
64.7000000000000	46.0405789770963
64.7500000000000	46.0047440515153
64.8000000000000	45.9691036338607
64.8500000000000	45.9336586444381
64.9000000000000	45.8984080184432
64.9500000000000	45.8633504447542
65	45.8284854380977
65.0500000000000	45.7938119227488
65.1000000000000	45.7593264042806
65.1500000000000	45.7250277840095
65.2000000000000	45.6909149386962
65.2500000000000	45.6569864202082
65.3000000000000	45.6232408238018
65.3500000000000	45.5896766693463
65.4000000000000	45.5562925146506
65.4500000000000	45.5230867635910
65.5000000000000	45.4900579995647
65.5500000000000	45.4572043669301
65.6000000000000	45.4245242511234
65.6500000000000	45.3920162852436
65.7000000000000	45.3596788704948
65.7500000000000	45.3275103550806
65.8000000000000	45.2955092587982
65.8500000000000	45.2636740124213
65.9000000000000	45.2320031345424
65.9500000000000	45.2004951145081
66	45.1691485862723
66.0500000000000	45.1379621341728
66.1000000000000	45.1069345334710
66.1500000000000	45.0760644824352
66.2000000000000	45.0453509087909
66.2500000000000	45.0147926301623
66.3000000000000	44.9843887188708
66.3500000000000	44.9541381044565
66.4000000000000	44.9240399825839
66.4500000000000	44.8940933793736
66.5000000000000	44.8642975873491
66.5500000000000	44.8346517107292
66.6000000000000	44.8051551135271
66.6500000000000	44.7758069598454
66.7000000000000	44.7466066642903
66.7500000000000	44.7175534353187
66.8000000000000	44.6886467222494
66.8500000000000	44.6598857658567
66.9000000000000	44.6312700377649
66.9500000000000	44.6027988018763
67	44.5744715412566
67.0500000000000	44.5462875346496
67.1000000000000	44.5182462651829
67.1500000000000	44.4903470237405
67.2000000000000	44.4625892870739
67.2500000000000	44.4349723499824
67.3000000000000	44.4074956725665
67.3500000000000	44.3801585510419
67.4000000000000	44.3529604242747
67.4500000000000	44.3259005894204
67.5000000000000	44.2989784625748
67.5500000000000	44.2721698875167
67.6000000000000	44.2437413402648
67.6500000000000	44.2119410387663
67.7000000000000	44.1773529041636
67.7500000000000	44.1405933943308
67.8000000000000	44.1024721304764
67.8500000000000	44.0632301176379
67.9000000000000	44.0232962460993
67.9500000000000	43.9829415263429
68	43.9430032240629
68.0500000000000	43.9038797587904
68.1000000000000	43.8663452066293
68.1500000000000	43.8306933538756
68.2000000000000	43.7970983747037
68.2500000000000	43.7656661891775
68.3000000000000	43.7360259330658
68.3500000000000	43.7081173912666
68.4000000000000	43.6816140977457
68.4500000000000	43.6561462867421
68.5000000000000	43.6315723383845
68.5500000000000	43.6074163715810
68.6000000000000	43.5836922569699
68.6500000000000	43.5602464824895
68.7000000000000	43.5370931577301
68.7500000000000	43.5141870109745
68.8000000000000	43.4913925137858
68.8500000000000	43.4687967824969
68.9000000000000	43.4461551440092
68.9500000000000	43.4234684138361
69	43.4006027108390
69.0500000000000	43.3776528522862
69.1000000000000	43.3543804600293
69.1500000000000	43.3308436152907
69.2000000000000	43.3069224225482
69.2500000000000	43.2826412492139
69.3000000000000	43.2579977672888
69.3500000000000	43.2329907759426
69.4000000000000	43.2076817852952
69.4500000000000	43.1820702518299
69.5000000000000	43.1561803217044
69.5500000000000	43.1300450166977
69.6000000000000	43.1037375475309
69.6500000000000	43.0772935753392
69.7000000000000	43.0507835719322
69.7500000000000	43.0242451148811
69.8000000000000	42.9977565143036
69.8500000000000	42.9713570994311
69.9000000000000	42.9451015725621
69.9500000000000	42.9190672644841
70	42.8933134201399
70.0500000000000	42.8678539378387
70.1000000000000	42.8427405790494
70.1500000000000	42.8180060462513
70.2000000000000	42.7937188743475
70.2500000000000	42.7698871229927
70.3000000000000	42.7465355487191
70.3500000000000	42.7236533406172
70.4000000000000	42.7012408719371
70.4500000000000	42.6792706481866
70.5000000000000	42.6577306592830
70.5500000000000	42.6365968913149
70.6000000000000	42.6158625964326
70.6500000000000	42.5955056038610
70.7000000000000	42.5755072272218
70.7500000000000	42.5558316767022
70.8000000000000	42.5364536143558
70.8500000000000	42.5173368395942
70.9000000000000	42.4984475497292
70.9500000000000	42.4797480517197
71	42.4611939365747
71.0500000000000	42.4427603698816
71.1000000000000	42.4244250734208
71.1500000000000	42.4061914150631
71.2000000000000	42.3880716732343
71.2500000000000	42.3700239009294
71.3000000000000	42.3520144944215
71.3500000000000	42.3340423596029
71.4000000000000	42.3161276708118
71.4500000000000	42.2982739329867
71.5000000000000	42.2804860762339
71.5500000000000	42.2627583345150
71.6000000000000	42.2450832678024
71.6500000000000	42.2274535841548
71.7000000000000	42.2098645986900
71.7500000000000	42.1923177383146
71.8000000000000	42.1748134439921
71.8500000000000	42.1573499715991
71.9000000000000	42.1399266963559
71.9500000000000	42.1225437207612
72	42.1052043149706
72.0500000000000	42.0879113286044
72.1000000000000	42.0706711660990
72.1500000000000	42.0534896016573
72.2000000000000	42.0363748268556
72.2500000000000	42.0193332881453
72.3000000000000	42.0023729478356
72.3500000000000	41.9855011715876
72.4000000000000	41.9687204530458
72.4500000000000	41.9520331465729
72.5000000000000	41.9354439719484
72.5500000000000	41.9189503277888
72.6000000000000	41.9025539450011
72.6500000000000	41.8862565051739
72.7000000000000	41.8700596777432
72.7500000000000	41.8539631231589
72.8000000000000	41.8379662631811
72.8500000000000	41.8220669156485
72.9000000000000	41.8062628881268
72.9500000000000	41.7905507290830
73	41.7749272690512
73.0500000000000	41.7593893273315
73.1000000000000	41.7439332801651
73.1500000000000	41.7285556952651
73.2000000000000	41.7132534871037
73.2500000000000	41.6980237047345
73.3000000000000	41.6828637678079
73.3500000000000	41.6677712073149
73.4000000000000	41.6527440676041
73.4500000000000	41.6377804374285
73.5000000000000	41.6228790527510
73.5500000000000	41.6080384824926
73.6000000000000	41.5932581222052
73.6500000000000	41.5785370736444
73.7000000000000	41.5638753722458
73.7500000000000	41.5492724593695
73.8000000000000	41.5347287716891
73.8500000000000	41.5202440237163
73.9000000000000	41.5058189057907
73.9500000000000	41.4914532422313
74	41.4771477779025
74.0500000000000	41.4629023333722
74.1000000000000	41.4487175650681
74.1500000000000	41.4345924159005
74.2000000000000	41.4205283341699
74.2500000000000	41.4065249060362
74.3000000000000	41.3925822621589
74.3500000000000	41.3786999376463
74.4000000000000	41.3648778416061
74.4500000000000	41.3511154015467
74.5000000000000	41.3374126170550
74.5500000000000	41.3237693297164
74.6000000000000	41.3101847110227
74.6500000000000	41.2966583024349
74.7000000000000	41.2831896345851
74.7500000000000	41.2697783567414
74.8000000000000	41.2564240258957
74.8500000000000	41.2431264042291
74.9000000000000	41.2298850906654
74.9500000000000	41.2166999105246
75	41.2035705082732
75.0500000000000	41.1905441515163
75.1000000000000	41.1755111003988
75.1500000000000	41.1561169124626
75.2000000000000	41.1333021744733
75.2500000000000	41.1075896318683
75.3000000000000	41.0803368057988
75.3500000000000	41.0518477780183
75.4000000000000	41.0229750808819
75.4500000000000	40.9937941202853
75.5000000000000	40.9653701357426
75.5500000000000	40.9381066402774
75.6000000000000	40.9129258351388
75.6500000000000	40.8900609293131
75.7000000000000	40.8698652731954
75.7500000000000	40.8521791120012
75.8000000000000	40.8368010729725
75.8500000000000	40.8232199086684
75.9000000000000	40.8110807887319
75.9500000000000	40.7999844413002
76	40.7893229274084
76.0500000000000	40.7788905442476
76.1000000000000	40.7683976230899
76.1500000000000	40.7576577169077
76.2000000000000	40.7465948828644
76.2500000000000	40.7350001118297
76.3000000000000	40.7231538532704
76.3500000000000	40.7108129790220
76.4000000000000	40.6982544055751
76.4500000000000	40.6854185416814
76.5000000000000	40.6722760929345
76.5500000000000	40.6591127781300
76.6000000000000	40.6459119915294
76.6500000000000	40.6327125748064
76.7000000000000	40.6196678389371
76.7500000000000	40.6067777194755
76.8000000000000	40.5940436866664
76.8500000000000	40.5814329583027
76.9000000000000	40.5689118339772
76.9500000000000	40.5564474419313
77	40.5440046008266
77.0500000000000	40.5315710189215
77.1000000000000	40.5191374853212
77.1500000000000	40.5066998910039
77.2000000000000	40.4942675365941
77.2500000000000	40.4818299887769
77.3000000000000	40.4694015176823
77.3500000000000	40.4569854489905
77.4000000000000	40.4446044509670
77.4500000000000	40.4322743340546
77.5000000000000	40.4200106449583
77.5500000000000	40.4078562402921
77.6000000000000	40.3958319245371
77.6500000000000	40.3839504308204
77.7000000000000	40.3722389310952
77.7500000000000	40.3607032925925
77.8000000000000	40.3493576962551
77.8500000000000	40.3381952772993
77.9000000000000	40.3272136922455
77.9500000000000	40.3164082457682
78	40.3057863164666
78.0500000000000	40.2953431189750
78.1000000000000	40.2850798109480
78.1500000000000	40.2749886872246
78.2000000000000	40.2650668655382
78.2500000000000	40.2553068066216
78.3000000000000	40.2457068321635
78.3500000000000	40.2362566219268
78.4000000000000	40.2269502492089
78.4500000000000	40.2177714261986
78.5000000000000	40.2087070640273
78.5500000000000	40.1997437582962
78.6000000000000	40.1908700468352
78.6500000000000	40.1820792588632
78.7000000000000	40.1733595184880
78.7500000000000	40.1646980175837
78.8000000000000	40.1560771776415
78.8500000000000	40.1474737815949
78.9000000000000	40.1388865187119
78.9500000000000	40.1302935573992
79	40.1216953087240
79.0500000000000	40.1130786743546
79.1000000000000	40.1044433168652
79.1500000000000	40.0957783462579
79.2000000000000	40.0870818235741
79.2500000000000	40.0783500350233
79.3000000000000	40.0695851829230
79.3500000000000	40.0607958554085
79.4000000000000	40.0519968474416
79.4500000000000	40.0432074304760
79.5000000000000	40.0344531321719
79.5500000000000	40.0257410730639
79.6000000000000	40.0170897982384
79.6500000000000	40.0085045519171
79.7000000000000	39.9999932145921
79.7500000000000	39.9915653423500
79.8000000000000	39.9832295254635
79.8500000000000	39.9749881591533
79.9000000000000	39.9668430320564
79.9500000000000	39.9587877880626
80	39.9508295764014
80.0500000000000	39.9429511375984
80.1000000000000	39.9351542990910
80.1500000000000	39.9274276916548
80.2000000000000	39.9197649649446
80.2500000000000	39.9121575680505
80.3000000000000	39.9045957990411
80.3500000000000	39.8970724339384
80.4000000000000	39.8895789797666
80.4500000000000	39.8821092135332
80.5000000000000	39.8746579239833
80.5500000000000	39.8672212248657
80.6000000000000	39.8597979874075
80.6500000000000	39.8523883058447
80.7000000000000	39.8449947162497
80.7500000000000	39.8376192513625
80.8000000000000	39.8302639117755
80.8500000000000	39.8229345289865
80.9000000000000	39.8156360879075
80.9500000000000	39.8083693493318
81	39.8011390339439
81.0500000000000	39.7939479936728
81.1000000000000	39.7867978562392
81.1500000000000	39.7796861474767
81.2000000000000	39.7726136346882
81.2500000000000	39.7655779246216
81.3000000000000	39.7585789407280
81.3500000000000	39.7516143415994
81.4000000000000	39.7446835390550
81.4500000000000	39.7377847005740
81.5000000000000	39.7309168818037
81.5500000000000	39.7240789442212
81.6000000000000	39.7172700479218
81.6500000000000	39.7104895919294
81.7000000000000	39.7037367965368
81.7500000000000	39.6970114862696
81.8000000000000	39.6903131403816
81.8500000000000	39.6836419673030
81.9000000000000	39.6769976673692
81.9500000000000	39.6703806738645
82	39.6637908325129
82.0500000000000	39.6572286079630
82.1000000000000	39.6506938922566
82.1500000000000	39.6441870731761
82.2000000000000	39.6377080130280
82.2500000000000	39.6312569391188
82.3000000000000	39.6248336541538
82.3500000000000	39.6184382190578
82.4000000000000	39.6120703966619
82.4500000000000	39.6057303848234
82.5000000000000	39.5994179083432
82.5500000000000	39.5931495768653
82.6000000000000	39.5843162451753
82.6500000000000	39.5695266879486
82.7000000000000	39.5505571060122
82.7500000000000	39.5286517184040
82.8000000000000	39.5056667682524
82.8500000000000	39.4819656017001
82.9000000000000	39.4586809582513
82.9500000000000	39.4358377856087
83	39.4144936848978
83.0500000000000	39.3949713858729
83.1000000000000	39.3780499157013
83.1500000000000	39.3637909678684
83.2000000000000	39.3523758442028
83.2500000000000	39.3433141269309
83.3000000000000	39.3363357024003
83.3500000000000	39.3307779389679
83.4000000000000	39.3261189527581
83.4500000000000	39.3220844422367
83.5000000000000	39.3180604632188
83.5500000000000	39.3140290615796
83.6000000000000	39.3096892620985
83.6500000000000	39.3050327066715
83.7000000000000	39.2998829159583
83.7500000000000	39.2941558819381
83.8000000000000	39.2879915296681
83.8500000000000	39.2811546192426
83.9000000000000	39.2739812060541
83.9500000000000	39.2662235591964
84	39.2581030948628
84.0500000000000	39.2497586744057
84.1000000000000	39.2411843077963
84.1500000000000	39.2324488571921
84.2000000000000	39.2236845455630
84.2500000000000	39.2149285696306
84.3000000000000	39.2062595447547
84.3500000000000	39.1976992943504
84.4000000000000	39.1893191882084
84.4500000000000	39.1811309372616
84.5000000000000	39.1731857558781
84.5500000000000	39.1654839140079
84.6000000000000	39.1580553389288
84.6500000000000	39.1508908258236
84.7000000000000	39.1439943644272
84.7500000000000	39.1373622796245
84.8000000000000	39.1309974604306
84.8500000000000	39.1248783809703
84.9000000000000	39.1189951353555
84.9500000000000	39.1133292795647
85	39.1078725360463
85.0500000000000	39.1026112668276
85.1000000000000	39.0975313316603
85.1500000000000	39.0926123816795
85.2000000000000	39.0878343755048
85.2500000000000	39.0831831350157
85.3000000000000	39.0786468579442
85.3500000000000	39.0742149683506
85.4000000000000	39.0698774426983
85.4500000000000	39.0656249742336
85.5000000000000	39.0614477072967
85.5500000000000	39.0573368870793
85.6000000000000	39.0532832008589
85.6500000000000	39.0492799878176
85.7000000000000	39.0453189576268
85.7500000000000	39.0413938542074
85.8000000000000	39.0374966179566
85.8500000000000	39.0336225415188
85.9000000000000	39.0297652771479
85.9500000000000	39.0259223488178
86	39.0220886192861
86.0500000000000	39.0182637559601
86.1000000000000	39.0144450024280
86.1500000000000	39.0106348247535
86.2000000000000	39.0068323421752
86.2500000000000	39.0030407918469
86.3000000000000	38.9992604238455
86.3500000000000	38.9954937756793
86.4000000000000	38.9917408182061
86.4500000000000	38.9880025470477
86.5000000000000	38.9842784968327
86.5500000000000	38.9805687283643
86.6000000000000	38.9768727879973
86.6500000000000	38.9731907343089
86.7000000000000	38.9695224521735
86.7500000000000	38.9658682023124
86.8000000000000	38.9622280812306
86.8500000000000	38.9586024428707
86.9000000000000	38.9549914784731
86.9500000000000	38.9513956425172
87	38.9478152503272
87.0500000000000	38.9442508541073
87.1000000000000	38.9407037789987
87.1500000000000	38.9371738755466
87.2000000000000	38.9336611030835
87.2500000000000	38.9301660183287
87.3000000000000	38.9266881333973
87.3500000000000	38.9232272368814
87.4000000000000	38.9197835690290
87.4500000000000	38.9163568944511
87.5000000000000	38.9129470504030
87.5500000000000	38.9095535779336
87.6000000000000	38.9061762032860
87.6500000000000	38.9028143413119
87.7000000000000	38.8994676689546
87.7500000000000	38.8961358811191
87.8000000000000	38.8928188636926
87.8500000000000	38.8895166463834
87.9000000000000	38.8862291617114
87.9500000000000	38.8829560050887
88	38.8796975879703
88.0500000000000	38.8764540230101
88.1000000000000	38.8732251229074
88.1500000000000	38.8700107426219
88.2000000000000	38.8668107278581
88.2500000000000	38.8636249558073
88.3000000000000	38.8604532764966
88.3500000000000	38.8572955393572
88.4000000000000	38.8541515918270
88.4500000000000	38.8510212496177
88.5000000000000	38.8479043787327
88.5500000000000	38.8448007656967
88.6000000000000	38.8417103197980
88.6500000000000	38.8386327986507
88.7000000000000	38.8355681817801
88.7500000000000	38.8325162148492
88.8000000000000	38.8294769483560
88.8500000000000	38.8264502071776
88.9000000000000	38.8234360589072
88.9500000000000	38.8204345839603
89	38.8174457753118
89.0500000000000	38.8144698457832
89.1000000000000	38.8115066856638
89.1500000000000	38.8085562977630
89.2000000000000	38.8056184935909
89.2500000000000	38.8026931084206
89.3000000000000	38.7997799377585
89.3500000000000	38.7968788179870
89.4000000000000	38.7939896512897
89.4500000000000	38.7911123192111
89.5000000000000	38.7882468140691
89.5500000000000	38.7853930572505
89.6000000000000	38.7825510901351
89.6500000000000	38.7797208366003
89.7000000000000	38.7769023548310
89.7500000000000	38.7740954834771
89.8000000000000	38.7712997860982
89.8500000000000	38.7685158976726
89.9000000000000	38.7657437532568
89.9500000000000	38.7629832371387
90	38.7602344185979
90.0500000000000	38.7573433343171
90.1000000000000	38.7518022772964
90.1500000000000	38.7408927280527
90.2000000000000	38.7254708948514
90.2500000000000	38.7067693295588
90.3000000000000	38.6867838004476
90.3500000000000	38.6659121406147
90.4000000000000	38.6451241967346
90.4500000000000	38.6246916681267
90.5000000000000	38.6053922975961
90.5500000000000	38.5877274813677
90.6000000000000	38.5722233221327
90.6500000000000	38.5591205353640
90.7000000000000	38.5483280321622
90.7500000000000	38.5395249910714
90.8000000000000	38.5321185832825
90.8500000000000	38.5257293810195
90.9000000000000	38.5200554808899
90.9500000000000	38.5150680436597
91	38.5106758902871
91.0500000000000	38.5070266968235
91.1000000000000	38.5044415640668
91.1500000000000	38.5025786422938
91.2000000000000	38.5015469632400
91.2500000000000	38.5010836248608
91.3000000000000	38.5005076771386
91.3500000000000	38.4991539795826
91.4000000000000	38.4971225457266
91.4500000000000	38.4945784052951
91.5000000000000	38.4921416333062
91.5500000000000	38.4899466635630
91.6000000000000	38.4877572355540
91.6500000000000	38.4857556748452
91.7000000000000	38.4837947080263
91.7500000000000	38.4821043767970
91.8000000000000	38.4804572496470
91.8500000000000	38.4787955934746
91.9000000000000	38.4769397168315
91.9500000000000	38.4746232461280
92	38.4712214412219
92.0500000000000	38.4662815796088
92.1000000000000	38.4595243893337
92.1500000000000	38.4512653718735
92.2000000000000	38.4426165951390
92.2500000000000	38.4337450169387
92.3000000000000	38.4245382752948
92.3500000000000	38.4151128141695
92.4000000000000	38.4059190088716
92.4500000000000	38.3971454021507
92.5000000000000	38.3889683968378
92.5500000000000	38.3814739579053
92.6000000000000	38.3747244158647
92.6500000000000	38.3686033146679
92.7000000000000	38.3629797514385
92.7500000000000	38.3577431866618
92.8000000000000	38.3528485741703
92.8500000000000	38.3482743349042
92.9000000000000	38.3440662114241
92.9500000000000	38.3402240033922
93	38.3367740894136
93.0500000000000	38.3333966562365
93.1000000000000	38.3294245329662
93.1500000000000	38.3248190030762
93.2000000000000	38.3196474134658
93.2500000000000	38.3140153764390
93.3000000000000	38.3079483767151
93.3500000000000	38.3014258841055
93.4000000000000	38.2943572593300
93.4500000000000	38.2867339067608
93.5000000000000	38.2786143386093
93.5500000000000	38.2703524422242
93.6000000000000	38.2626413740796
93.6500000000000	38.2557742602643
93.7000000000000	38.2499721290190
93.7500000000000	38.2452545603251
93.8000000000000	38.2417373839786
93.8500000000000	38.2391527839458
93.9000000000000	38.2375374499257
93.9500000000000	38.2366222129692
94	38.2362306610534
94.0500000000000	38.2362179564686
94.1000000000000	38.2363665665482
94.1500000000000	38.2365225680204
94.2000000000000	38.2365296882502
94.2500000000000	38.2362535391704
94.3000000000000	38.2356744629905
94.3500000000000	38.2347213196118
94.4000000000000	38.2332944798912
94.4500000000000	38.2314387684912
94.5000000000000	38.2292179807200
94.5500000000000	38.2266237549046
94.6000000000000	38.2236654300435
94.6500000000000	38.2203930086557
94.7000000000000	38.2168922507349
94.7500000000000	38.2132339799228
94.8000000000000	38.2095071425557
94.8500000000000	38.2057700023298
94.9000000000000	38.2021137260621
94.9500000000000	38.1985801723860
95	38.1952457659298
95.0500000000000	38.1921281865765
95.1000000000000	38.1892677564030
95.1500000000000	38.1866693555373
95.2000000000000	38.1843569532721
95.2500000000000	38.1823133155785
95.3000000000000	38.1805405424600
95.3500000000000	38.1790200176470
95.4000000000000	38.1777379142397
95.4500000000000	38.1766638519297
95.5000000000000	38.1757785712462
95.5500000000000	38.1750509785039
95.6000000000000	38.1744638398344
95.6500000000000	38.1739894251528
95.7000000000000	38.1736053477012
95.7500000000000	38.1732923548051
95.8000000000000	38.1730314736326
95.8500000000000	38.1728083938927
95.9000000000000	38.1726119441741
95.9500000000000	38.1724332930120
96	38.1722626071712
96.0500000000000	38.1720968218364
96.1000000000000	38.1719284288655
96.1500000000000	38.1717541325981
96.2000000000000	38.1715695020010
96.2500000000000	38.1713739712941
96.3000000000000	38.1711650900547
96.3500000000000	38.1709439939056
96.4000000000000	38.1707101250050
96.4500000000000	38.1704651718969
96.5000000000000	38.1702098109205
96.5500000000000	38.1699461216132
96.6000000000000	38.1696757548876
96.6500000000000	38.1693999906078
96.7000000000000	38.1691217457915
96.7500000000000	38.1688409114145
96.8000000000000	38.1685609727634
96.8500000000000	38.1682812957569
96.9000000000000	38.1680049130930
96.9500000000000	38.1677292378404
97	38.1674588226211
97.0500000000000	38.1671920502366
97.1000000000000	38.1669306564000
97.1500000000000	38.1666732595920
97.2000000000000	38.1664205396183
97.2500000000000	38.1661732379831
97.3000000000000	38.1659312623199
97.3500000000000	38.1656933341975
97.4000000000000	38.1654593525691
97.4500000000000	38.1652285126841
97.5000000000000	38.1650006224917
97.5500000000000	38.1644928976443
97.6000000000000	38.1603540570897
97.6500000000000	38.1486786764599
97.7000000000000	38.1313270623288
97.7500000000000	38.1100200604298
97.8000000000000	38.0872637440108
97.8500000000000	38.0635934564444
97.9000000000000	38.0405261000197
97.9500000000000	38.0181890620260
98	37.9980332429098
98.0500000000000	37.9802885568585
98.1000000000000	37.9660115548258
98.1500000000000	37.9552928003877
98.2000000000000	37.9483455883645
98.2500000000000	37.9445209365576
98.3000000000000	37.9433223083866
98.3500000000000	37.9440120048558
98.4000000000000	37.9459099716513
98.4500000000000	37.9483867752460
98.5000000000000	37.9509505399190
98.5500000000000	37.9533915668562
98.6000000000000	37.9552151173001
98.6500000000000	37.9566315646747
98.7000000000000	37.9572384746528
98.7500000000000	37.9570824975564
98.8000000000000	37.9561520889222
98.8500000000000	37.9544337136662
98.9000000000000	37.9519465326664
98.9500000000000	37.9487666698563
99	37.9449476954850
99.0500000000000	37.9405975832265
99.1000000000000	37.9358307818106
99.1500000000000	37.9307201962131
99.2000000000000	37.9254101895805
99.2500000000000	37.9199531805787
99.3000000000000	37.9144633320983
99.3500000000000	37.9089903000005
99.4000000000000	37.9036531962580
99.4500000000000	37.8984919887594
99.5000000000000	37.8936057610767
99.5500000000000	37.8889965692205
99.6000000000000	37.8847759212001
99.6500000000000	37.8809436857231
99.7000000000000	37.8775345305144
99.7500000000000	37.8745325494666
99.8000000000000	37.8719657407598
99.8500000000000	37.8698129086803
99.9000000000000	37.8680766819070
99.9500000000000	37.8667208997971
100	37.8657409978020
100.050000000000	37.8650925820780
100.100000000000	37.8647580658926
100.150000000000	37.8647006712542
100.200000000000	37.8648815868048
100.250000000000	37.8652640992107
100.300000000000	37.8658277781743
100.350000000000	37.8665452190581
100.400000000000	37.8673921398130
100.450000000000	37.8683447969947
100.500000000000	37.8693777898425
100.550000000000	37.8704678681611
100.600000000000	37.8715890415986
100.650000000000	37.8727260933309
100.700000000000	37.8738612931500
100.750000000000	37.8749886629608
100.800000000000	37.8760949261637
100.850000000000	37.8771731339657
100.900000000000	37.8782130071799
100.950000000000	37.8792118232184
101	37.8801613677412
101.050000000000	37.8810643873930
101.100000000000	37.8819209817809
101.150000000000	37.8827387191179
101.200000000000	37.8835212972384
101.250000000000	37.8842783205402
101.300000000000	37.8850177429644
101.350000000000	37.8857483896201
101.400000000000	37.8864814776494
101.450000000000	37.8872201347623
101.500000000000	37.8879726916866
101.550000000000	37.8887378651770
101.600000000000	37.8895182483494
101.650000000000	37.8903105937927
101.700000000000	37.8911148841036
101.750000000000	37.8919287822458
101.800000000000	37.8927497226961
101.850000000000	37.8935750162767
101.900000000000	37.8944038956320
101.950000000000	37.8952351170992
102	37.8960672020862
102.050000000000	37.8969004956674
102.100000000000	37.8977354100622
102.150000000000	37.8985720986383
102.200000000000	37.8994111201905
102.250000000000	37.9002524865771
102.300000000000	37.9010968063885
102.350000000000	37.9019441381733
102.400000000000	37.9027941547079
102.450000000000	37.9036466622169
102.500000000000	37.9045020338492
102.550000000000	37.9053594600427
102.600000000000	37.9062184306627
102.650000000000	37.9070782601684
102.700000000000	37.9079384980577
102.750000000000	37.9087985476736
102.800000000000	37.9096579929499
102.850000000000	37.9105162614694
102.900000000000	37.9113729087821
102.950000000000	37.9122273964656
103	37.9130792260917
103.050000000000	37.9139278985399
103.100000000000	37.9147729292841
103.150000000000	37.9156139145336
103.200000000000	37.9164504052024
103.250000000000	37.9172821901931
103.300000000000	37.9181089087814
103.350000000000	37.9189305813976
103.400000000000	37.9197469981669
103.450000000000	37.9205583810193
103.500000000000	37.9213646693880
103.550000000000	37.9221661360704
103.600000000000	37.9229630010372
103.650000000000	37.9237553726477
103.700000000000	37.9245438000236
103.750000000000	37.9253282007756
103.800000000000	37.9261082500957
103.850000000000	37.9268851158823
103.900000000000	37.9276593062624
103.950000000000	37.9284303613795
104	37.9291990801205
104.050000000000	37.9299647507574
104.100000000000	37.9307280541550
104.150000000000	37.9314893578026
104.200000000000	37.9322488448466
104.250000000000	37.9330057792980
104.300000000000	37.9337604183937
104.350000000000	37.9345122850399
104.400000000000	37.9352615234067
104.450000000000	37.9360077914906
104.500000000000	37.9367510796233
104.550000000000	37.9374912495245
104.600000000000	37.9382281507087
104.650000000000	37.9389618803476
104.700000000000	37.9396921876662
104.750000000000	37.9404193740585
104.800000000000	37.9411431538080
104.850000000000	37.9418638624381
104.900000000000	37.9425813799783
104.950000000000	37.9432959174071
105	37.9440074006450
105.050000000000	37.9445854095609
105.100000000000	37.9421253395015
105.150000000000	37.9328681129297
105.200000000000	37.9183485029369
105.250000000000	37.9000703262575
105.300000000000	37.8803690036290
105.350000000000	37.8597276306533
105.400000000000	37.8395569257133
105.450000000000	37.8199890835403
105.500000000000	37.8023323354632
105.550000000000	37.7868584369886
105.600000000000	37.7745669642162
105.650000000000	37.7655022154896
105.700000000000	37.7599668522057
105.750000000000	37.7572263357608
105.800000000000	37.7569625781154
105.850000000000	37.7584540937053
105.900000000000	37.7611857585915
105.950000000000	37.7643133768449
106	37.7676458047030
106.050000000000	37.7707096342803
106.100000000000	37.7733797905434
106.150000000000	37.7752981650567
106.200000000000	37.7765792864222
106.250000000000	37.7770152480633
106.300000000000	37.7765688612691
106.350000000000	37.7752376029048
106.400000000000	37.7732289993994
106.450000000000	37.7704189101804
106.500000000000	37.7670810442216
106.550000000000	37.7632533973658
106.600000000000	37.7591026201921
106.650000000000	37.7547354497083
106.700000000000	37.7503088444764
106.750000000000	37.7458858349863
106.800000000000	37.7416025328718
106.850000000000	37.7375027022047
106.900000000000	37.7336963131311
106.950000000000	37.7302043033068
107	37.7271019945211
107.050000000000	37.7243748527504
107.100000000000	37.7221025810975
107.150000000000	37.7202455560150
107.200000000000	37.7188197244155
107.250000000000	37.7177852221881
107.300000000000	37.7171356779898
107.350000000000	37.7168350479412
107.400000000000	37.7168645883823
107.450000000000	37.7171813950411
107.500000000000	37.7177617602110
107.550000000000	37.7185758397225
107.600000000000	37.7195897705418
107.650000000000	37.7207686451647
107.700000000000	37.7220783100055
107.750000000000	37.7234964857279
107.800000000000	37.7249986724183
107.850000000000	37.7265692302900
107.900000000000	37.7281864753829
107.950000000000	37.7298374338071
108	37.7315061213085
108.050000000000	37.7331853190217
108.100000000000	37.7348631836162
108.150000000000	37.7365365510658
108.200000000000	37.7381975895296
108.250000000000	37.7398444588551
108.300000000000	37.7414694430537
108.350000000000	37.7430724958441
108.400000000000	37.7446490054547
108.450000000000	37.7462009960831
108.500000000000	37.7477256557379
108.550000000000	37.7492263999018
108.600000000000	37.7507031146084
108.650000000000	37.7521607699783
108.700000000000	37.7536004543339
108.750000000000	37.7550267328498
108.800000000000	37.7564423700157
108.850000000000	37.7578503093673
108.900000000000	37.7592543313211
108.950000000000	37.7606551464559
109	37.7620558075398
109.050000000000	37.7634558105372
109.100000000000	37.7648567008576
109.150000000000	37.7662586865327
109.200000000000	37.7676615340823
109.250000000000	37.7690636496459
109.300000000000	37.7704658801652
109.350000000000	37.7718662343904
109.400000000000	37.7732647303869
109.450000000000	37.7746612872407
109.500000000000	37.7760558979560
109.550000000000	37.7774483000188
109.600000000000	37.7788386345801
109.650000000000	37.7802265444088
109.700000000000	37.7816120900434
109.750000000000	37.7829949590229
109.800000000000	37.7843750967948
109.850000000000	37.7857520142943
109.900000000000	37.7871250396400
109.950000000000	37.7884945174516
110	37.7898602002440
110.050000000000	37.7912216195393
110.100000000000	37.7925783264295
110.150000000000	37.7939300859738
110.200000000000	37.7952765799420
110.250000000000	37.7966177012410
110.300000000000	37.7979531918522
110.350000000000	37.7992830555415
110.400000000000	37.8006070944349
110.450000000000	37.8019253574493
110.500000000000	37.8032377314329
110.550000000000	37.8045442496827
110.600000000000	37.8058448960761
110.650000000000	37.8071396479173
110.700000000000	37.8084286175363
110.750000000000	37.8097117378435
110.800000000000	37.8109891607966
110.850000000000	37.8122608285132
110.900000000000	37.8135269066339
110.950000000000	37.8147873456106
111	37.8160423152852
111.050000000000	37.8172917708972
111.100000000000	37.8185358765889
111.150000000000	37.8197745494948
111.200000000000	37.8210076042791
111.250000000000	37.8222355080283
111.300000000000	37.8234582812681
111.350000000000	37.8246758897705
111.400000000000	37.8258884218851
111.450000000000	37.8270958501181
111.500000000000	37.8282982422885
111.550000000000	37.8294955705223
111.600000000000	37.8306878806976
111.650000000000	37.8318751444077
111.700000000000	37.8330574181719
111.750000000000	37.8342348418021
111.800000000000	37.8354075071627
111.850000000000	37.8365752609147
111.900000000000	37.8377380651601
111.950000000000	37.8388959673281
112	37.8400489818714
112.050000000000	37.8411971275995
112.100000000000	37.8423404024665
112.150000000000	37.8434788431930
112.200000000000	37.8446124500415
112.250000000000	37.8457412641567
112.300000000000	37.8468652837290
112.350000000000	37.8479845528464
112.400000000000	37.8490990703550
112.450000000000	37.8502088819929
112.500000000000	37.8513139873878
112.550000000000	37.8522592917483
112.600000000000	37.8501842442459
112.650000000000	37.8414241532661
112.700000000000	37.8274326042052
112.750000000000	37.8097744954259
112.800000000000	37.7907772681888
112.850000000000	37.7710017874067
112.900000000000	37.7517668948969
112.950000000000	37.7332762209937
113	37.7167404829632
113.050000000000	37.7024626155409
113.100000000000	37.6913631290316
113.150000000000	37.6834427249605
113.200000000000	37.6789082698486
113.250000000000	37.6770773472724
113.300000000000	37.6775542578563
113.350000000000	37.6796337625251
113.400000000000	37.6827898536502
113.450000000000	37.6862502750807
113.500000000000	37.6898171370748
113.550000000000	37.6931001236625
113.600000000000	37.6960157464733
113.650000000000	37.6982417301969
113.700000000000	37.6999599524823
113.750000000000	37.7007993361113
113.800000000000	37.7011199481884
113.850000000000	37.7005126969810
113.900000000000	37.6993934896711
113.950000000000	37.6976613106126
114	37.6954218766482
114.050000000000	37.6928163273361
114.100000000000	37.6899320788002
114.150000000000	37.6868430597508
114.200000000000	37.6836821847822
114.250000000000	37.6804970237896
114.300000000000	37.6773864306171
114.350000000000	37.6743771786426
114.400000000000	37.6715517271280
114.450000000000	37.6689218141081
114.500000000000	37.6665564783545
114.550000000000	37.6644546444576
114.600000000000	37.6626461957450
114.650000000000	37.6611406651917
114.700000000000	37.6599674086043
114.750000000000	37.6591024645830
114.800000000000	37.6585506334569
114.850000000000	37.6582894976237
114.900000000000	37.6583196378939
114.950000000000	37.6586145519616
115	37.6591647998934
115.050000000000	37.6599438191626
115.100000000000	37.6609404104496
115.150000000000	37.6621198588157
115.200000000000	37.6634529786507
115.250000000000	37.6649163810342
115.300000000000	37.6664916941431
115.350000000000	37.6681612216303
115.400000000000	37.6699059005837
115.450000000000	37.6717107090680
115.500000000000	37.6735574298877
115.550000000000	37.6754340979630
115.600000000000	37.6773269521332
115.650000000000	37.6792286831883
115.700000000000	37.6811281969382
115.750000000000	37.6830216828325
115.800000000000	37.6849014494019
115.850000000000	37.6867643976401
115.900000000000	37.6886032272019
115.950000000000	37.6904180238881
116	37.6922044687099
116.050000000000	37.6939649224882
116.100000000000	37.6956972741622
116.150000000000	37.6974053751591
116.200000000000	37.6990898831955
116.250000000000	37.7007556851816
116.300000000000	37.7024047210634
116.350000000000	37.7040410441148
116.400000000000	37.7056681805963
116.450000000000	37.7072886175242
116.500000000000	37.7089057393798
116.550000000000	37.7105200456929
116.600000000000	37.7121341606627
116.650000000000	37.7137472932839
116.700000000000	37.7153607869203
116.750000000000	37.7169750905122
116.800000000000	37.7185890723530
116.850000000000	37.7202015895268
116.900000000000	37.7218132538946
116.950000000000	37.7234221136403
117	37.7250283735242
117.050000000000	37.7266318800357
117.100000000000	37.7282326361167
117.150000000000	37.7298302204934
117.200000000000	37.7314247414252
117.250000000000	37.7330158341708
117.300000000000	37.7346034376908
117.350000000000	37.7361872302054
117.400000000000	37.7377670601810
117.450000000000	37.7393425915332
117.500000000000	37.7409130026048
117.550000000000	37.7424785511449
117.600000000000	37.7440391241530
117.650000000000	37.7455943342464
117.700000000000	37.7471437547278
117.750000000000	37.7486872121240
117.800000000000	37.7502244074221
117.850000000000	37.7517552918787
117.900000000000	37.7532796508538
117.950000000000	37.7547974804760
118	37.7563086883522
118.050000000000	37.7578132704508
118.100000000000	37.7593112532469
118.150000000000	37.7608025695222
118.200000000000	37.7622873419736
118.250000000000	37.7637655038268
118.300000000000	37.7652371911787
118.350000000000	37.7667023490202
118.400000000000	37.7681611222300
118.450000000000	37.7696134644792
118.500000000000	37.7710595227911
118.550000000000	37.7724992568042
118.600000000000	37.7739328103575
118.650000000000	37.7753601477475
118.700000000000	37.7767814040715
118.750000000000	37.7781965475525
118.800000000000	37.7796054624382
118.850000000000	37.7810083560269
118.900000000000	37.7824053677890
118.950000000000	37.7837964684408
119	37.7851817295737
119.050000000000	37.7865611415499
119.100000000000	37.7879347627153
119.150000000000	37.7893025869238
119.200000000000	37.7906646591458
119.250000000000	37.7920209790561
119.300000000000	37.7933715792335
119.350000000000	37.7947164632222
119.400000000000	37.7960556670203
119.450000000000	37.7973892761552
119.500000000000	37.7987173693682
119.550000000000	37.8000399220447
119.600000000000	37.8013568781732
119.650000000000	37.8026682553372
119.700000000000	37.8039740837608
119.750000000000	37.8052744027292
119.800000000000	37.8065692217872
119.850000000000	37.8078585718351
119.900000000000	37.8091424612603
119.950000000000	37.8104209272075
120	37.8116939794774

==> data_CarSim/lqr_pY.txt <==
0	0
0.0500000000000000	1.33143933353966e-05
0.100000000000000	0.000174665375804034
0.150000000000000	0.000720398195848536
0.200000000000000	0.00180290158465332
0.250000000000000	0.00351754641767373
0.300000000000000	0.00610969285352385
0.350000000000000	0.00996351055552265
0.400000000000000	0.0154776080309709
0.450000000000000	0.0230568736627349
0.500000000000000	0.0331081337284953
0.550000000000000	0.0460331098533521
0.600000000000000	0.0621965874792711
0.650000000000000	0.0819174535341381
0.700000000000000	0.105471475878337
0.750000000000000	0.133081351314833
0.800000000000000	0.164896594910782
0.850000000000000	0.200988591089204
0.900000000000000	0.241347004758371
0.950000000000000	0.285883218051824
1	0.334433436830794
1.05000000000000	0.386766602762743
1.10000000000000	0.442591984396733
1.15000000000000	0.501566303986182
1.20000000000000	0.563297768573722
1.25000000000000	0.627354116631988
1.30000000000000	0.693270938179024
1.35000000000000	0.760560165398918
1.40000000000000	0.828721715264182
1.45000000000000	0.897249379305578
1.50000000000000	0.965641429812383
1.55000000000000	1.03340554614482
1.60000000000000	1.10006814355227
1.65000000000000	1.16517795035939
1.70000000000000	1.22831359067985
1.75000000000000	1.28908698964845
1.80000000000000	1.34715127498607
1.85000000000000	1.40219868011555
1.90000000000000	1.45396555782943
1.95000000000000	1.50223249727100
2	1.54682376139948
2.05000000000000	1.58760502980534
2.10000000000000	1.62448356907782
2.15000000000000	1.65740568051114
2.20000000000000	1.68635629970540
2.25000000000000	1.71135631149264
2.30000000000000	1.73246095375152
2.35000000000000	1.74975694395052
2.40000000000000	1.76336021168084
2.45000000000000	1.77341280514875
2.50000000000000	1.78007994122927
2.55000000000000	1.78354713106967
2.60000000000000	1.78401710658193
2.65000000000000	1.78170802857448
2.70000000000000	1.77685065179933
2.75000000000000	1.76968507966752
2.80000000000000	1.76045552552105
2.85000000000000	1.74940803994981
2.90000000000000	1.73678726862645
2.95000000000000	1.72283474448743
3	1.70778612973363
3.05000000000000	1.69187023900717
3.10000000000000	1.67530670843503
3.15000000000000	1.65830537866291
3.20000000000000	1.64106432424757
3.25000000000000	1.62376958260132
3.30000000000000	1.60659350578611
3.35000000000000	1.58969479549497
3.40000000000000	1.57321743986302
3.45000000000000	1.55729101343675
3.50000000000000	1.54202958146706
3.55000000000000	1.52753234430516
3.60000000000000	1.51388338750077
3.65000000000000	1.50115247761884
3.70000000000000	1.48939499025379
3.75000000000000	1.47865279691832
3.80000000000000	1.46895448537627
3.85000000000000	1.46031634421957
3.90000000000000	1.45274285330312
3.95000000000000	1.44622773626701
4	1.44075470587966
4.05000000000000	1.43629850663033
4.10000000000000	1.43282575926702
4.15000000000000	1.43029595841026
4.20000000000000	1.42866242340498
4.25000000000000	1.42787314259223
4.30000000000000	1.42787169468009
4.35000000000000	1.42859809487363
4.40000000000000	1.42998983811741
4.45000000000000	1.43198261371627
4.50000000000000	1.43451121390929
4.55000000000000	1.43751007054987
4.60000000000000	1.44091408290045
4.65000000000000	1.44465902328320
4.70000000000000	1.44868226644981
4.75000000000000	1.45292306350115
4.80000000000000	1.45732318739025
4.85000000000000	1.46182711121226
4.90000000000000	1.46638254679853
4.95000000000000	1.47094051194040
5	1.47545575434942
5.05000000000000	1.47988673407433
5.10000000000000	1.48419593420811
5.15000000000000	1.48834975720894
5.20000000000000	1.49231872003344
5.25000000000000	1.49607728547894
5.30000000000000	1.49960395547162
5.35000000000000	1.50288105410161
5.40000000000000	1.50589473066941
5.45000000000000	1.50863471017776
5.50000000000000	1.51109421632142
5.55000000000000	1.51326970184112
5.60000000000000	1.51516071069270
5.65000000000000	1.51676958942112
5.70000000000000	1.51810126156699
5.75000000000000	1.51916296642269
5.80000000000000	1.51996410322543
5.85000000000000	1.52051596634094
5.90000000000000	1.52083146279486
5.95000000000000	1.52092487896339
6	1.52081162465376
6.05000000000000	1.52050802705623
6.10000000000000	1.52003108152116
6.15000000000000	1.51939827477959
6.20000000000000	1.51862733073057
6.25000000000000	1.51773605930252
6.30000000000000	1.51674212155755
6.35000000000000	1.51566291368420
6.40000000000000	1.51451535724539
6.45000000000000	1.51331581898188
6.50000000000000	1.51207993357527
6.55000000000000	1.51082255826868
6.60000000000000	1.50955762917899
6.65000000000000	1.50829814631324
6.70000000000000	1.50705606331812
6.75000000000000	1.50584229848994
6.80000000000000	1.50466665660878
6.85000000000000	1.50353786125172
6.90000000000000	1.50246350673354
6.95000000000000	1.50145010727879
7	1.50050307642529
7.05000000000000	1.49962678875130
7.10000000000000	1.49882458369353
7.15000000000000	1.49809883580894
7.20000000000000	1.49745097961867
7.25000000000000	1.49688158516275
7.30000000000000	1.49639039945042
7.35000000000000	1.49597642341723
7.40000000000000	1.49563796787108
7.45000000000000	1.49537272753398
7.50000000000000	1.49517784480302
7.55000000000000	1.49496853246306
7.60000000000000	1.49391609282023
7.65000000000000	1.49053478966356
7.70000000000000	1.48350185339108
7.75000000000000	1.47161272896911
7.80000000000000	1.45362493042704
7.85000000000000	1.42828376257276
7.90000000000000	1.39441022670927
7.95000000000000	1.35099149040377
8	1.29723555875624
8.05000000000000	1.23260181691506
8.10000000000000	1.15683131666264
8.15000000000000	1.06993394794351
8.20000000000000	0.972171220656453
8.25000000000000	0.864053355182664
8.30000000000000	0.746295490508236
8.35000000000000	0.619806285298984
8.40000000000000	0.485707312527231
8.45000000000000	0.345274946505334
8.50000000000000	0.199921830724168
8.55000000000000	0.0511199925507695
8.60000000000000	-0.0996481577058350
8.65000000000000	-0.250948516969478
8.70000000000000	-0.401430443629110
8.75000000000000	-0.549852038541048
8.80000000000000	-0.695098256694828
8.85000000000000	-0.836171354299117
8.90000000000000	-0.972209320588713
8.95000000000000	-1.10246030087046
9	-1.22627351096140
9.05000000000000	-1.34309868274835
9.10000000000000	-1.45247920740522
9.15000000000000	-1.55403399030507
9.20000000000000	-1.64745251115068
9.25000000000000	-1.73249534821713
9.30000000000000	-1.80900080872309
9.35000000000000	-1.87688168317236
9.40000000000000	-1.93611674794613
9.45000000000000	-1.98674872597572
9.50000000000000	-2.02889149429946
9.55000000000000	-2.06272706674635
9.60000000000000	-2.08850163233263
9.65000000000000	-2.10652950629495
9.70000000000000	-2.11718698603564
9.75000000000000	-2.12089861928090
9.80000000000000	-2.11812995932984
9.85000000000000	-2.10938084483886
9.90000000000000	-2.09518232352337
9.95000000000000	-2.07609076472059
10	-2.05267692282941
10.0500000000000	-2.02551318961495
10.1000000000000	-1.99516548105267
10.1500000000000	-1.96219269009012
10.2000000000000	-1.92713739915595
10.2500000000000	-1.89052356144046
10.3000000000000	-1.85284819825355
10.3500000000000	-1.81458024979501
10.4000000000000	-1.77615629981689
10.4500000000000	-1.73798048205927
10.5000000000000	-1.70042151854953
10.5500000000000	-1.66381340007542
10.6000000000000	-1.62845351716407
10.6500000000000	-1.59460427966343
10.7000000000000	-1.56249202216246
10.7500000000000	-1.53230885591267
10.8000000000000	-1.50421224845810
10.8500000000000	-1.47832706270755
10.9000000000000	-1.45474577065902
10.9500000000000	-1.43353067319448
11	-1.41471478776011
11.0500000000000	-1.39830417839023
11.1000000000000	-1.38427944642178
11.1500000000000	-1.37259819064149
11.2000000000000	-1.36319687174977
11.2500000000000	-1.35599318143255
11.3000000000000	-1.35088828956434
11.3500000000000	-1.34776911041469
11.4000000000000	-1.34651050799168
11.4500000000000	-1.34697725147553
11.5000000000000	-1.34902661810687
11.5500000000000	-1.35251040815635
11.6000000000000	-1.35727736742878
11.6500000000000	-1.36317461593593
11.7000000000000	-1.37004976624925
11.7500000000000	-1.37775199880756
11.8000000000000	-1.38613395075286
11.8500000000000	-1.39505246211776
11.9000000000000	-1.40437019831639
11.9500000000000	-1.41395611799755
12	-1.42368685179857
12.0500000000000	-1.43344695448196
12.1000000000000	-1.44313000065916
12.1500000000000	-1.45263859658505
12.2000000000000	-1.46188517451736
12.2500000000000	-1.47079176386100
12.3000000000000	-1.47929045251611
12.3500000000000	-1.48732295925411
12.4000000000000	-1.49484080678880
12.4500000000000	-1.50180477050748
12.5000000000000	-1.50818482047951
12.5500000000000	-1.51395949011306
12.6000000000000	-1.51911561502031
12.6500000000000	-1.52364766120302
12.7000000000000	-1.52755730420934
12.7500000000000	-1.53085272384532
12.8000000000000	-1.53354807296090
12.8500000000000	-1.53566280568215
12.9000000000000	-1.53722105595713
12.9500000000000	-1.53825100779960
13	-1.53878424361523
13.0500000000000	-1.53885518997358
13.1000000000000	-1.53850046191053
13.1500000000000	-1.53775834458816
13.2000000000000	-1.53666813160468
13.2500000000000	-1.53526971796058
13.3000000000000	-1.53360301456368
13.3500000000000	-1.53170763431770
13.4000000000000	-1.52962236870561
13.4500000000000	-1.52738496717832
13.5000000000000	-1.52503169006414
13.5500000000000	-1.52259716970965
13.6000000000000	-1.52011404161492
13.6500000000000	-1.51761288092783
13.7000000000000	-1.51512191732930
13.7500000000000	-1.51266703801368
13.8000000000000	-1.51027158442360
13.8500000000000	-1.50795641197032
13.9000000000000	-1.50573976678383
13.9500000000000	-1.50363739246424
14	-1.50166247929788
14.0500000000000	-1.49982580485449
14.1000000000000	-1.49813574560344
14.1500000000000	-1.49659844044244
14.2000000000000	-1.49521785526032
14.2500000000000	-1.49399596131686
14.3000000000000	-1.49293284071937
14.3500000000000	-1.49202686754030
14.4000000000000	-1.49127484937284
14.4500000000000	-1.49067220161171
14.5000000000000	-1.49021310210929
14.5500000000000	-1.48989065535062
14.6000000000000	-1.48969706093472
14.6500000000000	-1.48962376146537
14.7000000000000	-1.48966161231933
14.7500000000000	-1.48980100994786
14.8000000000000	-1.49003205667866
14.8500000000000	-1.49034466716523
14.9000000000000	-1.49072872214489
14.9500000000000	-1.49117415237170
15	-1.49167107618685
15.0500000000000	-1.49212024648879
15.1000000000000	-1.49160524609316
15.1500000000000	-1.48849416034490
15.2000000000000	-1.48135876287970
15.2500000000000	-1.46891858669696
15.3000000000000	-1.44986709988300
15.3500000000000	-1.42287813043114
15.4000000000000	-1.38674484381770
15.4500000000000	-1.34045360881138
15.5000000000000	-1.28321418987176
15.5500000000000	-1.21452283758398
15.6000000000000	-1.13416105464842
15.6500000000000	-1.04220073985559
15.7000000000000	-0.938980142926735
15.7500000000000	-0.825103857671540
15.8000000000000	-0.701421142644242
15.8500000000000	-0.569000356021104
15.9000000000000	-0.429144208118148
15.9500000000000	-0.283344484530030
16	-0.133230890944446
16.0500000000000	0.0195039748025668
16.1000000000000	0.173188911167437
16.1500000000000	0.326228610631039
16.2000000000000	0.477162100005375
16.2500000000000	0.624683070065247
16.3000000000000	0.767655352272929
16.3500000000000	0.905120137110558
16.4000000000000	1.03627166340885
16.4500000000000	1.16045433351647
16.5000000000000	1.27715278848613
16.5500000000000	1.38595518884703
16.6000000000000	1.48653751497622
16.6500000000000	1.57865806677390
16.7000000000000	1.66216048741308
16.7500000000000	1.73696424179579
16.8000000000000	1.80305966600343
16.8500000000000	1.86050523679565
16.9000000000000	1.90942647692843
16.9500000000000	1.95001314188650
17	1.98251929876987
17.0500000000000	2.00726802320064
17.1000000000000	2.02464533684196
17.1500000000000	2.03508468444774
17.2000000000000	2.03905836280823
17.2500000000000	2.03707038298671
17.3000000000000	2.02965271612493
17.3500000000000	2.01735916005531
17.4000000000000	2.00075383159449
17.4500000000000	1.98039877911879
17.5000000000000	1.95684587712441
17.5500000000000	1.93063649316057
17.6000000000000	1.90229266150556
17.6500000000000	1.87231487890787
17.7000000000000	1.84117421764134
17.7500000000000	1.80931142066791
17.8000000000000	1.77713310951891
17.8500000000000	1.74501204146931
17.9000000000000	1.71328481364867
17.9500000000000	1.68225306884588
18	1.65218224839812
18.0500000000000	1.62330359674776
18.1000000000000	1.59581397009549
18.1500000000000	1.56987801144567
18.2000000000000	1.54562853763650
18.2500000000000	1.52316882860278
18.3000000000000	1.50257352351308
18.3500000000000	1.48389096742357
18.4000000000000	1.46714456386382
18.4500000000000	1.45233514210737
18.5000000000000	1.43944263129582
18.5500000000000	1.42842838203255
18.6000000000000	1.41923710814549
18.6500000000000	1.41179899790575
18.7000000000000	1.40603175109964
18.7500000000000	1.40184249898191
18.8000000000000	1.39912979108551
18.8500000000000	1.39778515050129
18.9000000000000	1.39769519012933
18.9500000000000	1.39874319668126
19	1.40081108672507
19.0500000000000	1.40378048183013
19.1000000000000	1.40753434037310
19.1500000000000	1.41195772898479
19.2000000000000	1.41693923295330
19.2500000000000	1.42237144891943
19.3000000000000	1.42815213477010
19.3500000000000	1.43418447952380
19.4000000000000	1.44037803386740
19.4500000000000	1.44664879833633
19.5000000000000	1.45291990221848
19.5500000000000	1.45912150583360
19.6000000000000	1.46519124399521
19.6500000000000	1.47107396937773
19.7000000000000	1.47672194546521
19.7500000000000	1.48209446090675
19.8000000000000	1.48715782286127
19.8500000000000	1.49188489145055
19.9000000000000	1.49625491730672
19.9500000000000	1.50025303371905
20	1.50386997415031
20.0500000000000	1.50710155195531
20.1000000000000	1.50994829717165
20.1500000000000	1.51241495103205
20.2000000000000	1.51451003858517
20.2500000000000	1.51624539987742
20.3000000000000	1.51763574899311
20.3500000000000	1.51869824743495
20.4000000000000	1.51945205785698
20.4500000000000	1.51991797996274
20.5000000000000	1.52011801927011
20.5500000000000	1.52007506601336
20.6000000000000	1.51981249953347
20.6500000000000	1.51935394885200
20.7000000000000	1.51872293909559
20.7500000000000	1.51794271055036
20.8000000000000	1.51703591862290
20.8500000000000	1.51602451393213
20.9000000000000	1.51492949358211
20.9500000000000	1.51377083159320
21	1.51256728352584
21.0500000000000	1.51133636303134
21.1000000000000	1.51009419870539
21.1500000000000	1.50885554910004
21.2000000000000	1.50763370883185
21.2500000000000	1.50644055507471
21.3000000000000	1.50528649830460
21.3500000000000	1.50418055265129
21.4000000000000	1.50313032532743
21.4500000000000	1.50214210360195
21.5000000000000	1.50122087638406
21.5500000000000	1.50037043109800
21.6000000000000	1.49959340068369
21.6500000000000	1.49889136449936
21.7000000000000	1.49826491418688
21.7500000000000	1.49771375391415
21.8000000000000	1.49723677905962
21.8500000000000	1.49683217087266
21.9000000000000	1.49649748298551
21.9500000000000	1.49622972830577
22	1.49602546586608
22.0500000000000	1.49588087708347
22.1000000000000	1.49579185154554
22.1500000000000	1.49575405148915
22.2000000000000	1.49576299164350
22.2500000000000	1.49581409133189
22.3000000000000	1.49590274715925
22.3500000000000	1.49602437316889
22.4000000000000	1.49617446418716
22.4500000000000	1.49634862420401
22.5000000000000	1.49654261934377
22.5500000000000	1.49666269570861
22.6000000000000	1.49579691036703
22.6500000000000	1.49231809850990
22.7000000000000	1.48481440411252
22.7500000000000	1.47203154744995
22.8000000000000	1.45269448239357
22.8500000000000	1.42551469208522
22.9000000000000	1.38932051614311
22.9500000000000	1.34314390121633
23	1.28624443288147
23.0500000000000	1.21817137114851
23.1000000000000	1.13876276610921
23.1500000000000	1.04814623377226
23.2000000000000	0.946728078268983
23.2500000000000	0.835182678367625
23.3000000000000	0.714406625249533
23.3500000000000	0.585538797442530
23.4000000000000	0.449926783506283
23.4500000000000	0.309093698904563
23.5000000000000	0.164657752447211
23.5500000000000	0.0182680726495168
23.6000000000000	-0.128485602357289
23.6500000000000	-0.274114774491801
23.7000000000000	-0.417285095700185
23.7500000000000	-0.556822980994639
23.8000000000000	-0.691728847722636
23.8500000000000	-0.821175873501672
23.9000000000000	-0.944484569160450
23.9500000000000	-1.06111383572580
24	-1.17064296216272
24.0500000000000	-1.27274723052231
24.1000000000000	-1.36718833224170
24.1500000000000	-1.45379961889230
24.2000000000000	-1.53248486784700
24.2500000000000	-1.60321516702742
24.3000000000000	-1.66602803613113
24.3500000000000	-1.72102659967605
24.4000000000000	-1.76837743305217
24.4500000000000	-1.80830532466953
24.5000000000000	-1.84108704612598
24.5500000000000	-1.86704648346109
24.6000000000000	-1.88654842040366
24.6500000000000	-1.89999264411343
24.7000000000000	-1.90780929136933
24.7500000000000	-1.91045781663008
24.8000000000000	-1.90841748746070
24.8500000000000	-1.90217529246925
24.9000000000000	-1.89221577802656
24.9500000000000	-1.87901698426048
25	-1.86304676746556
25.0500000000000	-1.84475969317267
25.1000000000000	-1.82459189464302
25.1500000000000	-1.80295720444230
25.2000000000000	-1.78024277360552
25.2500000000000	-1.75680874219887
25.3000000000000	-1.73298558711549
25.3500000000000	-1.70907477387895
25.4000000000000	-1.68534723356340
25.4500000000000	-1.66204465812656
25.5000000000000	-1.63937873460255
25.5500000000000	-1.61753289870178
25.6000000000000	-1.59666254719025
25.6500000000000	-1.57689699492283
25.7000000000000	-1.55834011411066
25.7500000000000	-1.54107234696012
25.8000000000000	-1.52515172326780
25.8500000000000	-1.51061586748251
25.9000000000000	-1.49748330492080
25.9500000000000	-1.48575542455807
26	-1.47541799662936
26.0500000000000	-1.46644300634645
26.1000000000000	-1.45879030485319
26.1500000000000	-1.45240928677793
26.2000000000000	-1.44724052046912
26.2500000000000	-1.44321718605923
26.3000000000000	-1.44026662518484
26.3500000000000	-1.43831150748824
26.4000000000000	-1.43727133335968
26.4500000000000	-1.43706354690279
26.5000000000000	-1.43760494175687
26.5500000000000	-1.43881241721343
26.6000000000000	-1.44060409334755
26.6500000000000	-1.44289982198107
26.7000000000000	-1.44562212206338
26.7500000000000	-1.44869649005852
26.8000000000000	-1.45205215087733
26.8500000000000	-1.45562220124497
26.9000000000000	-1.45934420009302
26.9500000000000	-1.46316019716964
27	-1.46701715524461
27.0500000000000	-1.47086684928686
27.1000000000000	-1.47466612134288
27.1500000000000	-1.47837668776533
27.2000000000000	-1.48196524575137
27.2500000000000	-1.48540320071918
27.3000000000000	-1.48866664324628
27.3500000000000	-1.49173602857789
27.4000000000000	-1.49459605451927
27.4500000000000	-1.49723531752477
27.5000000000000	-1.49964611694308
27.5500000000000	-1.50182410757963
27.6000000000000	-1.50376805075767
27.6500000000000	-1.50547948134518
27.7000000000000	-1.50696242780465
27.7500000000000	-1.50822309661905
27.8000000000000	-1.50926958558794
27.8500000000000	-1.51011160729623
27.9000000000000	-1.51076020083755
27.9500000000000	-1.51122749072902
28	-1.51152641383894
28.0500000000000	-1.51167052010830
28.1000000000000	-1.51167372238340
28.1500000000000	-1.51155013821712
28.2000000000000	-1.51131386971902
28.2500000000000	-1.51097889090486
28.3000000000000	-1.51055886100696
28.3500000000000	-1.51006704326942
28.4000000000000	-1.50951615117047
28.4500000000000	-1.50891830398016
28.5000000000000	-1.50828490803305
28.5500000000000	-1.50762663980965
28.6000000000000	-1.50695335968577
28.6500000000000	-1.50627411996822
28.7000000000000	-1.50559710938647
28.7500000000000	-1.50492968035663
28.8000000000000	-1.50427832038901
28.8500000000000	-1.50364869393077
28.9000000000000	-1.50304563681894
28.9500000000000	-1.50247320794937
29	-1.50193470244334
29.0500000000000	-1.50143270902203
29.1000000000000	-1.50096913771550
29.1500000000000	-1.50054527936358
29.2000000000000	-1.50016184385611
29.2500000000000	-1.49981901880494
29.3000000000000	-1.49951651465105
29.3500000000000	-1.49925362016438
29.4000000000000	-1.49902925118299
29.4500000000000	-1.49884200112750
29.5000000000000	-1.49869019056579
29.5500000000000	-1.49857191155705
29.6000000000000	-1.49848507548629
29.6500000000000	-1.49842745047421
29.7000000000000	-1.49839670638050
29.7500000000000	-1.49839044538533
29.8000000000000	-1.49840624227474
29.8500000000000	-1.49844166762128
29.9000000000000	-1.49849432255542
29.9500000000000	-1.49856185524774
30	-1.49864198987440
30.0500000000000	-1.49864230868454
30.1000000000000	-1.49764733554889
30.1500000000000	-1.49402307902776
30.2000000000000	-1.48635666342586
30.2500000000000	-1.47339730627166
30.3000000000000	-1.45387483039442
30.3500000000000	-1.42650785433399
30.4000000000000	-1.39013394800422
30.4500000000000	-1.34379715241204
30.5000000000000	-1.28677150253109
30.5500000000000	-1.21862268914362
30.6000000000000	-1.13920736976545
30.6500000000000	-1.04867431880761
30.7000000000000	-0.947455537367397
30.7500000000000	-0.836246884949462
30.8000000000000	-0.715967718896748
30.8500000000000	-0.587785332893040
30.9000000000000	-0.453068419332046
30.9500000000000	-0.313358147873565
31	-0.170279593415475
31.0500000000000	-0.0254765379943139
31.1000000000000	0.119477076000903
31.1500000000000	0.263118566758601
31.2000000000000	0.404146936449889
31.2500000000000	0.541425289418054
31.3000000000000	0.673994845748526
31.3500000000000	0.801068867796871
31.4000000000000	0.922007530595022
31.4500000000000	1.03630807471624
31.5000000000000	1.14358466470873
31.5500000000000	1.24354293592102
31.6000000000000	1.33597139861991
31.6500000000000	1.42073035033572
31.7000000000000	1.49774798483404
31.7500000000000	1.56701751417447
31.8000000000000	1.62859648280478
31.8500000000000	1.68260443784760
31.9000000000000	1.72921991016909
31.9500000000000	1.76867477656220
32	1.80124999820047
32.0500000000000	1.82727037899827
32.1000000000000	1.84709798432179
32.1500000000000	1.86112715153065
32.2000000000000	1.86978256687081
32.2500000000000	1.87351459469198
32.3000000000000	1.87278674796419
32.3500000000000	1.86806543735196
32.4000000000000	1.85981255478902
32.4500000000000	1.84848230700765
32.5000000000000	1.83451816832316
32.5500000000000	1.81834975399695
32.6000000000000	1.80038779026659
32.6500000000000	1.78102068233612
32.7000000000000	1.76061097191863
32.7500000000000	1.73949509886628
32.8000000000000	1.71798115425200
32.8500000000000	1.69634964692601
32.9000000000000	1.67485221659840
32.9500000000000	1.65371293273886
33	1.63312772498603
33.0500000000000	1.61326606361090
33.1000000000000	1.59427127355468
33.1500000000000	1.57626242610602
33.2000000000000	1.55933503499346
33.2500000000000	1.54356297914273
33.3000000000000	1.52899952954648
33.3500000000000	1.51567924496256
33.4000000000000	1.50361924094431
33.4500000000000	1.49282102075577
33.5000000000000	1.48327192312180
33.5500000000000	1.47494681743579
33.6000000000000	1.46780964311257
33.6500000000000	1.46181496024026
33.7000000000000	1.45690945756028
33.7500000000000	1.45303326534996
33.8000000000000	1.45012136483274
33.8500000000000	1.44810465306918
33.9000000000000	1.44691129301818
33.9500000000000	1.44646770091712
34	1.44669980097382
34.0500000000000	1.44753369880948
34.1000000000000	1.44889666372697
34.1500000000000	1.45071757060077
34.2000000000000	1.45292771811744
34.2500000000000	1.45546108967066
34.3000000000000	1.45825499823341
34.3500000000000	1.46125021658594
34.4000000000000	1.46439147463283
34.4500000000000	1.46762746757745
34.5000000000000	1.47091122053055
34.5500000000000	1.47419999691520
34.6000000000000	1.47745551173309
34.6500000000000	1.48064375485122
34.7000000000000	1.48373508026009
34.7500000000000	1.48670396596010
34.8000000000000	1.48952899158548
34.8500000000000	1.49219255630707
34.9000000000000	1.49468077117431
34.9500000000000	1.49698315780600
35	1.49909247732478
35.0500000000000	1.50100442657210
35.1000000000000	1.50271742173137
35.1500000000000	1.50423230606446
35.2000000000000	1.50555210905441
35.2500000000000	1.50668176996202
35.3000000000000	1.50762788802804
35.3500000000000	1.50839848195525
35.4000000000000	1.50900274080315
35.4500000000000	1.50945081295771
35.5000000000000	1.50975356948459
35.5500000000000	1.50992243119652
35.6000000000000	1.50996915338580
35.6500000000000	1.50990568911331
35.7000000000000	1.50974399836393
35.7500000000000	1.50949594682936
35.8000000000000	1.50917314667037
35.8500000000000	1.50878688722357
35.9000000000000	1.50834800125213
35.9500000000000	1.50786682421815
36	1.50735309281456
36.0500000000000	1.50681593006138
36.1000000000000	1.50626377116055
36.1500000000000	1.50570436928643
36.2000000000000	1.50514474814806
36.2500000000000	1.50459122481255
36.3000000000000	1.50404938525863
36.3500000000000	1.50352411956330
36.4000000000000	1.50301961708479
36.4500000000000	1.50253941013334
36.5000000000000	1.50208638501718
36.5500000000000	1.50166283054596
36.6000000000000	1.50127046132407
36.6500000000000	1.50091046805117
36.7000000000000	1.50058354963502
36.7500000000000	1.50028996275673
36.8000000000000	1.50002955968341
36.8500000000000	1.49980183511274
36.9000000000000	1.49960596693122
36.9500000000000	1.49944085884463
37	1.49930518175827
37.0500000000000	1.49919741112256
37.1000000000000	1.49911586681190
37.1500000000000	1.49905874460802
37.2000000000000	1.49902415369501
37.2500000000000	1.49901014260575
37.3000000000000	1.49901473285459
37.3500000000000	1.49903593854801
37.4000000000000	1.49907179522094
37.4500000000000	1.49912037376488
37.5000000000000	1.49917980442431
37.5500000000000	1.49915786101119
37.6000000000000	1.49813749245706
37.6500000000000	1.49448196442206
37.7000000000000	1.48677751355961
37.7500000000000	1.47377384622164
37.8000000000000	1.45420158985584
37.8500000000000	1.42678079780638
37.9000000000000	1.39035135788528
37.9500000000000	1.34396043979451
38	1.28688588657079
38.0500000000000	1.21869785520893
38.1000000000000	1.13925812578719
38.1500000000000	1.04872155078582
38.2000000000000	0.947527456379351
38.2500000000000	0.836377921209638
38.3000000000000	0.716199488495471
38.3500000000000	0.588167791386749
38.4000000000000	0.453658469626439
38.4500000000000	0.314218656060698
38.5000000000000	0.171476699748034
38.5500000000000	0.0270760816785124
38.6000000000000	-0.117412354818298
38.6500000000000	-0.260532046614573
38.7000000000000	-0.400990363037754
38.7500000000000	-0.537659953236070
38.8000000000000	-0.669593078140797
38.8500000000000	-0.796013961242311
38.9000000000000	-0.916293876157296
38.9500000000000	-1.02994105911155
39	-1.13657973203955
39.0500000000000	-1.23592478181019
39.1000000000000	-1.32777310730278
39.1500000000000	-1.41199278600794
39.2000000000000	-1.48851973409095
39.2500000000000	-1.55735393292878
39.3000000000000	-1.61855878448785
39.3500000000000	-1.67225909097880
39.4000000000000	-1.71863686104711
39.4500000000000	-1.75792662008151
39.5000000000000	-1.79041095377038
39.5500000000000	-1.81641519368695
39.6000000000000	-1.83630086461374
39.6500000000000	-1.85046133668319
39.7000000000000	-1.85932003129172
39.7500000000000	-1.86332472078797
39.8000000000000	-1.86293412320065
39.8500000000000	-1.85860901179862
39.9000000000000	-1.85080503403298
39.9500000000000	-1.83996993854657
40	-1.82654051154530
40.0500000000000	-1.81093960972468
40.1000000000000	-1.79357095291215
40.1500000000000	-1.77481598366382
40.2000000000000	-1.75503048068189
40.2500000000000	-1.73454435074780
40.3000000000000	-1.71365949662748
40.3500000000000	-1.69265061429106
40.4000000000000	-1.67176397220411
40.4500000000000	-1.65121871165502
40.5000000000000	-1.63120633593884
40.5500000000000	-1.61189237488669
40.6000000000000	-1.59341672881114
40.6500000000000	-1.57589554408186
40.7000000000000	-1.55942192731056
40.7500000000000	-1.54406784463402
40.8000000000000	-1.52988515238372
40.8500000000000	-1.51690746290402
40.9000000000000	-1.50515140387408
40.9500000000000	-1.49461841350350
41	-1.48529616785794
41.0500000000000	-1.47716023916837
41.1000000000000	-1.47017560323543
41.1500000000000	-1.46429815443645
41.2000000000000	-1.45947617993825
41.2500000000000	-1.45565163820925
41.3000000000000	-1.45276152959811
41.3500000000000	-1.45073893236297
41.4000000000000	-1.44951431329793
41.4500000000000	-1.44901648134530
41.5000000000000	-1.44917380101886
41.5500000000000	-1.44991484296306
41.6000000000000	-1.45116933100354
41.6500000000000	-1.45286856575333
41.7000000000000	-1.45494621028530
41.7500000000000	-1.45733853996754
41.8000000000000	-1.45998505783372
41.8500000000000	-1.46282861911192
41.9000000000000	-1.46581590761921
41.9500000000000	-1.46889743684814
42	-1.47202789617397
42.0500000000000	-1.47516606205108
42.1000000000000	-1.47827500096794
42.1500000000000	-1.48132189648998
42.2000000000000	-1.48427813255195
42.2500000000000	-1.48711906155116
42.3000000000000	-1.48982398162128
42.3500000000000	-1.49237586442294
42.4000000000000	-1.49476125053005
42.4500000000000	-1.49696995917517
42.5000000000000	-1.49899492318011
42.5500000000000	-1.50083189659780
42.6000000000000	-1.50247924657038
42.6500000000000	-1.50393767187632
42.7000000000000	-1.50520997197025
42.7500000000000	-1.50630078124361
42.8000000000000	-1.50721632884088
42.8500000000000	-1.50796420776231
42.9000000000000	-1.50855313613199
42.9500000000000	-1.50899275444916
43	-1.50929339861130
43.0500000000000	-1.50946593418126
43.1000000000000	-1.50952155053872
43.1500000000000	-1.50947162989256
43.2000000000000	-1.50932756477193
43.2500000000000	-1.50910066044644
43.3000000000000	-1.50880198238681
43.3500000000000	-1.50844229032341
43.4000000000000	-1.50803191061594
43.4500000000000	-1.50758069673524
43.5000000000000	-1.50709793226641
43.5500000000000	-1.50659231673847
43.6000000000000	-1.50607189508055
43.6500000000000	-1.50554406300943
43.7000000000000	-1.50501552186562
43.7500000000000	-1.50449230038137
43.8000000000000	-1.50397973155525
43.8500000000000	-1.50348248619515
43.9000000000000	-1.50300456845704
43.9500000000000	-1.50254935746899
44	-1.50211961796486
44.0500000000000	-1.50171754648951
44.1000000000000	-1.50134479364187
44.1500000000000	-1.50100251196192
44.2000000000000	-1.50069138651513
44.2500000000000	-1.50041168204916
44.3000000000000	-1.50016327894388
44.3500000000000	-1.49994571775070
44.4000000000000	-1.49975823789258
44.4500000000000	-1.49959981816266
44.5000000000000	-1.49946921597498
44.5500000000000	-1.49936500283333
44.6000000000000	-1.49928560208635
44.6500000000000	-1.49922931878993
44.7000000000000	-1.49919437520580
44.7500000000000	-1.49917893546013
44.8000000000000	-1.49918113739122
44.8500000000000	-1.49919911116633
44.9000000000000	-1.49923100652373
44.9500000000000	-1.49927500597565
45	-1.49932934745604
45.0500000000000	-1.49930185029018
45.1000000000000	-1.49827500161872
45.1500000000000	-1.49461130184626
45.2000000000000	-1.48689680483919
45.2500000000000	-1.47388142921070
45.3000000000000	-1.45429609492282
45.3500000000000	-1.42686133494466
45.4000000000000	-1.39041775290603
45.4500000000000	-1.34401347893624
45.5000000000000	-1.28692752686932
45.5500000000000	-1.21873141502838
45.6000000000000	-1.13928847462017
45.6500000000000	-1.04875540358862
45.7000000000000	-0.947573756421571
45.7500000000000	-0.836447486830449
45.8000000000000	-0.716305358858503
45.8500000000000	-0.588325556559014
45.9000000000000	-0.453885870465620
45.9500000000000	-0.314535260616813
46	-0.171903098832707
46.0500000000000	-0.0276327731900315
46.1000000000000	0.116705817671729
46.1500000000000	0.259657997190884
46.2000000000000	0.399933713028870
46.2500000000000	0.536408576830202
46.3000000000000	0.668138282073075
46.3500000000000	0.794350473947931
46.4000000000000	0.914419914340949
46.4500000000000	1.02785830929383
46.5000000000000	1.13429306868496
46.5500000000000	1.23344204628587
46.6000000000000	1.32510481593272
46.6500000000000	1.40915210058344
46.7000000000000	1.48552219783350
46.7500000000000	1.55421719798930
46.8000000000000	1.61530253897612
46.8500000000000	1.66890461749473
46.9000000000000	1.71520657474505
46.9500000000000	1.75444380471869
47	1.78689941449605
47.0500000000000	1.81289889733839
47.1000000000000	1.83280359833646
47.1500000000000	1.84700662179997
47.2000000000000	1.85593097506431
47.2500000000000	1.86002356931896
47.3000000000000	1.85974155994623
47.3500000000000	1.85554391611540
47.4000000000000	1.84788428996850
47.4500000000000	1.83720838094481
47.5000000000000	1.82395084732958
47.5500000000000	1.80853240077673
47.6000000000000	1.79135452766162
47.6500000000000	1.77279645388877
47.7000000000000	1.75321180197603
47.7500000000000	1.73292839347844
47.8000000000000	1.71224615381071
47.8500000000000	1.69143791933899
47.9000000000000	1.67074823793898
47.9500000000000	1.65039466994606
48	1.63056729632591
48.0500000000000	1.61143037841792
48.1000000000000	1.59312271149755
48.1500000000000	1.57575949529045
48.2000000000000	1.55943305418513
48.2500000000000	1.54421472917230
48.3000000000000	1.53015591003886
48.3500000000000	1.51728989185262
48.4000000000000	1.50563313153880
48.4500000000000	1.49518703190660
48.5000000000000	1.48593936264907
48.5500000000000	1.47786590711296
48.6000000000000	1.47093195968346
48.6500000000000	1.46509382940924
48.7000000000000	1.46030030356190
48.7500000000000	1.45649391518738
48.8000000000000	1.45361230137540
48.8500000000000	1.45158922994756
48.9000000000000	1.45035589773515
48.9500000000000	1.44984187344313
49	1.44997629786403
49.0500000000000	1.45068852701048
49.1000000000000	1.45190906796905
49.1500000000000	1.45356999665997
49.2000000000000	1.45560573305547
49.2500000000000	1.45795328737692
49.3000000000000	1.46055286647924
49.3500000000000	1.46334799579857
49.4000000000000	1.46628598944410
49.4500000000000	1.46931794916807
49.5000000000000	1.47239910419261
49.5500000000000	1.47548872309848
49.6000000000000	1.47855031354343
49.6500000000000	1.48155145047103
49.7000000000000	1.48446385725287
49.7500000000000	1.48726317625829
49.8000000000000	1.48992894585731
49.8500000000000	1.49244433128678
49.9000000000000	1.49479602082220
49.9500000000000	1.49697393896649
50	1.49897108313770
50.0500000000000	1.50078301993759
50.1000000000000	1.50240598071069
50.1500000000000	1.50383983128650
50.2000000000000	1.50508653504198
50.2500000000000	1.50614916881207
50.3000000000000	1.50703232444313
50.3500000000000	1.50774218029353
50.4000000000000	1.50828636988231
50.4500000000000	1.50867404296311
50.5000000000000	1.50891580945882
50.5500000000000	1.50902349768650
50.6000000000000	1.50900974214006
50.6500000000000	1.50888769385046
50.7000000000000	1.50867068815212
50.7500000000000	1.50837202375735
50.8000000000000	1.50800468070255
50.8500000000000	1.50758117536854
50.9000000000000	1.50711336809611
50.9500000000000	1.50661239261254
51	1.50608853255044
51.0500000000000	1.50555120348801
51.1000000000000	1.50500888684663
51.1500000000000	1.50446914733839
51.2000000000000	1.50393860410071
51.2500000000000	1.50342297127569
51.3000000000000	1.50292706639759
51.3500000000000	1.50245486946227
51.4000000000000	1.50200955340859
51.4500000000000	1.50159354985715
51.5000000000000	1.50120859698531
51.5500000000000	1.50085580945237
51.6000000000000	1.50053573570039
51.6500000000000	1.50024842425350
51.7000000000000	1.49999348378450
51.7500000000000	1.49977014554342
51.8000000000000	1.49957732404736
51.8500000000000	1.49941367034548
51.9000000000000	1.49927762583457
51.9500000000000	1.49916746533292
52	1.49908134614792
52.0500000000000	1.49901734407103
52.1000000000000	1.49897349524069
52.1500000000000	1.49894782206050
52.2000000000000	1.49893836652323
52.2500000000000	1.49894320797143
52.3000000000000	1.49896048892756
52.3500000000000	1.49898842584332
52.4000000000000	1.49902532800043
52.4500000000000	1.49906960263249
52.5000000000000	1.49911976779209
52.5500000000000	1.49909065526736
52.6000000000000	1.49811134421107
52.6500000000000	1.49460580315756
52.7000000000000	1.48722559980178
52.7500000000000	1.47483032567228
52.8000000000000	1.45629433466363
52.8500000000000	1.43050978432058
52.9000000000000	1.39648109592159
52.9500000000000	1.35340053378207
53	1.30069638267511
53.0500000000000	1.23807607052829
53.1000000000000	1.16554118153706
53.1500000000000	1.08336909214570
53.2000000000000	0.992079002078794
53.2500000000000	0.892426390561121
53.3000000000000	0.785383890498731
53.3500000000000	0.672090099386782
53.4000000000000	0.553831412910061
53.4500000000000	0.431969909062340
53.5000000000000	0.307881127693399
53.5500000000000	0.182888517076862
53.6000000000000	0.0582123058900067
53.6500000000000	-0.0650582632232311
53.7000000000000	-0.185985819615865
53.7500000000000	-0.303780984261102
53.8000000000000	-0.417793141227700
53.8500000000000	-0.527499882063727
53.9000000000000	-0.632489614695378
53.9500000000000	-0.732443458351168
54	-0.827123623431142
54.0500000000000	-0.916356577892461
54.1000000000000	-1.00002643831759
54.1500000000000	-1.07806989928826
54.2000000000000	-1.15047143919204
54.2500000000000	-1.21725868294408
54.3000000000000	-1.27849950998601
54.3500000000000	-1.33429876466783
54.4000000000000	-1.38479769994008
54.4500000000000	-1.43016815630320
54.5000000000000	-1.47060823236441
54.5500000000000	-1.50633958103119
54.6000000000000	-1.53760243679833
54.6500000000000	-1.56465152434578
54.7000000000000	-1.58775096714402
54.7500000000000	-1.60717069928776
54.8000000000000	-1.62318239991100
54.8500000000000	-1.63605712561374
54.9000000000000	-1.64606241752817
54.9500000000000	-1.65346294691218
55	-1.65851714085409
55.0500000000000	-1.66147456627744
55.1000000000000	-1.66257426657400
55.1500000000000	-1.66204346625581
55.2000000000000	-1.66009561150728
55.2500000000000	-1.65693030934272
55.3000000000000	-1.65273279023038
55.3500000000000	-1.64767442438585
55.4000000000000	-1.64191233759819
55.4500000000000	-1.63559015098550
55.5000000000000	-1.62883804550602
55.5500000000000	-1.62177361325292
55.6000000000000	-1.61450209964488
55.6500000000000	-1.60711727252219
55.7000000000000	-1.59970177355498
55.7500000000000	-1.59232795992993
55.8000000000000	-1.58505835171659
55.8500000000000	-1.57794646863177
55.9000000000000	-1.57103735815172
55.9500000000000	-1.56436840157722
56	-1.55796987393253
56.0500000000000	-1.55186568700983
56.1000000000000	-1.54607393836105
56.1500000000000	-1.54060756633761
56.2000000000000	-1.53547486474395
56.2500000000000	-1.53068005083646
56.3000000000000	-1.52622372631640
56.3500000000000	-1.52210335741678
56.4000000000000	-1.51831370265578
56.4500000000000	-1.51484720197341
56.5000000000000	-1.51169434439073
56.5500000000000	-1.50884398852036
56.6000000000000	-1.50628368955591
56.6500000000000	-1.50399994035319
56.7000000000000	-1.50197844823072
56.7500000000000	-1.50020434477315
56.8000000000000	-1.49866243011920
56.8500000000000	-1.49733732600426
56.9000000000000	-1.49621367855977
56.9500000000000	-1.49527627158772
57	-1.49451018236169
57.0500000000000	-1.49390084479045
57.1000000000000	-1.49343416362976
57.1500000000000	-1.49309654688500
57.2000000000000	-1.49287499151528
57.2500000000000	-1.49275709322534
57.3000000000000	-1.49273110607039
57.3500000000000	-1.49278593615604
57.4000000000000	-1.49291118361533
57.4500000000000	-1.49309712215106
57.5000000000000	-1.49333472190631
57.5500000000000	-1.49361562196506
57.6000000000000	-1.49393214096682
57.6500000000000	-1.49427724142046
57.7000000000000	-1.49464452682635
57.7500000000000	-1.49502820196312
57.8000000000000	-1.49542306163329
57.8500000000000	-1.49582444898665
57.9000000000000	-1.49622823762057
57.9500000000000	-1.49663079006428
58	-1.49702893611482
58.0500000000000	-1.49741993315264
58.1000000000000	-1.49780144233848
58.1500000000000	-1.49817149128450
58.2000000000000	-1.49852844925162
58.2500000000000	-1.49887099391309
58.3000000000000	-1.49919808775267
58.3500000000000	-1.49950894813880
58.4000000000000	-1.49980302353601
58.4500000000000	-1.50007996693194
58.5000000000000	-1.50033961445855
58.5500000000000	-1.50058196330953
58.6000000000000	-1.50080715200277
58.6500000000000	-1.50101544125587
58.7000000000000	-1.50120719607901
58.7500000000000	-1.50138286994322
58.8000000000000	-1.50154298903937
58.8500000000000	-1.50168813947321
58.9000000000000	-1.50181895376319
58.9500000000000	-1.50193610087350
59	-1.50204027490703
59.0500000000000	-1.50213218759876
59.1000000000000	-1.50221255900482
59.1500000000000	-1.50228211208035
59.2000000000000	-1.50234156514818
59.2500000000000	-1.50239162819836
59.3000000000000	-1.50243299691239
59.3500000000000	-1.50246635036809
59.4000000000000	-1.50249234641449
59.4500000000000	-1.50251162050706
59.5000000000000	-1.50252478224135
59.5500000000000	-1.50253241507995
59.6000000000000	-1.50253507386680
59.6500000000000	-1.50253328523867
59.7000000000000	-1.50252754595575
59.7500000000000	-1.50251832381973
59.8000000000000	-1.50250605667180
59.8500000000000	-1.50249115366752
59.9000000000000	-1.50247399480974
59.9500000000000	-1.50245493245661
60	-1.50243429127383
60.0500000000000	-1.50233790819203
60.1000000000000	-1.50137077826854
60.1500000000000	-1.49803614716525
60.2000000000000	-1.49103342100111
60.2500000000000	-1.47933855067900
60.3000000000000	-1.46200190705541
60.3500000000000	-1.43815377021058
60.4000000000000	-1.40706435019678
60.4500000000000	-1.36820020958014
60.5000000000000	-1.32125713247787
60.5500000000000	-1.26620686533115
60.6000000000000	-1.20329343214406
60.6500000000000	-1.13300320113180
60.7000000000000	-1.05600514300925
60.7500000000000	-0.973122447255460
60.8000000000000	-0.885273492978731
60.8500000000000	-0.793403172711054
60.9000000000000	-0.698448579105384
60.9500000000000	-0.601293448541406
61	-0.502732292970853
61.0500000000000	-0.403468754150030
61.1000000000000	-0.304111960102717
61.1500000000000	-0.205186337820994
61.2000000000000	-0.107143702027872
61.2500000000000	-0.0103771973851016
61.3000000000000	0.0847687947656683
61.3500000000000	0.177989041933458
61.4000000000000	0.269012657541831
61.4500000000000	0.357599581538684
61.5000000000000	0.443539810830197
61.5500000000000	0.526649945272691
61.6000000000000	0.606773687091879
61.6500000000000	0.683781283442686
61.7000000000000	0.757569568369717
61.7500000000000	0.828059805890861
61.8000000000000	0.895196164516439
61.8500000000000	0.958943447988021
61.9000000000000	1.01928607684007
61.9500000000000	1.07622643555293
62	1.12978407141580
62.0500000000000	1.17999439588499
62.1000000000000	1.22690771891857
62.1500000000000	1.27058787755161
62.2000000000000	1.31111092340142
62.2500000000000	1.34856371239687
62.3000000000000	1.38304251447889
62.3500000000000	1.41465165225505
62.4000000000000	1.44350283177955
62.4500000000000	1.46971388030467
62.5000000000000	1.49340588468603
62.5500000000000	1.51470245365393
62.6000000000000	1.53372824023892
62.6500000000000	1.55060812394341
62.7000000000000	1.56546576180010
62.7500000000000	1.57842314253133
62.8000000000000	1.58960021845955
62.8500000000000	1.59911473740366
62.9000000000000	1.60708158915445
62.9500000000000	1.61361264088258
63	1.61881627959469
63.0500000000000	1.62279741335261
63.1000000000000	1.62565711363977
63.1500000000000	1.62749265833952
63.2000000000000	1.62839724679338
63.2500000000000	1.62846008707803
63.3000000000000	1.62776614830589
63.3500000000000	1.62639628067816
63.4000000000000	1.62442701954791
63.4500000000000	1.62193073377248
63.5000000000000	1.61897549490673
63.5500000000000	1.61562527187369
63.6000000000000	1.61193984498124
63.6500000000000	1.60797501737868
63.7000000000000	1.60378256276600
63.7500000000000	1.59941044016488
63.8000000000000	1.59490277239514
63.8500000000000	1.59030006175892
63.9000000000000	1.58563920317478
63.9500000000000	1.58095370487247
64	1.57627373908490
64.0500000000000	1.57162636860644
64.1000000000000	1.56703563089206
64.1500000000000	1.56252276538949
64.2000000000000	1.55810632125262
64.2500000000000	1.55380237687228
64.3000000000000	1.54962465965353
64.3500000000000	1.54558475013783
64.4000000000000	1.54169220522752
64.4500000000000	1.53795474317429
64.5000000000000	1.53437836555981
64.5500000000000	1.53096752258475
64.6000000000000	1.52772523146894
64.6500000000000	1.52465322274371
64.7000000000000	1.52175205343452
64.7500000000000	1.51902123720771
64.8000000000000	1.51645935490436
64.8500000000000	1.51406416057533
64.9000000000000	1.51183268259904
64.9500000000000	1.50976131682387
65	1.50784589407641
65.0500000000000	1.50608175671277
65.1000000000000	1.50446389280754
65.1500000000000	1.50298700822982
65.2000000000000	1.50164554909477
65.2500000000000	1.50043374002957
65.3000000000000	1.49934565156413
65.3500000000000	1.49837524515429
65.4000000000000	1.49751642699058
65.4500000000000	1.49676307602997
65.5000000000000	1.49610908745145
65.5500000000000	1.49554839319972
65.6000000000000	1.49507502379811
65.6500000000000	1.49468312146927
65.7000000000000	1.49436692250906
65.7500000000000	1.49412076247578
65.8000000000000	1.49393913978294
65.8500000000000	1.49381672840278
65.9000000000000	1.49374839893760
65.9500000000000	1.49372921619319
66	1.49375445673542
66.0500000000000	1.49381960492900
66.1000000000000	1.49392036879067
66.1500000000000	1.49405267645338
66.2000000000000	1.49421268868924
66.2500000000000	1.49439679130824
66.3000000000000	1.49460160140211
66.3500000000000	1.49482395561069
66.4000000000000	1.49506091168348
66.4500000000000	1.49530973532162
66.5000000000000	1.49556789826414
66.5500000000000	1.49583306565672
66.6000000000000	1.49610309775774
66.6500000000000	1.49637603819643
66.7000000000000	1.49665011053137
66.7500000000000	1.49692370609271
66.8000000000000	1.49719538041635
66.8500000000000	1.49746384152646
66.9000000000000	1.49772794503935
66.9500000000000	1.49798668277182
67	1.49823917734109
67.0500000000000	1.49848467159196
67.1000000000000	1.49872252269808
67.1500000000000	1.49895219216077
67.2000000000000	1.49917323988024
67.2500000000000	1.49938531519083
67.3000000000000	1.49958814985279
67.3500000000000	1.49978155017950
67.4000000000000	1.49996539283737
67.4500000000000	1.50013961809612
67.5000000000000	1.50030422425820
67.5500000000000	1.50038241408580
67.6000000000000	1.49954319000789
67.6500000000000	1.49619564871293
67.7000000000000	1.48895138820211
67.7500000000000	1.47675416231757
67.8000000000000	1.45868665865090
67.8500000000000	1.43394253409197
67.9000000000000	1.40188359533814
67.9500000000000	1.36209569385623
68	1.31440943567247
68.0500000000000	1.25893770497742
68.1000000000000	1.19604895077583
68.1500000000000	1.12633734535591
68.2000000000000	1.05057446407522
68.2500000000000	0.969650089346099
68.3000000000000	0.884478546414145
68.3500000000000	0.795961620594889
68.4000000000000	0.704936372103216
68.4500000000000	0.612139834595680
68.5000000000000	0.518210486539320
68.5500000000000	0.423698229094755
68.6000000000000	0.329074187552274
68.6500000000000	0.234748339988797
68.7000000000000	0.141083318138352
68.7500000000000	0.0484066380787379
68.8000000000000	-0.0429828276085324
68.8500000000000	-0.132810156048518
68.9000000000000	-0.220823806621122
68.9500000000000	-0.306794954062939
69	-0.390518579994236
69.0500000000000	-0.471813870736186
69.1000000000000	-0.550525982056290
69.1500000000000	-0.626523528112788
69.2000000000000	-0.699698061793425
69.2500000000000	-0.769962633450890
69.3000000000000	-0.837250961865886
69.3500000000000	-0.901515603004227
69.4000000000000	-0.962726446175919
69.4500000000000	-1.02086889860415
69.5000000000000	-1.07594373811825
69.5500000000000	-1.12796591369115
69.6000000000000	-1.17696321807109
69.6500000000000	-1.22297512933348
69.7000000000000	-1.26605208033553
69.7500000000000	-1.30625442506806
69.8000000000000	-1.34365090014323
69.8500000000000	-1.37831851427471
69.9000000000000	-1.41034254321665
69.9500000000000	-1.43981480159776
70	-1.46683116086435
70.0500000000000	-1.49149043406887
70.1000000000000	-1.51389351241045
70.1500000000000	-1.53414292574250
70.2000000000000	-1.55234276531835
70.2500000000000	-1.56859822838218
70.3000000000000	-1.58301343920114
70.3500000000000	-1.59569084127788
70.4000000000000	-1.60673101770008
70.4500000000000	-1.61623270419015
70.5000000000000	-1.62429334312522
70.5500000000000	-1.63100899560608
70.6000000000000	-1.63647258537582
70.6500000000000	-1.64077362551795
70.7000000000000	-1.64399836764127
70.7500000000000	-1.64623006326277
70.8000000000000	-1.64754885790990
70.8500000000000	-1.64803195230304
70.9000000000000	-1.64775403542316
70.9500000000000	-1.64678733533585
71	-1.64520047049191
71.0500000000000	-1.64305841495137
71.1000000000000	-1.64042274360784
71.1500000000000	-1.63735191142934
71.2000000000000	-1.63390126170985
71.2500000000000	-1.63012313857064
71.3000000000000	-1.62606656249401
71.3500000000000	-1.62177731215244
71.4000000000000	-1.61729815043659
71.4500000000000	-1.61266905141380
71.5000000000000	-1.60792700047904
71.5500000000000	-1.60310615023002
71.6000000000000	-1.59823785344981
71.6500000000000	-1.59335084924678
71.7000000000000	-1.58847127713391
71.7500000000000	-1.58362283468187
71.8000000000000	-1.57882685669993
71.8500000000000	-1.57410245093364
71.9000000000000	-1.56946641854163
71.9500000000000	-1.56493339681928
72	-1.56051602393397
72.0500000000000	-1.55622513221399
72.1000000000000	-1.55206984719032
72.1500000000000	-1.54805774148110
72.2000000000000	-1.54419493071485
72.2500000000000	-1.54048620642360
72.3000000000000	-1.53693512501726
72.3500000000000	-1.53354412947829
72.4000000000000	-1.53031464920135
72.4500000000000	-1.52724720471890
72.5000000000000	-1.52434147383688
72.5500000000000	-1.52159637564890
72.6000000000000	-1.51901014295181
72.6500000000000	-1.51658039714940
72.7000000000000	-1.51430421591861
72.7500000000000	-1.51217819408023
72.8000000000000	-1.51019848645882
72.8500000000000	-1.50836086319959
72.9000000000000	-1.50666082438319
72.9500000000000	-1.50509366035566
73	-1.50365447175222
73.0500000000000	-1.50233819873024
73.1000000000000	-1.50113967057006
73.1500000000000	-1.50005363619867
73.2000000000000	-1.49907480452071
73.2500000000000	-1.49819786096575
73.3000000000000	-1.49741748327572
73.3500000000000	-1.49672835404998
73.4000000000000	-1.49612522588732
73.4500000000000	-1.49560293716178
73.5000000000000	-1.49515641880065
73.5500000000000	-1.49478069924633
73.6000000000000	-1.49447093369139
73.6500000000000	-1.49422241168112
73.7000000000000	-1.49403057849198
73.7500000000000	-1.49389103689471
73.8000000000000	-1.49379957447525
73.8500000000000	-1.49375215707494
73.9000000000000	-1.49374490717831
73.9500000000000	-1.49377409234814
74	-1.49383615304565
74.0500000000000	-1.49392770135680
74.1000000000000	-1.49404552750249
74.1500000000000	-1.49418659197829
74.2000000000000	-1.49434803091409
74.2500000000000	-1.49452714792880
74.3000000000000	-1.49472141595525
74.3500000000000	-1.49492846992746
74.4000000000000	-1.49514611310091
74.4500000000000	-1.49537230880781
74.5000000000000	-1.49560517764800
74.5500000000000	-1.49584298650465
74.6000000000000	-1.49608414606032
74.6500000000000	-1.49632720055825
74.7000000000000	-1.49657082457095
74.7500000000000	-1.49681381350259
74.8000000000000	-1.49705507966612
74.8500000000000	-1.49729364349324
74.9000000000000	-1.49752863076814
74.9500000000000	-1.49775926495641
75	-1.49798486388087
75.0500000000000	-1.49812311223674
75.1000000000000	-1.49728446615591
75.1500000000000	-1.49375670360433
75.2000000000000	-1.48605842774814
75.2500000000000	-1.47310979701685
75.3000000000000	-1.45401170058949
75.3500000000000	-1.42799831720738
75.4000000000000	-1.39450841863156
75.4500000000000	-1.35323026098096
75.5000000000000	-1.30411670080373
75.5500000000000	-1.24740373176988
75.6000000000000	-1.18357747031693
75.6500000000000	-1.11334851708941
75.7000000000000	-1.03759525287401
75.7500000000000	-0.957266854091019
75.8000000000000	-0.873310385192922
75.8500000000000	-0.786624297179750
75.9000000000000	-0.697995640270482
75.9500000000000	-0.608091330266656
76	-0.517463513740267
76.0500000000000	-0.426567789032868
76.1000000000000	-0.335787282086677
76.1500000000000	-0.245455926845394
76.2000000000000	-0.155873847848895
76.2500000000000	-0.0673173348360472
76.3000000000000	0.0199579950752284
76.3500000000000	0.105716238255043
76.4000000000000	0.189742692118551
76.4500000000000	0.271844398335508
76.5000000000000	0.351851280661217
76.5500000000000	0.429615593634746
76.6000000000000	0.505011394527100
76.6500000000000	0.577932883562735
76.7000000000000	0.648293261158474
76.7500000000000	0.716022526221002
76.8000000000000	0.781066496697393
76.8500000000000	0.843385574179770
76.9000000000000	0.902954133740990
76.9500000000000	0.959759359088034
77	1.01380040253242
77.0500000000000	1.06508741565022
77.1000000000000	1.11364156573689
77.1500000000000	1.15949446185031
77.2000000000000	1.20268731144389
77.2500000000000	1.24326945184192
77.3000000000000	1.28129753757605
77.3500000000000	1.31683487085833
77.4000000000000	1.34995012805457
77.4500000000000	1.38071644875535
77.5000000000000	1.40921130254853
77.5500000000000	1.43551586747479
77.6000000000000	1.45971363336611
77.6500000000000	1.48188973784094
77.7000000000000	1.50213086735039
77.7500000000000	1.52052494378618
77.8000000000000	1.53715945844247
77.8500000000000	1.55212100590364
77.9000000000000	1.56549515444495
77.9500000000000	1.57736643483307
78	1.58781878700171
78.0500000000000	1.59693547363525
78.1000000000000	1.60479750971844
78.1500000000000	1.61148335688305
78.2000000000000	1.61706907393982
78.2500000000000	1.62162854646428
78.3000000000000	1.62523337651933
78.3500000000000	1.62795300358947
78.4000000000000	1.62985510747461
78.4500000000000	1.63100563277644
78.5000000000000	1.63146768017248
78.5500000000000	1.63130141738264
78.6000000000000	1.63056443265484
78.6500000000000	1.62931199267304
78.7000000000000	1.62759686235612
78.7500000000000	1.62546936823192
78.8000000000000	1.62297737188978
78.8500000000000	1.62016631035787
78.9000000000000	1.61707868634253
78.9500000000000	1.61375412713391
79	1.61022957872713
79.0500000000000	1.60653951903541
79.1000000000000	1.60271593303361
79.1500000000000	1.59878844155613
79.2000000000000	1.59478430782629
79.2500000000000	1.59072859160653
79.3000000000000	1.58664428145661
79.3500000000000	1.58255246730392
79.4000000000000	1.57847223090207
79.4500000000000	1.57442076861857
79.5000000000000	1.57041354778938
79.5500000000000	1.56646445632267
79.6000000000000	1.56258583594378
79.6500000000000	1.55878858327656
79.7000000000000	1.55508222410334
79.7500000000000	1.55147501791149
79.8000000000000	1.54797396481520
79.8500000000000	1.54458490975909
79.9000000000000	1.54131264733862
79.9500000000000	1.53816102997008
80	1.53513302450158
80.0500000000000	1.53223078734955
80.1000000000000	1.52945571312065
80.1500000000000	1.52680849868710
80.2000000000000	1.52428918880310
80.2500000000000	1.52189724113036
80.3000000000000	1.51963160121859
80.3500000000000	1.51749076427082
80.4000000000000	1.51547281236109
80.4500000000000	1.51357545879702
80.5000000000000	1.51179609238069
80.5500000000000	1.51013181578267
80.6000000000000	1.50857948514507
80.6500000000000	1.50713574186530
80.7000000000000	1.50579703752699
80.7500000000000	1.50455966182707
80.8000000000000	1.50341981621143
80.8500000000000	1.50237364483724
80.9000000000000	1.50141723937799
80.9500000000000	1.50054664832462
81	1.49975790499873
81.0500000000000	1.49904704194858
81.1000000000000	1.49841011451857
81.1500000000000	1.49784320906361
81.2000000000000	1.49734246198632
81.2500000000000	1.49690406317002
81.3000000000000	1.49652427168214
81.3500000000000	1.49619941873428
81.4000000000000	1.49592592425508
81.4500000000000	1.49570030017627
81.5000000000000	1.49551916592446
81.5500000000000	1.49537924951205
81.6000000000000	1.49527739928083
81.6500000000000	1.49521058182177
81.7000000000000	1.49517589101392
81.7500000000000	1.49517054367057
81.8000000000000	1.49519188340609
81.8500000000000	1.49523737502785
81.9000000000000	1.49530461053944
81.9500000000000	1.49539130387554
82	1.49549529431581
82.0500000000000	1.49561454041807
82.1000000000000	1.49574712227113
82.1500000000000	1.49589123500755
82.2000000000000	1.49604518844451
82.2500000000000	1.49620740060439
82.3000000000000	1.49637640075269
82.3500000000000	1.49655082336065
82.4000000000000	1.49672940612696
82.4500000000000	1.49691098302256
82.5000000000000	1.49709448313592
82.5500000000000	1.49719478067846
82.6000000000000	1.49629275464088
82.6500000000000	1.49261385749397
82.7000000000000	1.48462986073095
82.7500000000000	1.47125569312716
82.8000000000000	1.45160530036022
82.8500000000000	1.42494397540525
82.9000000000000	1.39076069033469
82.9500000000000	1.34880750201324
83	1.29910866602405
83.0500000000000	1.24196764771067
83.1000000000000	1.17793396164746
83.1500000000000	1.10778332545602
83.2000000000000	1.03244093767714
83.2500000000000	0.952877580171815
83.3000000000000	0.870045677117709
83.3500000000000	0.784814660981285
83.4000000000000	0.697920540946639
83.4500000000000	0.609970057444407
83.5000000000000	0.521452928764497
83.5500000000000	0.432769332293394
83.6000000000000	0.344255265676873
83.6500000000000	0.256206892575867
83.7000000000000	0.168895826341159
83.7500000000000	0.0825772827620391
83.8000000000000	-0.00250874998314261
83.8500000000000	-0.0861392974710311
83.9000000000000	-0.168112013686838
83.9500000000000	-0.248247028097162
84	-0.326387787041461
84.0500000000000	-0.402400039546561
84.1000000000000	-0.476170621712259
84.1500000000000	-0.547604747856759
84.2000000000000	-0.616624218117492
84.2500000000000	-0.683165381869031
84.3000000000000	-0.747178199593742
84.3500000000000	-0.808625137956652
84.4000000000000	-0.867480595399157
84.4500000000000	-0.923730260254983
84.5000000000000	-0.977371244510173
84.5500000000000	-1.02841137017526
84.6000000000000	-1.07686849734786
84.6500000000000	-1.12276956459477
84.7000000000000	-1.16614968215481
84.7500000000000	-1.20705123551379
84.8000000000000	-1.24552333303678
84.8500000000000	-1.28162118887044
84.9000000000000	-1.31540536526451
84.9500000000000	-1.34694099555617
85	-1.37629680598190
85.0500000000000	-1.40354445404765
85.1000000000000	-1.42875808567445
85.1500000000000	-1.45201389588164
85.2000000000000	-1.47338894074916
85.2500000000000	-1.49296076966713
85.3000000000000	-1.51080798190233
85.3500000000000	-1.52701015512553
85.4000000000000	-1.54164623547583
85.4500000000000	-1.55479406959740
85.5000000000000	-1.56653036757228
85.5500000000000	-1.57693071124666
85.6000000000000	-1.58606930773373
85.6500000000000	-1.59401901651731
85.7000000000000	-1.60085176363850
85.7500000000000	-1.60663856442834
85.8000000000000	-1.61144830902694
85.8500000000000	-1.61534760327151
85.9000000000000	-1.61840110969655
85.9500000000000	-1.62067178232397
86	-1.62222082637736
86.0500000000000	-1.62310765931963
86.1000000000000	-1.62338917557465
86.1500000000000	-1.62311962829491
86.2000000000000	-1.62235062584937
86.2500000000000	-1.62113128125664
86.3000000000000	-1.61950810685666
86.3500000000000	-1.61752513564074
86.4000000000000	-1.61522399801708
86.4500000000000	-1.61264404028913
86.5000000000000	-1.60982196718917
86.5500000000000	-1.60679193248708
86.6000000000000	-1.60358574568531
86.6500000000000	-1.60023307963990
86.7000000000000	-1.59676148090038
86.7500000000000	-1.59319650395790
86.8000000000000	-1.58956182503384
86.8500000000000	-1.58587936847572
86.9000000000000	-1.58216914363788
86.9500000000000	-1.57844935019810
87	-1.57473655121859
87.0500000000000	-1.57104583098159
87.1000000000000	-1.56739082555709
87.1500000000000	-1.56378381206643
87.2000000000000	-1.56023573724053
87.2500000000000	-1.55675630889659
87.3000000000000	-1.55335407303847
87.3500000000000	-1.55003651695322
87.4000000000000	-1.54681006850997
87.4500000000000	-1.54368017698745
87.5000000000000	-1.54065139398155
87.5500000000000	-1.53772745543201
87.6000000000000	-1.53491131938355
87.6500000000000	-1.53220522450338
87.7000000000000	-1.52961072941861
87.7500000000000	-1.52712877000578
87.8000000000000	-1.52475970417367
87.8500000000000	-1.52250337199566
87.9000000000000	-1.52035915486811
87.9500000000000	-1.51832602888428
88	-1.51640259886089
88.0500000000000	-1.51458713666157
88.1000000000000	-1.51287761690311
88.1500000000000	-1.51127174730409
88.2000000000000	-1.50976698738102
88.2500000000000	-1.50836057680692
88.3000000000000	-1.50704960036620
88.3500000000000	-1.50583101969790
88.4000000000000	-1.50470168384989
88.4500000000000	-1.50365834557885
88.5000000000000	-1.50269769157320
88.5500000000000	-1.50181635811386
88.6000000000000	-1.50101095579034
88.6500000000000	-1.50027808139438
88.7000000000000	-1.49961433237833
88.7500000000000	-1.49901631213604
88.8000000000000	-1.49848065467604
88.8500000000000	-1.49800403108758
88.9000000000000	-1.49758315991020
88.9500000000000	-1.49721481046232
89	-1.49689581911716
89.0500000000000	-1.49662309349729
89.1000000000000	-1.49639362603997
89.1500000000000	-1.49620449594028
89.2000000000000	-1.49605288866434
89.2500000000000	-1.49593609370110
89.3000000000000	-1.49585149005975
89.3500000000000	-1.49579653891640
89.4000000000000	-1.49576880235701
89.4500000000000	-1.49576594344092
89.5000000000000	-1.49578573109793
89.5500000000000	-1.49582603541105
89.6000000000000	-1.49588483162645
89.6500000000000	-1.49596019547121
89.7000000000000	-1.49605030505469
89.7500000000000	-1.49615343714021
89.8000000000000	-1.49626797348809
89.8500000000000	-1.49639239664095
89.9000000000000	-1.49652528857116
89.9500000000000	-1.49666532388057
90	-1.49681126901978
90.0500000000000	-1.49687648030407
90.1000000000000	-1.49592550879058
90.1500000000000	-1.49214931071852
90.2000000000000	-1.48399424661757
90.2500000000000	-1.47037265897644
90.3000000000000	-1.45040607232651
90.3500000000000	-1.42337853368586
90.4000000000000	-1.38880832441833
90.4500000000000	-1.34648430728414
90.5000000000000	-1.29647070666718
90.5500000000000	-1.23910818286120
90.6000000000000	-1.17498187161048
90.6500000000000	-1.10490432792247
90.7000000000000	-1.02982277754782
90.7500000000000	-0.950718476275128
90.8000000000000	-0.868542854743811
90.8500000000000	-0.784144990489037
90.9000000000000	-0.698230799183493
90.9500000000000	-0.611371331613439
91	-0.524020136118287
91.0500000000000	-0.436545725449050
91.1000000000000	-0.349257686957451
91.1500000000000	-0.262431517955446
91.2000000000000	-0.176324207168339
91.2500000000000	-0.0911811639187815
91.3000000000000	-0.00723557124346408
91.3500000000000	0.0752950832644785
91.4000000000000	0.156213439265894
91.4500000000000	0.235344717221189
91.5000000000000	0.312538168244387
91.5500000000000	0.387665806690715
91.6000000000000	0.460620276088929
91.6500000000000	0.531311581709596
91.7000000000000	0.599665087051128
91.7500000000000	0.665619480372012
91.8000000000000	0.729125722368025
91.8500000000000	0.790146163023249
91.9000000000000	0.848654687112194
91.9500000000000	0.904636273278015
92	0.958086847735380
92.0500000000000	1.00901255358231
92.1000000000000	1.05742917219986
92.1500000000000	1.10336119651954
92.2000000000000	1.14684094268101
92.2500000000000	1.18790768409439
92.3000000000000	1.22660710227287
92.3500000000000	1.26299067962732
92.4000000000000	1.29711501620715
92.4500000000000	1.32904114916479
92.5000000000000	1.35883374794107
92.5500000000000	1.38656048319737
92.6000000000000	1.41229131703689
92.6500000000000	1.43609804171379
92.7000000000000	1.45805341106299
92.7500000000000	1.47823085544996
92.8000000000000	1.49670497021096
92.8500000000000	1.51355137869625
92.9000000000000	1.52884523201064
92.9500000000000	1.54266076356594
93	1.55507123794862
93.0500000000000	1.56614906059483
93.1000000000000	1.57596623617195
93.1500000000000	1.58459439407666
93.2000000000000	1.59210348043502
93.2500000000000	1.59856144305883
93.3000000000000	1.60403426259066
93.3500000000000	1.60858613394288
93.4000000000000	1.61227986814547
93.4500000000000	1.61517697806390
93.5000000000000	1.61733683867053
93.5500000000000	1.61881653909473
93.6000000000000	1.61967092871008
93.6500000000000	1.61995276518130
93.7000000000000	1.61971254736569
93.7500000000000	1.61899860013321
93.8000000000000	1.61785707420597
93.8500000000000	1.61633199494877
93.9000000000000	1.61446479590315
93.9500000000000	1.61229434821192
94	1.60985711519945
94.0500000000000	1.60718734134121
94.1000000000000	1.60431704211665
94.1500000000000	1.60127614546445
94.2000000000000	1.59809262257274
94.2500000000000	1.59479262625296
94.3000000000000	1.59140028043618
94.3500000000000	1.58793778170785
94.4000000000000	1.58442558862192
94.4500000000000	1.58088258869588
94.5000000000000	1.57732611600353
94.5500000000000	1.57377203764076
94.6000000000000	1.57023476921585
94.6500000000000	1.56672736869317
94.7000000000000	1.56326162195831
94.7500000000000	1.55984815259371
94.8000000000000	1.55649638136792
94.8500000000000	1.55321460621988
94.9000000000000	1.55001009772384
94.9500000000000	1.54688919099141
95	1.54385731565915
95.0500000000000	1.54091905629057
95.1000000000000	1.53807818600744
95.1500000000000	1.53533772985909
95.2000000000000	1.53270001743115
95.2500000000000	1.53016675215778
95.3000000000000	1.52773905246444
95.3500000000000	1.52541750932968
95.4000000000000	1.52320223049363
95.4500000000000	1.52109288714044
95.5000000000000	1.51908874754786
95.5500000000000	1.51718871283475
95.6000000000000	1.51539134097309
95.6500000000000	1.51369488060201
95.7000000000000	1.51209732620594
95.7500000000000	1.51059645250524
95.8000000000000	1.50918983263536
95.8500000000000	1.50787486316883
95.9000000000000	1.50664879691865
95.9500000000000	1.50550876702595
96	1.50445181329038
96.0500000000000	1.50347489760544
96.1000000000000	1.50257491881967
96.1500000000000	1.50174872581859
96.2000000000000	1.50099315350668
96.2500000000000	1.50030503453039
96.3000000000000	1.49968120870965
96.3500000000000	1.49911852850311
96.4000000000000	1.49861387618712
96.4500000000000	1.49816417033729
96.5000000000000	1.49776638068096
96.5500000000000	1.49741753215470
96.6000000000000	1.49711472741057
96.6500000000000	1.49685514648836
96.7000000000000	1.49663603120736
96.7500000000000	1.49645467984356
96.8000000000000	1.49630847071831
96.8500000000000	1.49619486586498
96.9000000000000	1.49611141913456
96.9500000000000	1.49605577362124
97	1.49602566676580
97.0500000000000	1.49601892730347
97.1000000000000	1.49603348340218
97.1500000000000	1.49606736068125
97.2000000000000	1.49611868548499
97.2500000000000	1.49618568052439
97.3000000000000	1.49626666692508
97.3500000000000	1.49636005852320
97.4000000000000	1.49646436086813
97.4500000000000	1.49657816526570
97.5000000000000	1.49670015156856
97.5500000000000	1.49674282081262
97.6000000000000	1.49576149275266
97.6500000000000	1.49192787950270
97.7000000000000	1.48367408951893
97.7500000000000	1.46991087435550
97.8000000000000	1.44976362823642
97.8500000000000	1.42252654244808
97.9000000000000	1.38773416877552
97.9500000000000	1.34519603555190
98	1.29499879345195
98.0500000000000	1.23750371055907
98.1000000000000	1.17331536939628
98.1500000000000	1.10326510082047
98.2000000000000	1.02831073887556
98.2500000000000	0.949439205889120
98.3000000000000	0.867600702947082
98.3500000000000	0.783633324678280
98.4000000000000	0.698227127958128
98.4500000000000	0.611933898924231
98.5000000000000	0.525187395835594
98.5500000000000	0.438338486183031
98.6000000000000	0.351682937482292
98.6500000000000	0.265486660778693
98.7000000000000	0.180000598701757
98.7500000000000	0.0954665894598881
98.8000000000000	0.0121154008583364
98.8500000000000	-0.0698377181474929
98.9000000000000	-0.150198193985004
98.9500000000000	-0.228794812354592
99	-0.305480690792716
99.0500000000000	-0.380131701791441
99.1000000000000	-0.452643877234796
99.1500000000000	-0.522929951882306
99.2000000000000	-0.590917453181594
99.2500000000000	-0.656546679585773
99.3000000000000	-0.719769759506580
99.3500000000000	-0.780549818363892
99.4000000000000	-0.838860961413531
99.4500000000000	-0.894687905072470
99.5000000000000	-0.948025953669959
99.5500000000000	-0.998880367843840
99.6000000000000	-1.04726568575336
99.6500000000000	-1.09320480434028
99.7000000000000	-1.13672841462523
99.7500000000000	-1.17787417927694
99.8000000000000	-1.21668606842592
99.8500000000000	-1.25321369939022
99.9000000000000	-1.28751142915909
99.9500000000000	-1.31963770696262
100	-1.34965458993361
100.050000000000	-1.37762726870043
100.100000000000	-1.40362350402915
100.150000000000	-1.42771314699384
100.200000000000	-1.44996704287351
100.250000000000	-1.47045659457074
100.300000000000	-1.48925351934603
100.350000000000	-1.50642976252614
100.400000000000	-1.52205794638644
100.450000000000	-1.53621128613560
100.500000000000	-1.54896215851955
100.550000000000	-1.56038175289714
100.600000000000	-1.57054007446799
100.650000000000	-1.57950610987138
100.700000000000	-1.58734826009141
100.750000000000	-1.59413431953748
100.800000000000	-1.59993025587490
100.850000000000	-1.60479994074109
100.900000000000	-1.60880540147005
100.950000000000	-1.61200699226679
101	-1.61446322300255
101.050000000000	-1.61623079806505
101.100000000000	-1.61736447729031
101.150000000000	-1.61791707453815
101.200000000000	-1.61793896427492
101.250000000000	-1.61747809780340
101.300000000000	-1.61658004588391
101.350000000000	-1.61528813582718
101.400000000000	-1.61364334100543
101.450000000000	-1.61168436849219
101.500000000000	-1.60944773859498
101.550000000000	-1.60696790061107
101.600000000000	-1.60427693627265
101.650000000000	-1.60140466287297
101.700000000000	-1.59837885387930
101.750000000000	-1.59522544447561
101.800000000000	-1.59196855398960
101.850000000000	-1.58863060308847
101.900000000000	-1.58523241187410
101.950000000000	-1.58179330079745
102	-1.57833092985025
102.050000000000	-1.57486137990407
102.100000000000	-1.57139930411159
102.150000000000	-1.56795806663240
102.200000000000	-1.56454976957096
102.250000000000	-1.56118533502904
102.300000000000	-1.55787456754309
102.350000000000	-1.55462623070909
102.400000000000	-1.55144800602718
102.450000000000	-1.54834656536619
102.500000000000	-1.54532766498689
102.550000000000	-1.54239623837617
102.600000000000	-1.53955643450403
102.650000000000	-1.53681167702356
102.700000000000	-1.53416469691559
102.750000000000	-1.53161758569378
102.800000000000	-1.52917183682393
102.850000000000	-1.52682840224445
102.900000000000	-1.52458773215577
102.950000000000	-1.52244982513830
103	-1.52041426604986
103.050000000000	-1.51848026715050
103.100000000000	-1.51664670067958
103.150000000000	-1.51491213216369
103.200000000000	-1.51327485069296
103.250000000000	-1.51173289617622
103.300000000000	-1.51028407794094
103.350000000000	-1.50892600139494
103.400000000000	-1.50765612497969
103.450000000000	-1.50647179019519
103.500000000000	-1.50537023319011
103.550000000000	-1.50434859871237
103.600000000000	-1.50340396394380
103.650000000000	-1.50253335269750
103.700000000000	-1.50173375110845
103.750000000000	-1.50100211932015
103.800000000000	-1.50033542007325
103.850000000000	-1.49973062589939
103.900000000000	-1.49918472750381
103.950000000000	-1.49869473691691
104	-1.49825770217161
104.050000000000	-1.49787071239588
104.100000000000	-1.49753091181485
104.150000000000	-1.49723550364017
104.200000000000	-1.49698177123765
104.250000000000	-1.49676707793503
104.300000000000	-1.49658885281935
104.350000000000	-1.49644458513648
104.400000000000	-1.49633184496828
104.450000000000	-1.49624828549577
104.500000000000	-1.49619164959064
104.550000000000	-1.49615976653898
104.600000000000	-1.49615055568474
104.650000000000	-1.49616202314475
104.700000000000	-1.49619226994693
104.750000000000	-1.49623949013398
104.800000000000	-1.49630197299970
104.850000000000	-1.49637809867365
104.900000000000	-1.49646633974335
104.950000000000	-1.49656525592951
105	-1.49667349419991
105.050000000000	-1.49670308866662
105.100000000000	-1.49570420035827
105.150000000000	-1.49183778695679
105.200000000000	-1.48352819310160
105.250000000000	-1.46968537174287
105.300000000000	-1.44943704719861
105.350000000000	-1.42208324188237
105.400000000000	-1.38716720622117
105.450000000000	-1.34450906117225
105.500000000000	-1.29420678091966
105.550000000000	-1.23663211255388
105.600000000000	-1.17240023832688
105.650000000000	-1.10235321931292
105.700000000000	-1.02745528411167
105.750000000000	-0.948697074928078
105.800000000000	-0.867027824146592
105.850000000000	-0.783278849765212
105.900000000000	-0.698130912489179
105.950000000000	-0.612124983041808
106	-0.525684320434888
106.050000000000	-0.439150914302777
106.100000000000	-0.352813888828031
106.150000000000	-0.266934813764187
106.200000000000	-0.181761536667912
106.250000000000	-0.0975334694444855
106.300000000000	-0.0144796892600260
106.350000000000	0.0671858132797067
106.400000000000	0.147269424361845
106.450000000000	0.225600817503541
106.500000000000	0.302034316902521
106.550000000000	0.376447340757474
106.600000000000	0.448737761225809
106.650000000000	0.518820232762322
106.700000000000	0.586623608586549
106.750000000000	0.652088781087940
106.800000000000	0.715168094441944
106.850000000000	0.775824705461456
106.900000000000	0.834032611017543
106.950000000000	0.889776316448654
107	0.943050797355410
107.050000000000	0.993860886839204
107.100000000000	1.04222086184195
107.150000000000	1.08815353945412
107.200000000000	1.13168918456351
107.250000000000	1.17286458315175
107.300000000000	1.21172261793839
107.350000000000	1.24831173337162
107.400000000000	1.28268545002569
107.450000000000	1.31490172004577
107.500000000000	1.34502178302277
107.550000000000	1.37310955982907
107.600000000000	1.39923138717184
107.650000000000	1.42345575938347
107.700000000000	1.44585313168446
107.750000000000	1.46649556408633
107.800000000000	1.48545528155589
107.850000000000	1.50280418796303
107.900000000000	1.51861377229972
107.950000000000	1.53295515358343
108	1.54589949061774
108.050000000000	1.55751792436779
108.100000000000	1.56788024169837
108.150000000000	1.57705457055196
108.200000000000	1.58510745819507
108.250000000000	1.59210406244084
108.300000000000	1.59810863275175
108.350000000000	1.60318458549453
108.400000000000	1.60739338354853
108.450000000000	1.61079429868569
108.500000000000	1.61344468497068
108.550000000000	1.61540016069571
108.600000000000	1.61671442026890
108.650000000000	1.61743927370455
108.700000000000	1.61762457313974
108.750000000000	1.61731824048331
108.800000000000	1.61656579541989
108.850000000000	1.61541038534376
108.900000000000	1.61389287846070
108.950000000000	1.61205200853967
109	1.60992429694835
109.050000000000	1.60754414733556
109.100000000000	1.60494393532993
109.150000000000	1.60215412366195
109.200000000000	1.59920299596928
109.250000000000	1.59611675581741
109.300000000000	1.59291973654147
109.350000000000	1.58963459145182
109.400000000000	1.58628231520330
109.450000000000	1.58288234822612
109.500000000000	1.57945266211770
109.550000000000	1.57600985156691
109.600000000000	1.57256900040206
109.650000000000	1.56914375898855
109.700000000000	1.56574648184327
109.750000000000	1.56238835595398
109.800000000000	1.55907943112233
109.850000000000	1.55582869305305
109.900000000000	1.55264408908761
109.950000000000	1.54953260026314
110	1.54650030254096
110.050000000000	1.54355244743202
110.100000000000	1.54069346542984
110.150000000000	1.53792702921368
110.200000000000	1.53525611689331
110.250000000000	1.53268307595247
110.300000000000	1.53020965486181
110.350000000000	1.52783704883841
110.400000000000	1.52556593258751
110.450000000000	1.52339650537674
110.500000000000	1.52132853216690
110.550000000000	1.51936138992554
110.600000000000	1.51749410308223
110.650000000000	1.51572538229551
110.700000000000	1.51405365809052
110.750000000000	1.51247711153085
110.800000000000	1.51099370177091
110.850000000000	1.50960118845617
110.900000000000	1.50829714967174
110.950000000000	1.50707900528245
111	1.50594406725394
111.050000000000	1.50488956320063
111.100000000000	1.50391264596515
111.150000000000	1.50301040492645
111.200000000000	1.50217988801081
111.250000000000	1.50141811419013
111.300000000000	1.50072209341089
111.350000000000	1.50008883585094
111.400000000000	1.49951536923680
111.450000000000	1.49899874392100
111.500000000000	1.49853603970506
111.550000000000	1.49812436721352
111.600000000000	1.49776088366964
111.650000000000	1.49744279705991
111.700000000000	1.49716737820508
111.750000000000	1.49693196315998
111.800000000000	1.49673397262974
111.850000000000	1.49657091183541
111.900000000000	1.49644035809093
111.950000000000	1.49633995544629
112	1.49626743314741
112.050000000000	1.49622060663462
112.100000000000	1.49619738239583
112.150000000000	1.49619575372124
112.200000000000	1.49621380439068
112.250000000000	1.49624970450134
112.300000000000	1.49630171246892
112.350000000000	1.49636817215783
112.400000000000	1.49644751991911
112.450000000000	1.49653828150949
112.500000000000	1.49663907132882
112.550000000000	1.49666166986317
112.600000000000	1.49565357427768
112.650000000000	1.49177014204851
112.700000000000	1.48343157969817
112.750000000000	1.46954720043618
112.800000000000	1.44924587404420
112.850000000000	1.42183088781544
112.900000000000	1.38685047804979
112.950000000000	1.34413094220022
113	1.29377684046319
113.050000000000	1.23616592209437
113.100000000000	1.17191883364791
113.150000000000	1.10188237130563
113.200000000000	1.02702355371554
113.250000000000	0.948335004882911
113.300000000000	0.866765596764301
113.350000000000	0.783143349337349
113.400000000000	0.698144312438789
113.450000000000	0.612303777930534
113.500000000000	0.526038915456639
113.550000000000	0.439685866256642
113.600000000000	0.353529390624745
113.650000000000	0.267828375052057
113.700000000000	0.182829012439524
113.750000000000	0.0987696476678985
113.800000000000	0.0158786521221847
113.850000000000	-0.0656305447997635
113.900000000000	-0.145565164097368
113.950000000000	-0.223756024938168
114	-0.300058263081207
114.050000000000	-0.374349637454472
114.100000000000	-0.446528275938317
114.150000000000	-0.516509132857343
114.200000000000	-0.584221505688745
114.250000000000	-0.649606821256736
114.300000000000	-0.712617619574304
114.350000000000	-0.773216842400756
114.400000000000	-0.831378162260069
114.450000000000	-0.887085775432825
114.500000000000	-0.940334331005041
114.550000000000	-0.991128300167860
114.600000000000	-1.03948149210415
114.650000000000	-1.08541617394631
114.700000000000	-1.12896241893565
114.750000000000	-1.17015722164378
114.800000000000	-1.20904336688665
114.850000000000	-1.24566874006584
114.900000000000	-1.28008610263071
114.950000000000	-1.31235257927662
115	-1.34252901267950
115.050000000000	-1.37067937815484
115.100000000000	-1.39686977178014
115.150000000000	-1.42116790154527
115.200000000000	-1.44364251192053
115.250000000000	-1.46436319861153
115.300000000000	-1.48340085826696
115.350000000000	-1.50082753903404
115.400000000000	-1.51671498343485
115.450000000000	-1.53113421356176
115.500000000000	-1.54415545473564
115.550000000000	-1.55584822993961
115.600000000000	-1.56628180434727
115.650000000000	-1.57552519145657
115.700000000000	-1.58364592047847
115.750000000000	-1.59070970810892
115.800000000000	-1.59678046917800
115.850000000000	-1.60192049594651
115.900000000000	-1.60619085008005
115.950000000000	-1.60965144678839
116	-1.61236031172632
116.050000000000	-1.61437343975640
116.100000000000	-1.61574474341908
116.150000000000	-1.61652616331634
116.200000000000	-1.61676749344504
116.250000000000	-1.61651645524699
116.300000000000	-1.61581867787076
116.350000000000	-1.61471773655814
116.400000000000	-1.61325470546305
116.450000000000	-1.61146817324605
116.500000000000	-1.60939438372587
116.550000000000	-1.60706742362499
116.600000000000	-1.60451922601890
116.650000000000	-1.60177971951822
116.700000000000	-1.59887696982295
116.750000000000	-1.59583731875236
116.800000000000	-1.59268516523962
116.850000000000	-1.58944305493667
116.900000000000	-1.58613186195650
116.950000000000	-1.58277094666378
117	-1.57937816499641
117.050000000000	-1.57596994771573
117.100000000000	-1.57256130996635
117.150000000000	-1.56916594091242
117.200000000000	-1.56579628960042
117.250000000000	-1.56246367209716
117.300000000000	-1.55917821527148
117.350000000000	-1.55594893065967
117.400000000000	-1.55278381051135
117.450000000000	-1.54968991815474
117.500000000000	-1.54667341247455
117.550000000000	-1.54373960674064
117.600000000000	-1.54089301397012
117.650000000000	-1.53813740839870
117.700000000000	-1.53547583667237
117.750000000000	-1.53291067974130
117.800000000000	-1.53044371610519
117.850000000000	-1.52807618583204
117.900000000000	-1.52580882764725
117.950000000000	-1.52364192242705
118	-1.52157532395460
118.050000000000	-1.51960849483986
118.100000000000	-1.51774053299753
118.150000000000	-1.51597020836750
118.200000000000	-1.51429601264177
118.250000000000	-1.51271619532488
118.300000000000	-1.51122878378096
118.350000000000	-1.50983160643872
118.400000000000	-1.50852232130483
118.450000000000	-1.50729844017190
118.500000000000	-1.50615735465917
118.550000000000	-1.50509635306498
118.600000000000	-1.50411263553468
118.650000000000	-1.50320332738552
118.700000000000	-1.50236551567690
118.750000000000	-1.50159626368664
118.800000000000	-1.50089261999238
118.850000000000	-1.50025162698748
118.900000000000	-1.49967033851369
118.950000000000	-1.49914582840379
119	-1.49867521709467
119.050000000000	-1.49825567546994
119.100000000000	-1.49788441257114
119.150000000000	-1.49755867131590
119.200000000000	-1.49727575033527
119.250000000000	-1.49703300757754
119.300000000000	-1.49682786959019
119.350000000000	-1.49665783109128
119.400000000000	-1.49652046417384
119.450000000000	-1.49641341814522
119.500000000000	-1.49633442780988
119.550000000000	-1.49628131322486
119.600000000000	-1.49625198733293
119.650000000000	-1.49624445352172
119.700000000000	-1.49625680874311
119.750000000000	-1.49628723853213
119.800000000000	-1.49633401876632
119.850000000000	-1.49639551024150
119.900000000000	-1.49647015853772
119.950000000000	-1.49655648931594
120	-1.49665311300804

==> data_CarSim/lqr_theta.txt <==
0	0	0
0.100000000000000	0.0100000000000000	0
0.200000000000000	0.0290000000000000	-0.000633145963236592
0.300000000000000	0.0461000000000000	0.00430714032755146
0.400000000000000	0.0714900000000000	0.00786219418292377
0.500000000000000	0.104341000000000	0.00951849993891517
0.600000000000000	0.133906900000000	0.0169404791176699
0.700000000000000	0.170516210000000	0.0219955009295396
0.800000000000000	0.213464589000000	0.0285642467388333
0.900000000000000	0.262118130100000	0.0329350309819929
1	0.315906317090000	0.0396396465529117
1.10000000000000	0.374315685381000	0.0453897723021747
1.20000000000000	0.436884116842900	0.0505045671115678
1.30000000000000	0.497462799160722	0.0550833558363136
1.40000000000000	0.553898401066293	0.0627021346292626
1.50000000000000	0.605026887954957	0.0695430055987686
1.60000000000000	0.651127450658859	0.0756816913776747
1.70000000000000	0.692600891927141	0.0811839030504386
1.80000000000000	0.729859018453701	0.0861087272947292
1.90000000000000	0.763294144596649	0.0905096594544077
2	0.793270629548188	0.0944352854463822
2.10000000000000	0.820547887317525	0.102547491748073
2.20000000000000	0.844820988234995	0.109833994913876
2.30000000000000	0.866491827286614	0.116371302255119
2.40000000000000	0.885896845337829	0.122230993936264
2.50000000000000	0.903329171131240	0.127478888987068
2.60000000000000	0.919059109011882	0.132175435010837
2.70000000000000	0.933338389169503	0.136376250109920
2.80000000000000	0.946396706157836	0.140132542763705
2.90000000000000	0.958435687275610	0.143491360345697
3	0.969622638328896	0.146495683466114
3.10000000000000	0.980085545720443	0.149184423447727
3.20000000000000	0.989911433808934	0.151592412646848
3.30000000000000	0.999148818029332	0.153750477032594
3.40000000000000	1.01122786080478	0.161568878625205
3.50000000000000	1.02017521968196	0.168630628801317
3.60000000000000	1.02778636759998	0.174983046758776
3.70000000000000	1.03454349032351	0.180694484927191
3.80000000000000	1.04060511382187	0.185828737348896
3.90000000000000	1.04603357278110	0.190443791964963
4	1.05086861687293	0.194592469304594
4.10000000000000	1.05515209817975	0.198323086045248
4.20000000000000	1.05893402679948	0.201679962101955
4.30000000000000	1.06227120765555	0.204703758884863
4.40000000000000	1.06522314215274	0.207431666866252
4.50000000000000	1.06784741772803	0.209897478186641
4.60000000000000	1.07019577686908	0.212131591143357
4.70000000000000	1.07231149492656	0.214160995946188
4.80000000000000	1.07422828051116	0.216009285996939
4.90000000000000	1.07597064542450	0.217696727488191
5	1.07755547413285	0.219240405821926
5.10000000000000	1.07899439176618	0.220654452963269
5.20000000000000	1.08029646985124	0.221950348592291
5.30000000000000	1.08147082952355	0.223137281107586
5.40000000000000	1.08252878455381	0.224222552453850
5.50000000000000	1.08348528759750	0.225212012380361
5.60000000000000	1.08435957554970	0.226110511526288
5.70000000000000	1.08801246049352	0.234765828518605
5.80000000000000	1.08956133440673	0.242584409095603
5.90000000000000	1.09051069675072	0.249615325223439
6	1.09128815735037	0.255932820139770
6.10000000000000	1.09205421807311	0.261607122346438
6.20000000000000	1.09287880956559	0.266702779184315
6.30000000000000	1.09379609237496	0.271279391561475
6.40000000000000	1.09482260845801	0.275392534508501
6.50000000000000	1.09596278037627	0.279094607373412
6.60000000000000	1.09721001505774	0.282435566372905
6.70000000000000	1.09854634391681	0.285463509017508
6.80000000000000	1.09994165910008	0.288225075423903
6.90000000000000	1.10135296683831	0.290765626294357
7	1.10272388881533	0.293129154078252
7.10000000000000	1.10398461843715	0.295357883221668
7.20000000000000	1.10505257592744	0.297491518249791
7.30000000000000	1.10583406016477	0.299566106088991
7.40000000000000	1.10622723952138	0.301612493777858
7.50000000000000	1.10612683232265	0.303654387844255
7.60000000000000	1.10559575762834	0.305665088901784
7.70000000000000	1.09511779040345	0.306289201635765
7.80000000000000	1.07568761990105	0.305831417955191
7.90000000000000	1.04820046644889	0.304434452581826
8	1.01346202834195	0.302018065237974
8.10000000000000	0.972197434045702	0.298272137289549
8.20000000000000	0.929254411006744	0.292908617675408
8.30000000000000	0.900605690271682	0.298081450022681
8.40000000000000	0.880357705533377	0.301593881493715
8.50000000000000	0.871473823993255	0.303611431776643
8.60000000000000	0.873478330607145	0.304123761165676
8.70000000000000	0.885282386559646	0.303148083888052
8.80000000000000	0.905906036916897	0.300737861689012
8.90000000000000	0.932912366509090	0.296962090046693
9	0.962365948438823	0.291885420982848
9.10000000000000	0.991343893110874	0.285574481321804
9.20000000000000	1.01786596457918	0.278151763711928
9.30000000000000	1.04095212802888	0.269843916842609
9.40000000000000	1.07172967513362	0.266137984671551
9.50000000000000	1.08942946752788	0.262719232188687
9.60000000000000	1.10288314058122	0.259557468943070
9.70000000000000	1.11479867990983	0.256953729997588
9.80000000000000	1.12626522769090	0.255284859407812
9.90000000000000	1.13799330677088	0.254954980746778
10	1.15036013558099	0.256352940268379
10.1000000000000	1.16335192328210	0.259813681005395
10.2000000000000	1.17682298134867	0.265564221645706
10.3000000000000	1.19012572570600	0.273763030504964
10.4000000000000	1.20317799964664	0.284471458587554
10.5000000000000	1.21569545439177	0.297679030154705
10.6000000000000	1.22759193696620	0.313331127982335
10.7000000000000	1.23879963878165	0.331344203931937
10.8000000000000	1.24937627906901	0.351617060143034
10.9000000000000	1.25937815027179	0.374038298536770
11	1.26885713361229	0.398492319469985
11.1000000000000	1.27784758251141	0.424862377563683
11.2000000000000	1.28636164060112	0.453032246434194
11.3000000000000	1.29438647067044	0.482887483254272
11.4000000000000	1.30188859683982	0.514316808070271
11.5000000000000	1.30883162042692	0.547214032867264
11.6000000000000	1.31518821555141	0.581480139296583
11.7000000000000	1.32094445756488	0.617024881160181
11.8000000000000	1.32610193565885	0.653767699023162
11.9000000000000	1.33067790244239	0.691637918153203
12	1.33470422223316	0.730574352359147
12.1000000000000	1.33822566305749	0.770524392274123
12.2000000000000	1.34129660690266	0.811442469580476
12.3000000000000	1.34397655246969	0.853288212515952
12.4000000000000	1.34632565834974	0.896024523215450
12.5000000000000	1.34840081862987	0.939615859389985
12.6000000000000	1.35025276193187	0.984026890568481
12.7000000000000	1.35192418986614	1.02922161265433
12.8000000000000	1.35344900005522	1.07516294651037
12.9000000000000	1.35485280525270	1.12181271967632
13	1.35615419450778	1.16913189337493
13.1000000000000	1.35736622096926	1.21708097261790
13.2000000000000	1.35849810813460	1.26562048302361
13.3000000000000	1.35955690750918	1.31471142118912
13.4000000000000	1.36054888859732	1.36431561422024
13.5000000000000	1.36148089655125	1.41439605009922
13.6000000000000	1.36236004996816	1.46491685171180
13.7000000000000	1.36319424052508	1.51584330601845
13.8000000000000	1.36399186681027	1.56714178625656
13.9000000000000	1.36476128623279	1.61877964546789
14	1.36551017135962	1.67072512677363
14.1000000000000	1.36624491016890	1.72294732274110
14.2000000000000	1.36697016614298	1.77541620036696
14.3000000000000	1.36768868736513	1.82810268983364
14.4000000000000	1.36840140950584	1.88097881764946
14.5000000000000	1.36910784553696	1.93401785311874
14.6000000000000	1.36980671383033	1.98719443196145
14.7000000000000	1.37049671450669	2.04048462044719
14.8000000000000	1.37117731407286	2.09386589298501
14.9000000000000	1.37184939356632	2.14731700988235
15	1.37251562631223	2.20081780067149
15.1000000000000	1.37304667220310	2.25428770367034
15.2000000000000	1.36352461350488	2.30461731521453
15.3000000000000	1.34495476067649	2.35255691961628
15.4000000000000	1.31824189313093	2.39894727715907
15.5000000000000	1.28420031233993	2.44427490931214
15.6000000000000	1.25014786483488	2.48867188649589
15.7000000000000	1.22177429660758	2.53198958652791
15.8000000000000	1.19941380698714	2.57394662644896
15.9000000000000	1.18361340249379	2.61437591237594
16	1.17497171188195	2.65326984237167
16.1000000000000	1.17377160693316	2.69073304313059
16.2000000000000	1.17965765813953	2.72688664150677
16.3000000000000	1.19142758631530	2.76177226442432
16.4000000000000	1.20713433026701	2.79533306801816
16.5000000000000	1.22452620965537	2.82748958260395
16.6000000000000	1.24158122771014	2.85825763098230
16.7000000000000	1.25685439688615	2.88784121210260
16.8000000000000	1.26958357240773	2.91667573128916
16.9000000000000	1.27960040428586	2.94541497607551
17	1.28716213596788	2.97487388796713
17.1000000000000	1.29278003070719	3.00594337108693
17.2000000000000	1.29707140522062	3.03949371470824
17.3000000000000	1.30064620795030	3.07628299156100
17.4000000000000	1.30403010272598	3.11688318765394
17.5000000000000	1.30761209118483	3.16163531888653
17.6000000000000	1.31162593738751	3.21063741235541
17.7000000000000	1.31487503486778	3.26385515287671
17.8000000000000	1.31600572579090	3.32102467768036
17.9000000000000	1.31621205541760	3.38195475210595
18	1.31684507849511	3.44636248803854
18.1000000000000	1.31875512933728	3.51378313661657
18.2000000000000	1.32223859422870	3.58358340267676
18.3000000000000	1.32729264881416	3.65502071133802
18.4000000000000	1.33370067517485	3.72732117030211
18.5000000000000	1.34101629228479	3.79976666868603
18.6000000000000	1.34873185938796	3.87175404912399
18.7000000000000	1.35638960656329	3.94280439945393
18.8000000000000	1.36361114877204	4.01254131670943
18.9000000000000	1.37008786378717	4.08067658935660
19	1.37559355120450	4.14700913518051
19.1000000000000	1.38000237685876	4.21142270160617
19.2000000000000	1.38330138968841	4.27388388187313
19.3000000000000	1.38556592129047	4.33442787123855
19.4000000000000	1.38694197299275	4.39314458021123
19.5000000000000	1.38762574901901	4.45015907741071
19.6000000000000	1.38781859535168	4.50561898822205
19.7000000000000	1.38771554555074	4.55967565664088
19.8000000000000	1.38747716196612	4.61247108945017
19.9000000000000	1.38721901619855	4.66413133205726
20	1.38701815924468	4.71476328823582
20.1000000000000	1.38691514235247	4.76445582870978
20.2000000000000	1.38692461312041	4.81328148523594
20.3000000000000	1.38704295806211	4.86129922277266
20.4000000000000	1.38725540798988	4.90855745060582
20.5000000000000	1.38754202093676	4.95509690939980
20.6000000000000	1.38788250285869	5.00095352768495
20.7000000000000	1.38825982554834	5.04616072391069
20.8000000000000	1.38866231297863	5.09075096118810
20.9000000000000	1.38908419876751	5.13475653527632
21	1.38952496186843	5.17820972270446
21.1000000000000	1.38998788429219	5.22114246996909
21.2000000000000	1.39047825972670	5.26358580600981
21.3000000000000	1.39100159811236	5.30556914336939
21.4000000000000	1.39156216116797	5.34711961304443
21.5000000000000	1.39216196840163	5.38826153745889
21.6000000000000	1.39280037816242	5.42901611114066
21.7000000000000	1.39347419163331	5.46940133272763
21.8000000000000	1.39417827320384	5.50943216877857
21.9000000000000	1.39490648632035	5.54912090001020
22	1.39565273045283	5.58847758704563
22.1000000000000	1.39641188094191	5.62751059064374
22.2000000000000	1.39718047019622	5.66622708928523
22.3000000000000	1.39795700146728	5.70463354414458
22.4000000000000	1.39874184509286	5.74273607567118
22.5000000000000	1.39953673024372	5.78054072979816
22.6000000000000	1.40030733143646	5.81801903843325
22.7000000000000	1.39100087250993	5.85055802487221
22.8000000000000	1.37262505947605	5.87899526869055
22.9000000000000	1.34608682774556	5.90434302005376
23	1.31220241918812	5.92718655151363
23.1000000000000	1.27827741443901	5.94772410586658
23.2000000000000	1.24994609701204	5.96595634862886
23.3000000000000	1.22769762777827	5.98183487437506
23.4000000000000	1.21223157815625	5.99548201085833
23.5000000000000	1.20427481082429	6.00720263325889
23.6000000000000	1.20415931472520	6.01737306975400
23.7000000000000	1.21147243907717	6.02628056535430
23.8000000000000	1.22488049679107	6.03400126198831
23.9000000000000	1.24230864624580	6.04040713461899
24	1.26143631989086	6.04529344767803
24.1000000000000	1.28022842709591	6.04854245375970
24.2000000000000	1.29725290043271	6.05024436178598
24.3000000000000	1.31173732355501	6.05074551674572
24.4000000000000	1.32347453172775	6.05063279173121
24.5000000000000	1.33265680908001	6.05066946802590
24.6000000000000	1.33971112387895	6.05170454078064
24.7000000000000	1.34516898717564	6.05457512955586
24.8000000000000	1.34956581372499	6.06001741537311
24.9000000000000	1.35337043315932	6.06859902264895
25	1.35694586925178	6.08067993713425
25.1000000000000	1.36053318737822	6.09640371621867
25.2000000000000	1.36412912230720	6.11586489204323
25.3000000000000	1.36578000630103	6.13877532846006
25.4000000000000	1.36651197839494	6.16496697171690
25.5000000000000	1.36750527057353	6.19423969578448
25.6000000000000	1.36941689318446	6.22626270978396
25.7000000000000	1.37252405814903	6.26055610169789
25.8000000000000	1.37680201385890	6.29653138681474
25.9000000000000	1.38197509741115	6.33357270990106
26	1.38763605346374	6.37112600031864
26.1000000000000	1.39339655611484	6.40875256838088
26.2000000000000	1.39898262541287	6.44610701563113
26.3000000000000	1.40419979626244	6.48289507353999
26.4000000000000	1.40888360141668	6.51886450032668
26.5000000000000	1.41290000085824	6.55381661576075
26.6000000000000	1.41617185049253	6.58762109121525
26.7000000000000	1.41868359139780	6.62021383186256
26.8000000000000	1.42048408578922	6.65159255550591
26.9000000000000	1.42167138227453	6.68180454192230
27	1.42236994462022	6.71093075296688
27.1000000000000	1.42271050759354	6.73907025717739
27.2000000000000	1.42281217784843	6.76632718059889
27.3000000000000	1.42277105940744	6.79280202701504
27.4000000000000	1.42266309709840	6.81858582293179
27.5000000000000	1.42254090054672	6.84375828270693
27.6000000000000	1.42243982552522	6.86838665084165
27.7000000000000	1.42238074879920	6.89252609114711
27.8000000000000	1.42237315472400	6.91622091770023
27.9000000000000	1.42241822254606	6.93950625354109
28	1.42251163604302	6.96241027619656
28.1000000000000	1.42264636434861	6.98495642266235
28.2000000000000	1.42281495354652	7.00716521280649
28.3000000000000	1.42301105744310	7.02905553813392
28.4000000000000	1.42323019395959	7.05064543177945
28.5000000000000	1.42346986284377	7.07195239809678
28.6000000000000	1.42372921178873	7.09299340799753
28.7000000000000	1.42400845190774	7.11378467840218
28.8000000000000	1.42430821916731	7.13434135724461
28.9000000000000	1.42462900439672	7.15467721698916
29	1.42497074331526	7.17480443481274
29.1000000000000	1.42533259514244	7.19473350910871
29.2000000000000	1.42571294467363	7.21447331787835
29.3000000000000	1.42610956988116	7.23403129408208
29.4000000000000	1.42651990582681	7.25341367681462
29.5000000000000	1.42694134194355	7.27262579187381
29.6000000000000	1.42737149666943	7.29167232050987
29.7000000000000	1.42780842648017	7.31055752372482
29.8000000000000	1.42825073673430	7.32928540266085
29.9000000000000	1.42869757687593	7.34785978834976
30	1.42914852026156	7.36628436700754
30.1000000000000	1.42960114178718	7.38454010925818
30.2000000000000	1.42000850116025	7.39726891145950
30.3000000000000	1.40137512459600	7.40539424320760
30.4000000000000	1.37460508568818	7.41003703833144
30.5000000000000	1.34051205067114	7.41184277764610
30.6000000000000	1.30589734360731	7.41104758446949
30.7000000000000	1.27690267385532	7.40768436080569
30.8000000000000	1.25405418257160	7.40172492208750
30.9000000000000	1.23809769761521	7.39334798122425
31	1.22979256209550	7.38293736111958
31.1000000000000	1.22946533238620	7.37094460550073
31.2000000000000	1.23665567305116	7.35770039846829
31.3000000000000	1.24996159878455	7.34327936257135
31.4000000000000	1.26725541230828	7.32751601138830
31.5000000000000	1.28619847296881	7.31015311758693
31.6000000000000	1.30476418638012	7.29102544651972
31.7000000000000	1.32153574407377	7.27019329703595
31.8000000000000	1.33574889989012	7.24799538092348
31.9000000000000	1.34719038819183	7.22503188462862
32	1.35603702282651	7.20209697122585
32.1000000000000	1.36269883155322	7.18008385242896
32.2000000000000	1.36769137925656	7.15988266116299
32.3000000000000	1.37153770776162	7.14228770849659
32.4000000000000	1.37470075692824	7.12792737722194
32.5000000000000	1.37754642227822	7.11722283582575
32.6000000000000	1.38032692307477	7.11037779359489
32.7000000000000	1.38353941615207	7.10759501540128
32.8000000000000	1.38499163762912	7.10859924799905
32.9000000000000	1.38559296216866	7.11323324171163
33	1.38637478323440	7.12132200345120
33.1000000000000	1.38787364430399	7.13258384377178
33.2000000000000	1.39028332146626	7.14661202759407
33.3000000000000	1.39356758107934	7.16290694681961
33.4000000000000	1.39747159010046	7.18095626525567
33.5000000000000	1.40167379139957	7.20030252925240
33.6000000000000	1.40590598309460	7.22057215081426
33.7000000000000	1.41001421225178	7.24144529925601
33.8000000000000	1.41390647900245	7.26262387879195
33.9000000000000	1.41749526442841	7.28383409368387
34	1.42069310973544	7.30484396941434
34.1000000000000	1.42343451882719	7.32547943504302
34.2000000000000	1.42569343591232	7.34562825826404
34.3000000000000	1.42748119901505	7.36523225714771
34.4000000000000	1.42884276839629	7.38427830524505
34.5000000000000	1.42984469963186	7.40278604727466
34.6000000000000	1.43055936685902	7.42079542034631
34.7000000000000	1.43105772234523	7.43835669718399
34.8000000000000	1.43140403805770	7.45552278358765
34.9000000000000	1.43165075018657	7.47234431740744
35	1.43183904840503	7.48886662205329
35.1000000000000	1.43200016466506	7.50512793774273
35.2000000000000	1.43215585029921	7.52115912698459
35.3000000000000	1.43232012543929	7.53698389078291
35.4000000000000	1.43250060447727	7.55261976457733
35.5000000000000	1.43270007820616	7.56807949594892
35.6000000000000	1.43291819316989	7.58337249791971
35.7000000000000	1.43315295451787	7.59850612216898
35.8000000000000	1.43340187316163	7.61348661288727
35.9000000000000	1.43366269903599	7.62831972323294
36	1.43393377930058	7.64301103225013
36.1000000000000	1.43421412674844	7.65756602753558
36.2000000000000	1.43450329835507	7.67199003098788
36.3000000000000	1.43480117504413	7.68628804614057
36.4000000000000	1.43510772436327	7.70046459624069
36.5000000000000	1.43542279041913	7.71452360357281
36.6000000000000	1.43574595452798	7.72846834151203
36.7000000000000	1.43607649014657	7.74230146582320
36.8000000000000	1.43641339993969	7.75602511121684
36.9000000000000	1.43675550640258	7.76964102905355
37	1.43710157111139	7.78315073676566
37.1000000000000	1.43745041590053	7.79655565236522
37.2000000000000	1.43780102503533	7.80985719303700
37.3000000000000	1.43815261102095	7.82305682573993
37.4000000000000	1.43850463276301	7.83615606769101
37.5000000000000	1.43885676252263	7.84915644469900
37.6000000000000	1.43921470622395	7.86203967958574
37.7000000000000	1.42953685555514	7.86912003873657
37.8000000000000	1.41082678995321	7.87137220759308
37.9000000000000	1.38398773091147	7.86997473500925
38	1.34983257777391	7.86560385925109
38.1000000000000	1.31499005751571	7.85850988170019
38.2000000000000	1.28577440430717	7.84873488666823
38.3000000000000	1.26271918217628	7.83625396036520
38.4000000000000	1.24658306307885	7.82126438207307
38.5000000000000	1.23813397991390	7.80417884804086
38.6000000000000	1.23769611751074	7.78547743045038
38.7000000000000	1.24479524879061	7.76550743160483
38.8000000000000	1.25801055600640	7.74434248727512
38.9000000000000	1.27520069984670	7.72180217697208
39	1.29402342080336	7.69760945413179
39.1000000000000	1.31245569164212	7.67158329312256
39.2000000000000	1.32908555171755	7.64377766475926
39.3000000000000	1.34315150466741	7.61453622098810
39.4000000000000	1.35443890181075	7.58447419618340
39.5000000000000	1.36312069289744	7.55440848055304
39.6000000000000	1.36960228120180	7.52525966359350
39.7000000000000	1.37439441554186	7.49794692103448
39.8000000000000	1.37801620509026	7.47329287252751
39.9000000000000	1.38092835660870	7.45195187706282
40	1.38349678947485	7.43436774642968
40.1000000000000	1.38597596190219	7.42076319472824
40.2000000000000	1.38902977396855	7.41137052154035
40.3000000000000	1.39038408750608	7.40591044616441
40.4000000000000	1.39092350205822	7.40422464286616
40.5000000000000	1.39164770092899	7.40614142705916
40.6000000000000	1.39306352660054	7.41138754911583
40.7000000000000	1.39533544437946	7.41957111043791
40.8000000000000	1.39841886157002	7.43021043587618
40.9000000000000	1.40205308402724	7.44281573996625
41	1.40592743247727	7.45695223214502
41.1000000000000	1.40979900146815	7.47226189347912
41.2000000000000	1.41354434134035	7.48843007997241
41.3000000000000	1.41709964478888	7.50515582144108
41.4000000000000	1.42039929984561	7.52215787511383
41.5000000000000	1.42337002948953	7.53919390007208
41.6000000000000	1.42595190317733	7.55607722475848
41.7000000000000	1.42811701621259	7.57268133576524
41.8000000000000	1.42987074849525	7.58893284394819
41.9000000000000	1.43124684014617	7.60480199210873
42	1.43229723141088	7.62029111105226
42.1000000000000	1.43308135461290	7.63542346144185
42.2000000000000	1.43365969679856	7.65023388680665
42.3000000000000	1.43408818091155	7.66476143928451
42.4000000000000	1.43441286594787	7.67904469483990
42.5000000000000	1.43467149692471	7.69311842292291
42.6000000000000	1.43489325028010	7.70701185440881
42.7000000000000	1.43509918638100	7.72074816682608
42.8000000000000	1.43530359438055	7.73434451009946
42.9000000000000	1.43551497160711	7.74781284691090
43	1.43573734638209	7.76116110911246
43.1000000000000	1.43597169796667	7.77439444863151
43.2000000000000	1.43621725568152	7.78751634643287
43.3000000000000	1.43647251909936	7.80052945198391
43.4000000000000	1.43673594151529	7.81343613052634
43.5000000000000	1.43700630057656	7.82623874839654
43.6000000000000	1.43728282191633	7.83893975299861
43.7000000000000	1.43756513487560	7.85154161524228
43.8000000000000	1.43785313071316	7.86404670211318
43.9000000000000	1.43814679164971	7.87645713928273
44	1.43844602754133	7.88877470652481
44.1000000000000	1.43875055977281	7.90100079261011
44.2000000000000	1.43905987548594	7.91313641555447
44.3000000000000	1.43937324703966	7.92518229687682
44.4000000000000	1.43968979585594	7.93713896970012
44.5000000000000	1.44000858159144	7.94900689626960
44.6000000000000	1.44032869668754	7.96078657149585
44.7000000000000	1.44064934812531	7.97247859463502
44.8000000000000	1.44096991282496	7.98408369828677
44.9000000000000	1.44128995704323	7.99560273303461
45	1.44160921617130	8.00703661512766
45.1000000000000	1.44193563332165	8.01836726223501
45.2000000000000	1.43222940875697	8.02378527182228
45.3000000000000	1.41349380664875	8.02428540267136
45.4000000000000	1.38663176475135	8.02106880157474
45.5000000000000	1.35245592704370	8.01482394451519
45.6000000000000	1.31755065986469	8.00580663652479
45.7000000000000	1.28827278438138	7.99406261221921
45.8000000000000	1.26515809348165	7.97956937938754
45.9000000000000	1.24896952925764	7.96253220385994
46	1.24047792611193	7.94337547725352
46.1000000000000	1.24000701185362	7.92259064868169
46.2000000000000	1.24707862365157	7.90053175343917
46.3000000000000	1.26026654243856	7.87727242244827
46.4000000000000	1.27742561412916	7.85262692830487
46.5000000000000	1.29621277928286	7.82631110479383
46.6000000000000	1.31460634697301	7.79813839961202
46.7000000000000	1.33119602320320	7.76816087698367
46.8000000000000	1.34522122423749	7.73672447645280
46.9000000000000	1.35646697695992	7.70445038421739
47	1.36510490759595	7.67216402410761
47.1000000000000	1.37153874537292	7.64079585316412
47.2000000000000	1.37627739494744	7.61127507249480
47.3000000000000	1.37983830014862	7.58443359878133
47.4000000000000	1.38268104567241	7.56093380916808
47.5000000000000	1.38517109798179	7.54122600764093
47.6000000000000	1.38756319522932	7.52553789729821
47.7000000000000	1.39057399826404	7.51411191909470
47.8000000000000	1.39190376922501	7.50666686649648
47.9000000000000	1.39243015945053	7.50304373426004
48	1.39314420111005	7.50307147900587
48.1000000000000	1.39454423234721	7.50647878132579
48.2000000000000	1.39678607735309	7.51287738976287
48.3000000000000	1.39982239481367	7.52178997393948
48.4000000000000	1.40339012856968	7.53273242190607
48.5000000000000	1.40718070748720	7.54527588527920
48.6000000000000	1.41095769011457	7.55906654388050
48.7000000000000	1.41460608232804	7.57379105482163
48.8000000000000	1.41807012588556	7.58914734999379
48.9000000000000	1.42129048642534	7.60485169464505
49	1.42419796969996	7.62065838112666
49.1000000000000	1.42673431104331	7.63637679647291
49.2000000000000	1.42887110340438	7.65187598450063
49.3000000000000	1.43061207539473	7.66707794624286
49.4000000000000	1.43198797146865	7.68194801475800
49.5000000000000	1.43304714927130	7.69648356280224
49.6000000000000	1.43384590374212	7.71070312968560
49.7000000000000	1.43444196125211	7.72463719389705
49.8000000000000	1.43488899125027	7.73832088411815
49.9000000000000	1.43523134988252	7.75178933762447
50	1.43550578307302	7.76507431371474
50.1000000000000	1.43574085135351	7.77820246384237
50.2000000000000	1.43595737859338	7.79119475344084
50.3000000000000	1.43616969178670	7.80406643408762
50.4000000000000	1.43638645453760	7.81682785516965
50.5000000000000	1.43661197341736	7.82948555990998
50.6000000000000	1.43684756918038	7.84204347491687
50.7000000000000	1.43709280955421	7.85450396891821
50.8000000000000	1.43734648053050	7.86686865654774
50.9000000000000	1.43760724348343	7.87913892523932
51	1.43787400305859	7.89131621303594
51.1000000000000	1.43814604554368	7.90340209038726
51.2000000000000	1.43842301850667	7.91539820982892
51.3000000000000	1.43870481463562	7.92730618739393
51.4000000000000	1.43899142195526	7.93912747251708
51.5000000000000	1.43928277474830	7.95086324708858
51.6000000000000	1.43957864345981	7.96251437935937
51.7000000000000	1.43987858728565	7.97408143887297
51.8000000000000	1.44018196675578	7.98556476228571
51.9000000000000	1.44048799831165	7.99696455138904
52	1.44079583387648	8.00828098043337
52.1000000000000	1.44110464737297	8.01951429045100
52.2000000000000	1.44141371095057	8.03066485338993
52.3000000000000	1.44172244799234	8.04173319555424
52.4000000000000	1.44203045350412	8.05271997860663
52.5000000000000	1.44233747803061	8.06362594520348
52.6000000000000	1.44264068257228	8.07443370272894
52.7000000000000	1.43291356665979	8.07929057582223
52.8000000000000	1.41415916233854	8.07920005660379
52.9000000000000	1.38728019844942	8.07537097950679
53	1.35308913094921	8.06851532456017
53.1000000000000	1.31835357017111	8.05894254844056
53.2000000000000	1.28951921657782	8.04676952073903
53.3000000000000	1.26724518346063	8.03203086896091
53.4000000000000	1.25245042647086	8.01496069319639
53.5000000000000	1.24607274226993	7.99595284698113
53.6000000000000	1.24861335597360	7.97538529238863
53.7000000000000	1.25973050448564	7.95340705613904
53.8000000000000	1.27807097990810	7.92981819698770
53.9000000000000	1.30148698533833	7.90412024457423
54	1.32754698317615	7.87569467793043
54.1000000000000	1.35405875588949	7.84400314740544
54.2000000000000	1.37938297885654	7.80873164961558
54.3000000000000	1.40250871503125	7.76985593306418
54.4000000000000	1.42296661231794	7.72763683046682
54.5000000000000	1.44068297780214	7.68256850089316
54.6000000000000	1.45583576475844	7.63530219380046
54.7000000000000	1.46873956300010	7.58656337764667
54.8000000000000	1.47975880163509	7.53707537481375
54.9000000000000	1.48924925975537	7.48749842184077
55	1.49752347668620	7.43838861120826
55.1000000000000	1.50483445841244	7.39017735720626
55.2000000000000	1.51434981988053	7.34392598427456
55.3000000000000	1.52334904869879	7.29992120268415
55.4000000000000	1.53268854030397	7.25839781332108
55.5000000000000	1.54322338220159	7.21941930465987
55.6000000000000	1.55518994925687	7.18281695975103
55.7000000000000	1.56845657168153	7.14821367662737
55.8000000000000	1.58268227225774	7.11508795408129
55.9000000000000	1.59727918530966	7.08288714593811
56	1.61164025635360	7.05111634751415
56.1000000000000	1.62529784921140	7.01937777145579
56.2000000000000	1.63799393690611	6.98734789777425
56.3000000000000	1.64960206187930	6.95475116054735
56.4000000000000	1.66004369225463	6.92136253950352
56.5000000000000	1.66927072528916	6.88701883304828
56.6000000000000	1.67727693407813	6.85162659397858
56.7000000000000	1.68410646883578	6.81515856743813
56.8000000000000	1.68984464630312	6.77764052359426
56.9000000000000	1.69460380931058	6.73913680776846
57	1.69850773912290	6.69973588785849
57.1000000000000	1.70167887599409	6.65953784438573
57.2000000000000	1.70423080194059	6.61864472827978
57.3000000000000	1.70626297500377	6.57715382385000
57.4000000000000	1.70785646451931	6.53515412713664
57.5000000000000	1.70907831430716	6.49272445490279
57.6000000000000	1.70998247219399	6.44993327493404
57.7000000000000	1.71061185280857	6.40683951504619
57.8000000000000	1.71100088656017	6.36349367714274
57.9000000000000	1.71117710854790	6.31993943845726
58	1.71116290613764	6.27621525238718
58.1000000000000	1.71097704594921	6.23235578617071
58.2000000000000	1.71063591738378	6.18839302869796
58.3000000000000	1.71015441272252	6.14435701368463
58.4000000000000	1.70954644802472	6.10027619485697
58.5000000000000	1.70882519582056	6.05617755073617
58.6000000000000	1.70800312408743	6.01208651073196
58.7000000000000	1.70709192977388	5.96802679508177
58.8000000000000	1.70610243020745	5.92402025211687
58.9000000000000	1.70504446474300	5.88008675977580
59	1.70392682422799	5.83624423240205
59.1000000000000	1.70275723384998	5.79250875006687
59.2000000000000	1.70154240213364	5.74889480090412
59.3000000000000	1.70028812361681	5.70541560428477
59.4000000000000	1.69899941186655	5.66208346888701
59.5000000000000	1.69768064654955	5.61891013326587
59.6000000000000	1.69633572037574	5.57590703882323
59.7000000000000	1.69496817345271	5.53308549620577
59.8000000000000	1.69358130611122	5.49045672289933
59.9000000000000	1.69217826224590	5.44803175110327
60	1.69076207755659	5.40582122711720
60.1000000000000	1.68938424150211	5.36383792127033
60.2000000000000	1.67814418905307	5.31619954522766
60.3000000000000	1.65802814184894	5.26411535441525
60.4000000000000	1.62992369936522	5.20881359437628
60.5000000000000	1.59462970112988	5.15090906040961
60.6000000000000	1.55286510271807	5.09055547744227
60.7000000000000	1.51616618841593	5.02790245433141
60.8000000000000	1.48785678992404	4.96309218341845
60.9000000000000	1.46911129363893	4.89633473209648
61	1.46099188766236	4.82788271195452
61.1000000000000	1.46368442228344	4.75786409414105
61.2000000000000	1.47610770344241	4.68612239879733
61.3000000000000	1.49728865648549	4.61214559150641
61.4000000000000	1.52635151422426	4.53556646494459
61.5000000000000	1.56155672345971	4.45664525103894
61.6000000000000	1.59879230906374	4.37561615852387
61.7000000000000	1.63586559814073	4.29268997526030
61.8000000000000	1.67129825375203	4.20805641032309
61.9000000000000	1.70418561193090	4.12188620187959
62	1.73407345184185	4.03433301428045
62.1000000000000	1.76083007137728	3.94553514544122
62.2000000000000	1.78453493060552	3.85561706348592
62.3000000000000	1.80539171667231	3.76469078972614
62.4000000000000	1.82366525967523	3.67285714334235
62.5000000000000	1.83963853829685	3.58020686159693
62.6000000000000	1.85358543276051	3.48682160802605
62.7000000000000	1.87292722424880	3.39277487981226
62.8000000000000	1.89351119719175	3.29813282441985
62.9000000000000	1.91588131333345	3.20295497456669
63	1.94043898618370	3.10729490969883
63.1000000000000	1.96691841438430	3.01120085131777
63.2000000000000	1.99470839325057	2.91471619877481
63.3000000000000	2.02297750056016	2.81788001148614
63.4000000000000	2.05078383644151	2.72072744292635
63.5000000000000	2.07727750325902	2.62329013122253
63.6000000000000	2.10189345739075	2.52559655068909
63.7000000000000	2.12436273699545	2.42767232820900
63.8000000000000	2.14459971857055	2.32954052797692
63.9000000000000	2.16260481296242	2.23122190776804
64	2.17842317058249	2.13273514958005
64.1000000000000	2.19213738518421	2.03409706721087
64.2000000000000	2.20386206160925	1.93532279307860
64.3000000000000	2.21373490180123	1.83642594635955
64.4000000000000	2.22190805122165	1.73741878431242
64.5000000000000	2.22853934411133	1.63831233846999
64.6000000000000	2.23378403482577	1.53911653721181
64.7000000000000	2.23779027525197	1.43984031607944
64.8000000000000	2.24069569534649	1.34049171706032
64.9000000000000	2.24262522850043	1.24107797794310
65	2.23436180833897	1.16160561273761
65.1000000000000	2.23572705089939	1.08557865573524
65.2000000000000	2.23786252796624	1.01273043979477
65.3000000000000	2.23967373879351	0.942631824630601
65.4000000000000	2.24103272619915	0.874882118205665
65.5000000000000	2.24195799660559	0.809119726676524
65.6000000000000	2.25279073997138	0.745143318548711
65.7000000000000	2.25371530982594	0.685921602632504
65.8000000000000	2.25354946227631	0.638681758600350
65.9000000000000	2.25316427150081	0.595369605828800
66	2.25269650195739	0.555439692428437
66.1000000000000	2.25219646685719	0.518403095845982
66.2000000000000	2.25167351281191	0.483820544879613
66.3000000000000	2.25112484518552	0.451297306257756
66.4000000000000	2.25054455004338	0.420478742225429
66.5000000000000	2.24709567018123	0.398566315060843
66.6000000000000	2.24678357975020	0.378106992062108
66.7000000000000	2.24683243978913	0.358826514208311
66.8000000000000	2.24687569777843	0.340458279016563
66.9000000000000	2.24685639761784	0.322761331807745
67	2.24676438775804	0.305519037050547
67.1000000000000	2.24659683139265	0.288536830796687
67.2000000000000	2.24481468694441	0.278915382454371
67.3000000000000	2.24488671979508	0.269555043091588
67.4000000000000	2.24512332655004	0.260291753235082
67.5000000000000	2.24531104224727	0.250966258242445
67.6000000000000	2.24543894604564	0.241437494749403
67.7000000000000	2.23555405946417	0.231079603603522
67.8000000000000	2.21665766154085	0.226380992067611
67.9000000000000	2.18965090340986	0.221761089963688
68	2.15534482109197	0.216674523346029
68.1000000000000	2.11446934700587	0.210849520877035
68.2000000000000	2.06768142032838	0.204051193238761
68.3000000000000	2.02274767433610	0.196059260359145
68.4000000000000	1.99230730294306	0.194653825788145
68.5000000000000	1.97295499037493	0.192374364154342
68.6000000000000	1.96553790906361	0.189121266986868
68.7000000000000	1.96886253588342	0.184747388311174
68.8000000000000	1.98185470002125	0.179068816705830
68.9000000000000	2.00354764774530	0.171866700557148
69	2.03307130069695	0.169780963097653
69.1000000000000	2.06964258835343	0.166647055295264
69.2000000000000	2.11179892292434	0.162277310836843
69.3000000000000	2.15310076999120	0.156425471655199
69.4000000000000	2.20027243235138	0.154851876811077
69.5000000000000	2.23626547245565	0.152342898305148
69.6000000000000	2.26877221187752	0.148558734233121
69.7000000000000	2.29806144573801	0.143241082221797
69.8000000000000	2.33442175621244	0.141994821182544
69.9000000000000	2.35764151118246	0.139811901298608
70	2.37806649058237	0.136348210626864
70.1000000000000	2.39629375199963	0.131366275061815
70.2000000000000	2.40269828727517	0.130329251107123
70.3000000000000	2.41846236902315	0.128276558871562
70.4000000000000	2.44265004259633	0.125139692981853
70.5000000000000	2.45441894881220	0.125444740059190
70.6000000000000	2.47501096440648	0.124859862865623
70.7000000000000	2.50354377844133	0.123319500357579
70.8000000000000	2.53922331107269	0.120746617152317
70.9000000000000	2.56133489044092	0.122133511827756
71	2.59123531187233	0.122663947498018
71.1000000000000	2.62531494028558	0.122272642046405
71.2000000000000	2.65713586519451	0.120881032529741
71.3000000000000	2.69577469761254	0.123425210422190
71.4000000000000	2.72284133197190	0.125145114457840
71.5000000000000	2.74587188083297	0.125893042187162
71.6000000000000	2.76639583955863	0.125564496973819
71.7000000000000	2.78484713047400	0.124067569294745
71.8000000000000	2.79145329229785	0.127038825305690
71.9000000000000	2.80614669361113	0.129001105757372
72	2.82069042084334	0.129890001063487
72.1000000000000	2.83394374272058	0.129612292279039
72.2000000000000	2.84579329681349	0.128079668598020
72.3000000000000	2.84645789549711	0.131152829316917
72.4000000000000	2.85555115795575	0.133174775175810
72.5000000000000	2.86493350174013	0.134083470128772
72.6000000000000	2.87344881638820	0.133788398533382
72.7000000000000	2.88096992946939	0.132204653054376
72.8000000000000	2.87773893124246	0.135235160070803
72.9000000000000	2.88328671833560	0.137206566463660
73	2.88949107398324	0.138058036103436
73.1000000000000	2.89517548855913	0.137700379393997
73.2000000000000	2.90019014877476	0.136050070144149
73.3000000000000	2.89788270932209	0.138810587480751
73.4000000000000	2.90166810426577	0.140549464370984
73.5000000000000	2.90593129057154	0.141190560994707
73.6000000000000	2.90984016334298	0.140641581092598
73.7000000000000	2.91328438387454	0.138817201428610
73.8000000000000	2.92638418235294	0.139682414488927
73.9000000000000	2.93005579069630	0.139792265789798
74	2.93186372588165	0.138975024403739
74.1000000000000	2.93314873052940	0.137113556919200
74.2000000000000	2.93415967239848	0.134106861782474
74.3000000000000	2.93305271132706	0.136143338952124
74.4000000000000	2.93398832051435	0.137250159201496
74.5000000000000	2.93506974903970	0.137324719002529
74.6000000000000	2.93601335092372	0.136266612936025
74.7000000000000	2.93677800552685	0.133984854210609
74.8000000000000	2.93537911382885	0.136669031852618
74.9000000000000	2.93612518439776	0.138359428644728
75	2.93705293128456	0.138960188518124
75.1000000000000	2.93783630139133	0.138378152022124
75.2000000000000	2.92854133448742	0.136164208487841
75.3000000000000	2.91017586427391	0.138151967273541
75.4000000000000	2.88364694108175	0.139435230592615
75.5000000000000	2.84977091020880	0.139573937901427
75.6000000000000	2.80928248242315	0.138309014460899
75.7000000000000	2.76284289741606	0.135418397284332
75.8000000000000	2.71104727090968	0.137253922529174
75.9000000000000	2.65470057204921	0.137925393012555
76	2.61398854307479	0.137143672121821
76.1000000000000	2.58734771699781	0.134765307493882
76.2000000000000	2.57337097352853	0.136771301218476
76.3000000000000	2.57079190440617	0.137473510878565
76.4000000000000	2.57847074219606	0.136713632895970
76.5000000000000	2.59538169620695	0.134252230711623
76.6000000000000	2.62060155481675	0.129824756437021
76.7000000000000	2.65329942756558	0.129693380711114
76.8000000000000	2.69272751303952	0.128217458547648
76.9000000000000	2.73436644615267	0.125152182802261
77	2.77938126776688	0.125650527784503
77.1000000000000	2.81518182595353	0.124976917195788
77.2000000000000	2.84733597487373	0.122781900650155
77.3000000000000	2.87619813680361	0.118773516122569
77.4000000000000	2.90886356369610	0.118496847059726
77.5000000000000	2.93200814538020	0.117027956699343
77.6000000000000	2.95238076105710	0.114016484773351
77.7000000000000	2.96071611516631	0.114594459060515
77.8000000000000	2.97821793386461	0.113965162072440
77.9000000000000	3.00396957069307	0.111990362127140
78	3.01714604383869	0.113261699526669
78.1000000000000	3.03900486966974	0.113427034948779
78.2000000000000	3.06867781291769	0.112373548097229
78.3000000000000	3.10538346184085	0.110009106767603
78.4000000000000	3.12841854587169	0.111368144060768
78.5000000000000	3.15915012149944	0.111775598278668
78.6000000000000	3.18734446524111	0.111138739966238
78.7000000000000	3.21135810642546	0.109357900146710
78.8000000000000	3.22297038349137	0.112184141419664
78.9000000000000	3.23997388072821	0.114010445173089
79	3.25608149382032	0.114747626782398
79.1000000000000	3.27055704663555	0.114298799835218
79.2000000000000	3.28350565458491	0.112575687338896
79.3000000000000	3.28515940173933	0.115250048941619
79.4000000000000	3.29513497081634	0.116896432177907
79.5000000000000	3.30569073637692	0.117432716589937
79.6000000000000	3.31549573622311	0.116757482071998
79.7000000000000	3.31432023608468	0.120232583802003
79.8000000000000	3.32165579684425	0.122649082542241
79.9000000000000	3.32970798141080	0.123923270540058
80	3.33711056135358	0.123953352548081
80.1000000000000	3.34363052053494	0.122643803766382
80.2000000000000	3.33949848379816	0.125775566121471
80.3000000000000	3.34385847896783	0.127819973382781
80.4000000000000	3.34911855046279	0.128695676248697
80.5000000000000	3.35395146065532	0.128303229756676
80.6000000000000	3.35813912045822	0.126549813426394
80.7000000000000	3.35190801428084	0.129282571279134
80.8000000000000	3.35443085745848	0.130946244854814
80.9000000000000	3.35809548116173	0.131458672203383
81	3.36155661170933	0.130719380031599
81.1000000000000	3.36457860554457	0.128634626279534
81.2000000000000	3.36731492073697	0.130459633765070
81.3000000000000	3.36990501754503	0.131336079495671
81.4000000000000	3.37216471258903	0.131139703397483
81.5000000000000	3.37408974287888	0.129758166448035
81.6000000000000	3.37569944575375	0.127090495085870
81.7000000000000	3.37862934867643	0.129186562662138
81.8000000000000	3.38031549334119	0.130310779303935
81.9000000000000	3.38155390322676	0.130337218106213
82	3.38252448112991	0.129155704710045
82.1000000000000	3.38327430518175	0.126667757754411
82.2000000000000	3.38158365151539	0.129063744625473
82.3000000000000	3.38220849097713	0.130444048422901
82.4000000000000	3.38310806029210	0.130699496108031
82.5000000000000	3.38390841024958	0.129724644001404
82.6000000000000	3.38448333682687	0.127424657093760
82.7000000000000	3.37500077074642	0.129325674742938
82.8000000000000	3.35646646127403	0.130487694679516
82.9000000000000	3.32978558274887	0.130508352711967
83	3.29577279207623	0.129146142845869
83.1000000000000	3.25516128047085	0.126182768243366
83.2000000000000	3.20861092002601	0.127511908518417
83.3000000000000	3.15671559562565	0.127848172064281
83.4000000000000	3.10000980366533	0.126810571676405
83.5000000000000	3.04509952733674	0.124143816622732
83.6000000000000	3.00568027864100	0.125912381698655
83.7000000000000	2.98020295481483	0.126385046784080
83.8000000000000	2.96727336337129	0.125384602549617
83.9000000000000	2.96563673107209	0.122675047924015
84	2.97416376200282	0.123923366996948
84.1000000000000	2.99183808984047	0.123795228025280
84.2000000000000	3.01774498489436	0.122056329311378
84.3000000000000	3.05106119044286	0.118426664230145
84.4000000000000	3.09072051192096	0.118544578183061
84.5000000000000	3.12997641763141	0.117364183832321
84.6000000000000	3.16619962947184	0.114569952635718
84.7000000000000	3.19998387063073	0.115131666147997
84.8000000000000	3.23003067240327	0.114454394366885
84.9000000000000	3.25694082877354	0.112202138271832
85	3.28305163530626	0.113169285826577
85.1000000000000	3.30492522022508	0.112893522149280
85.2000000000000	3.33461144665202	0.111116089346953
85.3000000000000	3.35132905043626	0.112663480257671
85.4000000000000	3.37637489384209	0.112958256923331
85.5000000000000	3.40891615290732	0.111829716762243
85.6000000000000	3.44820328606604	0.109136928294287
85.7000000000000	3.47356170590888	0.109894213511302
85.8000000000000	3.50638428376744	0.109605936055253
85.9000000000000	3.53688750932628	0.108158316154855
86	3.55434041232923	0.110171218077533
86.1000000000000	3.57195025865688	0.111247897866600
86.2000000000000	3.58614729518855	0.111258802012749
86.3000000000000	3.59712779810924	0.110092269939587
86.4000000000000	3.59701025073787	0.112355537884191
86.5000000000000	3.60322590206015	0.113677657555905
86.6000000000000	3.60984834770497	0.113951378180078
86.7000000000000	3.61591273967826	0.113067220158615
86.8000000000000	3.61137069245421	0.116119387107174
86.9000000000000	3.61560219837035	0.118163435764759
87	3.62112486157209	0.119102695654004
87.1000000000000	3.62648940601818	0.118828453938584
87.2000000000000	3.63137557316833	0.117238604323507
87.3000000000000	3.62577312360346	0.120035936134225
87.4000000000000	3.62890516531890	0.121772317438496
87.5000000000000	3.63327081198548	0.122354089741261
87.6000000000000	3.63739509447108	0.121673242085027
87.7000000000000	3.64097065901004	0.119628536725099
87.8000000000000	3.63418866709511	0.122107109800487
87.9000000000000	3.63599563569970	0.123524326211608
88	3.63906407612435	0.123785461654369
88.1000000000000	3.64196559564454	0.122782180390489
88.2000000000000	3.63457696321270	0.125909210285845
88.3000000000000	3.63591694591124	0.127976274209823
88.4000000000000	3.63862075379828	0.128887591190299
88.5000000000000	3.64125071307682	0.128535070209382
88.6000000000000	3.64352220165766	0.126818260664595
88.7000000000000	3.64256424321627	0.129167748356203
88.8000000000000	3.64418931229348	0.130502747362705
88.9000000000000	3.64607556829716	0.130705636835695
89	3.64776414882531	0.129663501237367
89.1000000000000	3.64917192072299	0.127273743371938
89.2000000000000	3.66043891543090	0.129109576416780
89.3000000000000	3.66300172538082	0.130009315045782
89.4000000000000	3.66352279312280	0.129811242995454
89.5000000000000	3.66350181230045	0.128392987072450
89.6000000000000	3.66326892437844	0.125648452787475
89.7000000000000	3.66058340286406	0.127750915920390
89.8000000000000	3.66032505566175	0.128842478865224
89.9000000000000	3.66046328186313	0.128804965971521
90	3.66058373369551	0.127525611394583
90.1000000000000	3.66052764643382	0.124902526004839
90.2000000000000	3.65047716789830	0.126428954416972
90.3000000000000	3.63143173721633	0.127216765285258
90.4000000000000	3.60429084960256	0.126875068455173
90.5000000000000	3.56986405075016	0.125154813903490
90.6000000000000	3.52887993178301	0.127221537654214
90.7000000000000	3.48199422471257	0.128377787966481
90.8000000000000	3.42979708834917	0.128227793768877
90.9000000000000	3.37281966562212	0.126509585587347
91	3.31392743848017	0.128793303635307
91.1000000000000	3.27006040322897	0.129802517805242
91.2000000000000	3.24058007150289	0.129332354259159
91.3000000000000	3.22404777294942	0.127160328469890
91.4000000000000	3.21916870425130	0.128829014792091
91.5000000000000	3.22477754242299	0.129123864185865
91.6000000000000	3.23982549677751	0.127803748333933
91.7000000000000	3.26336865569658	0.124583694857022
91.8000000000000	3.29455749872374	0.125062619005010
91.9000000000000	3.33256780769617	0.124187690551196
92	3.36898417561859	0.121668713402978
92.1000000000000	3.39897280056221	0.122427827643915
92.2000000000000	3.43019086870116	0.121896651376326
92.3000000000000	3.45862980184188	0.119753411320639
92.4000000000000	3.48415819353386	0.115687978658455
92.5000000000000	3.50558661329278	0.115182698819646
92.6000000000000	3.52652052380040	0.113384838543038
92.7000000000000	3.55536104325725	0.110052704660159
92.8000000000000	3.57131751076842	0.110319267469322
92.9000000000000	3.59567833152848	0.109377694249637
93	3.62760307021253	0.107036607375523
93.1000000000000	3.64633533502817	0.107865394585652
93.2000000000000	3.67319437336225	0.107622769060679
93.3000000000000	3.70736750786292	0.106167726514972
93.4000000000000	3.72812332891353	0.107942291744262
93.5000000000000	3.74930919085088	0.108766399147507
93.6000000000000	3.76568168367081	0.108500781945541
93.7000000000000	3.77736687002123	0.107027058297830
93.8000000000000	3.77788353773661	0.109874746857614
93.9000000000000	3.78305515599512	0.111697281732472
94	3.78802023177846	0.112386005740899
94.1000000000000	3.79218271213703	0.111836425985654
94.2000000000000	3.78592894445975	0.115113843791218
94.3000000000000	3.78819834479052	0.117345445405693
94.4000000000000	3.79193366715748	0.118433081438983
94.5000000000000	3.79571945949375	0.118270084512790
94.6000000000000	3.79923733237746	0.116756814174556
94.7000000000000	3.79240341797279	0.119589709054349
94.8000000000000	3.79445495057498	0.121348258971832
94.9000000000000	3.79797924211779	0.121935752468274
95	3.80143116856717	0.121242918874744
95.1000000000000	3.80445307403123	0.119167115477132
95.2000000000000	3.79717278894889	0.121598134481206
95.3000000000000	3.79847733168797	0.122962550054082
95.4000000000000	3.80115925941746	0.123160701646979
95.5000000000000	3.80373569082245	0.122081336436749
95.6000000000000	3.79605447908694	0.125138921526718
95.7000000000000	3.79701422087504	0.127133368149724
95.8000000000000	3.79941181165986	0.127963500142027
95.9000000000000	3.80176944706306	0.127518017266139
96	3.80377857516782	0.125693575867377
96.1000000000000	3.79979888760174	0.128106073360346
96.2000000000000	3.80081882971922	0.129476544641609
96.3000000000000	3.80262926848672	0.129692404685660
96.4000000000000	3.80435044880878	0.128640178745730
96.5000000000000	3.80580049253454	0.126215823452655
96.6000000000000	3.81710553188772	0.126200949884011
96.7000000000000	3.81967247395243	0.125420204312263
96.8000000000000	3.82010653945398	0.123690993154593
96.9000000000000	3.81996266278303	0.120871652491887
97	3.81850854977207	0.122564808433260
97.1000000000000	3.81833466868202	0.123354798098180
97.2000000000000	3.81833978933829	0.123104528105717
97.3000000000000	3.81829184000801	0.121687571154588
97.4000000000000	3.81562753553244	0.124584738421741
97.5000000000000	3.81549280371474	0.126479080702568
97.6000000000000	3.81572014347596	0.127247242289624
97.7000000000000	3.80592474926106	0.126538513800660
97.8000000000000	3.78710889446765	0.124287106757782
97.9000000000000	3.76017462515357	0.125857552132836
98	3.72593378277091	0.126633905955808
98.1000000000000	3.68511702462651	0.126206241023399
98.2000000000000	3.63838194229655	0.124295294429372
98.3000000000000	3.58632036819959	0.126186963308056
98.4000000000000	3.52946495151233	0.127044210631385
98.5000000000000	3.46829507649379	0.126508362696018
98.6000000000000	3.41923198888915	0.124306060582229
98.7000000000000	3.38507521004499	0.126089841723304
98.8000000000000	3.36433410908524	0.126557725082308
98.9000000000000	3.35566711822146	0.125485051325680
99	3.35786682644406	0.122601355960440
99.1000000000000	3.36984656384440	0.123494629729936
99.2000000000000	3.39062832750471	0.122999698310722
99.3000000000000	3.41933191479899	0.120843135205705
99.4000000000000	3.45516514336384	0.116733372249156
99.5000000000000	3.48453362838440	0.116249827282356
99.6000000000000	3.51849699586113	0.114441079900541
99.7000000000000	3.54995373105425	0.110996268874625
99.8000000000000	3.57384857351005	0.110891389780780
99.9000000000000	3.59996607090375	0.109541155975211
100	3.62371139107746	0.106617194284069
100.100000000000	3.64212008083729	0.106908464014781
100.200000000000	3.66868790162113	0.105961939720796
100.300000000000	3.70259894032659	0.103559584133939
100.400000000000	3.72311887516150	0.104534939633234
100.500000000000	3.75158681651292	0.104307686638342
100.600000000000	3.78720796372920	0.102695616686720
100.700000000000	3.80926699622385	0.104132574729404
100.800000000000	3.83912012546904	0.104518446944871
100.900000000000	3.86597028442541	0.103718916033758
101	3.88543404957305	0.101618372500892
101.100000000000	3.89295143820592	0.103316568176795
101.200000000000	3.90031078725875	0.104048286627361
101.300000000000	3.90524174043418	0.103681843459269
101.400000000000	3.90806454538163	0.102104949051880
101.500000000000	3.90060506983434	0.104256224828711
101.600000000000	3.90043181932960	0.105448095534146
101.700000000000	3.90152168509741	0.105568583326404
101.800000000000	3.90272837057611	0.104504481694236
101.900000000000	3.89381438750694	0.107397514138519
102	3.89403758684422	0.109278199614161
102.100000000000	3.89607038956794	0.110042089945485
102.200000000000	3.89834049573316	0.109575608947721
102.300000000000	3.89038359128187	0.113061503038408
102.400000000000	3.89138226123023	0.115477869931107
102.500000000000	3.89398093417268	0.116722942533302
102.600000000000	3.89659832979645	0.116685034062320
102.700000000000	3.89885849550262	0.115259650904642
102.800000000000	3.89089264463818	0.118172091203134
102.900000000000	3.89149861951308	0.119989024853895
103	3.89358034631767	0.120610257246300
103.100000000000	3.89563430166321	0.119925557122625
103.200000000000	3.89733128222885	0.117832291787595
103.300000000000	3.88885856473793	0.120174031596833
103.400000000000	3.88901066958039	0.121447889989761
103.500000000000	3.89071683428415	0.121551503308689
103.600000000000	3.89248031962611	0.120372604350280
103.700000000000	3.88987726319039	0.123115538484914
103.800000000000	3.89094682199889	0.124837028042498
103.900000000000	3.89257351469104	0.125416007862580
104	3.89408533000512	0.124735169704901
104.100000000000	3.89534077729350	0.122687580124933
104.200000000000	3.90647067985304	0.123715417527748
104.300000000000	3.90897990107649	0.123883620241795
104.400000000000	3.90934788477787	0.123018474578636
104.500000000000	3.90913005443455	0.120985073491962
104.600000000000	3.90692306289151	0.123367173368573
104.700000000000	3.90658323720903	0.124775707692196
104.800000000000	3.90656231904763	0.125080254118798
104.900000000000	3.90652089487360	0.124159242880467
105	3.90637940058179	0.121902686639809
105.100000000000	3.90641687193167	0.124215746022759
105.200000000000	3.89645059614656	0.125602404155883
105.300000000000	3.87748094793996	0.125779023942074
105.400000000000	3.85040826455402	0.124561776137507
105.500000000000	3.81604284950667	0.121767856774028
105.600000000000	3.77511397596406	0.122945618884055
105.700000000000	3.72827798977571	0.123213838363392
105.800000000000	3.67612560220620	0.122169922812744
105.900000000000	3.61918845339364	0.119545004470816
106	3.55794501946233	0.120924686687613
106.100000000000	3.50599631445518	0.121096271943240
106.200000000000	3.46924247994875	0.119802909730522
106.300000000000	3.44616402889297	0.116809598294696
106.400000000000	3.43539342294276	0.117719998233812
106.500000000000	3.43569987758757	0.117294143427974
106.600000000000	3.44597568676790	0.115274890780882
106.700000000000	3.46522391503020	0.116655440799030
106.800000000000	3.49254732046627	0.116709687653264
106.900000000000	3.52713838535873	0.115145703154828
107	3.56270281076159	0.111669743540539
107.100000000000	3.58884515449067	0.111664439897906
107.200000000000	3.61972577472783	0.110307216103260
107.300000000000	3.64816318223662	0.107287162509251
107.400000000000	3.66871156851069	0.107527860069740
107.500000000000	3.69221464631535	0.106490249210615
107.600000000000	3.71366426078243	0.103848884960853
107.700000000000	3.72296891380281	0.104707014016381
107.800000000000	3.74134310152115	0.104257523123182
107.900000000000	3.76787987046766	0.102291248941272
108	3.78176296251951	0.103555720365299
108.100000000000	3.80425774536618	0.103603599758975
108.200000000000	3.83450304992819	0.102279120011899
108.300000000000	3.85172382403399	0.104053870786935
108.400000000000	3.87722252072921	0.104784197393144
108.500000000000	3.89975161900476	0.104345315868409
108.600000000000	3.91623156228350	0.102625056531374
108.700000000000	3.92106351123436	0.104816995474918
108.800000000000	3.92786423918996	0.106013931722314
108.900000000000	3.93327875875797	0.106092696068208
109	3.93719207112723	0.104943412115785
109.100000000000	3.93071405225956	0.107588990353269
109.200000000000	3.93207255821880	0.109233199492951
109.300000000000	3.93481968423193	0.109768387032273
109.400000000000	3.93765733114774	0.109083193594503
109.500000000000	3.93021121337198	0.112326779236010
109.600000000000	3.93178443308854	0.114523013961518
109.700000000000	3.93504823160090	0.115568973007777
109.800000000000	3.93840883285285	0.115352526070113
109.900000000000	3.94146634200576	0.113768505512749
110	3.93421810024338	0.116534781699464
110.100000000000	3.93560768455451	0.118221201381086
110.200000000000	3.93847779753554	0.118725569614018
110.300000000000	3.94128180833352	0.117935686713960
110.400000000000	3.93380541805170	0.121222666851231
110.500000000000	3.93487492361175	0.123426083352424
110.600000000000	3.93740806054748	0.124442428422637
110.700000000000	3.93988769511542	0.124159604213568
110.800000000000	3.94198215354993	0.122473466250811
110.900000000000	3.93498005255469	0.125095738242355
111	3.93557552111180	0.126640164549367
111.100000000000	3.93752381518233	0.127001033144503
111.200000000000	3.93947989203772	0.126066018697115
111.300000000000	3.94114865304486	0.123731134809996
111.400000000000	3.94454445431077	0.125320704201670
111.500000000000	3.94628134293011	0.125946625561038
111.600000000000	3.94742654356099	0.125466985778252
111.700000000000	3.94824806571482	0.123757171033451
111.800000000000	3.95898743565326	0.125841000552756
111.900000000000	3.96120294924169	0.127008124494348
112	3.96130077950648	0.127092136353975
112.100000000000	3.96083743741389	0.125962538385956
112.200000000000	3.96017918566082	0.123505630756556
112.300000000000	3.95691341129923	0.125731485641868
112.400000000000	3.95621371150797	0.126934600277775
112.500000000000	3.95601028051278	0.126990567344627
112.600000000000	3.95575894605652	0.125781758035885
112.700000000000	3.94553274504587	0.122852906912981
112.800000000000	3.92632916413629	0.123861386068173
112.900000000000	3.89904594131767	0.124140915945253
113	3.86449104078091	0.123289936435326
113.100000000000	3.82339163029783	0.121027091292017
113.200000000000	3.77640216086306	0.122528400474184
113.300000000000	3.72411163837176	0.123102801478300
113.400000000000	3.66705016812959	0.122366031324664
113.500000000000	3.60569484491164	0.120046300511851
113.600000000000	3.55390599414648	0.121726456323429
113.700000000000	3.51729602845782	0.122138713343687
113.800000000000	3.49434705933804	0.121055703979869
113.900000000000	3.48369298713023	0.118219518672284
114	3.48410432214321	0.119173412523086
114.100000000000	3.49447452365488	0.118760949194209
114.200000000000	3.51380770501539	0.116710441982816
114.300000000000	3.53899653084771	0.117982375106632
114.400000000000	3.57166647409680	0.117928577698971
114.500000000000	3.60652746988142	0.116247601128156
114.600000000000	3.63916504155789	0.112632120197292
114.700000000000	3.66202293293861	0.112489208411542
114.800000000000	3.68957028039301	0.110991245283692
114.900000000000	3.71486286743701	0.107825885238901
115	3.73257393468997	0.107929223932311
115.100000000000	3.75347060235786	0.106760862983697
115.200000000000	3.78227760325895	0.104071131191293
115.300000000000	3.79820390406994	0.104864356562958
115.400000000000	3.82253757479983	0.104399761152022
115.500000000000	3.85443787845673	0.102470301418046
115.600000000000	3.87314815174794	0.103631402192568
115.700000000000	3.89998739771003	0.103670643902711
115.800000000000	3.93414271907591	0.102441777510545
115.900000000000	3.95488250830521	0.104378761719875
116	3.97285842591361	0.105335985713510
116.100000000000	3.98506083485187	0.105163402475491
116.200000000000	3.99226606307915	0.103739859315525
116.300000000000	3.98875076848370	0.106547220431317
116.400000000000	3.98949728448894	0.108317930911282
116.500000000000	3.99022659860580	0.108937596961219
116.600000000000	3.99042975722399	0.108299634279516
116.700000000000	3.98061259998036	0.111464463978136
116.800000000000	3.97944643721205	0.113582924172247
116.900000000000	3.98011105383552	0.114551902824016
117	3.98115501761039	0.114262411280527
117.100000000000	3.98222369633572	0.112613066109386
117.200000000000	3.97318550718852	0.115297101346646
117.300000000000	3.97319048975775	0.116911857283338
117.400000000000	3.97496091464225	0.117355503851338
117.500000000000	3.97688745889119	0.116515840049944
117.600000000000	3.96862134871524	0.119760407209452
117.700000000000	3.96909166942563	0.121927667429614
117.800000000000	3.97113635538740	0.122913435041996
117.900000000000	3.97319417781944	0.122604705598723
118	3.97490493897043	0.120896177154956
118.100000000000	3.96644462400633	0.123549570589834
118.200000000000	3.96653150234452	0.125118534902258
118.300000000000	3.96817785791232	0.125499609029332
118.400000000000	3.96987123755355	0.124580529934407
118.500000000000	3.97127581636816	0.122256986621320
118.600000000000	3.96632721057696	0.124288681622618
118.700000000000	3.96672986890412	0.125287021197470
118.800000000000	3.96808054583050	0.125135282678189
118.900000000000	3.96941096881410	0.123716286336103
119	3.97908860074528	0.125592604009522
119.100000000000	3.98153745220092	0.126564433997786
119.200000000000	3.98211511556636	0.126469107066761
119.300000000000	3.98214119329268	0.125174707364489
119.400000000000	3.98193193430714	0.122565487500768
119.500000000000	3.98162324337152	0.124568401858672
119.600000000000	3.98161909452165	0.125576043915422
119.700000000000	3.98157939846796	0.125454402099339
119.800000000000	3.98143589821404	0.124082086336010
119.900000000000	3.97856545012411	0.127063184025902
120	3.97829172845623	0.129004763644549

==> data_CarSim/lqr_vel.txt <==
0	70
0.0500000000000000	69.9765096535079
0.100000000000000	69.9729839356025
0.150000000000000	69.9725751546731
0.200000000000000	69.9748788864678
0.250000000000000	69.9777935006237
0.300000000000000	69.9806667469977
0.350000000000000	69.9833208873766
0.400000000000000	69.9856198076268
0.450000000000000	69.9874809386212
0.500000000000000	69.9888133280893
0.550000000000000	69.9896251858274
0.600000000000000	69.9899761825711
0.650000000000000	69.9898970523271
0.700000000000000	69.9894757170697
0.750000000000000	69.9888375213940
0.800000000000000	69.9881495689235
0.850000000000000	69.9875417639009
0.900000000000000	69.9871610876835
0.950000000000000	69.9871061587176
1	69.9874947100423
1.05000000000000	69.9883686273291
1.10000000000000	69.9897628471933
1.15000000000000	69.9916571899305
1.20000000000000	69.9940091074922
1.25000000000000	69.9967419397709
1.30000000000000	69.9997705862881
1.35000000000000	70.0030023590161
1.40000000000000	70.0063244507002
1.45000000000000	70.0096223287329
1.50000000000000	70.0127921790488
1.55000000000000	70.0157364644985
1.60000000000000	70.0183878523663
1.65000000000000	70.0206833196622
1.70000000000000	70.0225993377237
1.75000000000000	70.0241193094911
1.80000000000000	70.0252615451007
1.85000000000000	70.0260456528784
1.90000000000000	70.0265219189852
1.95000000000000	70.0267346814761
2	70.0267528932206
2.05000000000000	70.0266323914984
2.10000000000000	70.0264429469822
2.15000000000000	70.0262468494576
2.20000000000000	70.0261184187591
2.25000000000000	70.0261018717369
2.30000000000000	70.0262545805687
2.35000000000000	70.0266063691633
2.40000000000000	70.0271958058159
2.45000000000000	70.0280368358462
2.50000000000000	70.0291471084803
2.55000000000000	70.0305267843210
2.60000000000000	70.0321730964055
2.65000000000000	70.0340723572453
2.70000000000000	70.0362076521942
2.75000000000000	70.0385549140003
2.80000000000000	70.0410880319870
2.85000000000000	70.0437797966433
2.90000000000000	70.0466003538356
2.95000000000000	70.0495232861334
3	70.0525204916115
3.05000000000000	70.0555692556662
3.10000000000000	70.0586465495531
3.15000000000000	70.0617342233945
3.20000000000000	70.0648134803878
3.25000000000000	70.0678743431571
3.30000000000000	70.0709042100704
3.35000000000000	70.0738977676684
3.40000000000000	70.0768503719304
3.45000000000000	70.0797609662599
3.50000000000000	70.0826289290207
3.55000000000000	70.0854570719355
3.60000000000000	70.0882480067707
3.65000000000000	70.0910067435635
3.70000000000000	70.0937377447201
3.75000000000000	70.0964466153191
3.80000000000000	70.0991394472823
3.85000000000000	70.1018203907164
3.90000000000000	70.1044947904155
3.95000000000000	70.1071666572172
4	70.1098405900918
4.05000000000000	70.1125178054559
4.10000000000000	70.1152008718165
4.15000000000000	70.1178909267998
4.20000000000000	70.1205892944807
4.25000000000000	70.1232957751764
4.30000000000000	70.1260101987526
4.35000000000000	70.1287313457713
4.40000000000000	70.1314579750281
4.45000000000000	70.1341883183545
4.50000000000000	70.1369205429863
4.55000000000000	70.1396523933490
4.60000000000000	70.1423820356504
4.65000000000000	70.1451077206005
4.70000000000000	70.1478275162823
4.75000000000000	70.1505396711580
4.80000000000000	70.1532425308894
4.85000000000000	70.1559349399477
4.90000000000000	70.1586156439025
4.95000000000000	70.1612839598978
5	70.1639390430887
5.05000000000000	70.1665807125569
5.10000000000000	70.1692085547537
5.15000000000000	70.1718227261822
5.20000000000000	70.1744231261099
5.25000000000000	70.1770101442574
5.30000000000000	70.1795838899229
5.35000000000000	70.1821448277175
5.40000000000000	70.1846933053405
5.45000000000000	70.1872295614489
5.50000000000000	70.1897541979143
5.55000000000000	70.1922676976135
5.60000000000000	70.1947704912381
5.65000000000000	70.1972628170194
5.70000000000000	70.1997449604269
5.75000000000000	70.2022171494872
5.80000000000000	70.2046796427572
5.85000000000000	70.2071324575130
5.90000000000000	70.2095760794033
5.95000000000000	70.2120103797866
6	70.2144352992940
6.05000000000000	70.2168507820410
6.10000000000000	70.2192567773231
6.15000000000000	70.2216531995910
6.20000000000000	70.2240399374416
6.25000000000000	70.2264169302776
6.30000000000000	70.2287840210066
6.35000000000000	70.2311411916738
6.40000000000000	70.2334882705837
6.45000000000000	70.2358252884560
6.50000000000000	70.2381520776703
6.55000000000000	70.2404687180704
6.60000000000000	70.2427750602671
6.65000000000000	70.2450712278415
6.70000000000000	70.2473570919610
6.75000000000000	70.2496327916079
6.80000000000000	70.2518982668072
6.85000000000000	70.2541536370869
6.90000000000000	70.2563989259894
6.95000000000000	70.2586342302740
7	70.2608595892726
7.05000000000000	70.2630751047852
7.10000000000000	70.2652808241592
7.15000000000000	70.2674768466913
7.20000000000000	70.2696632783525
7.25000000000000	70.2718401458391
7.30000000000000	70.2740074986907
7.35000000000000	70.2761654133554
7.40000000000000	70.2783139357487
7.45000000000000	70.2804531296551
7.50000000000000	70.2825830350324
7.55000000000000	70.2845886391348
7.60000000000000	70.2849464635925
7.65000000000000	70.2819565843334
7.70000000000000	70.2760579059494
7.75000000000000	70.2666261823344
7.80000000000000	70.2534399637284
7.85000000000000	70.2356358396569
7.90000000000000	70.2135852895721
7.95000000000000	70.1876608672519
8	70.1599133070196
8.05000000000000	70.1314433731848
8.10000000000000	70.1041439115959
8.15000000000000	70.0793604280580
8.20000000000000	70.0582067834048
8.25000000000000	70.0413924257851
8.30000000000000	70.0290882263225
8.35000000000000	70.0212043026017
8.40000000000000	70.0171815178196
8.45000000000000	70.0162793461318
8.50000000000000	70.0177103602847
8.55000000000000	70.0203973652278
8.60000000000000	70.0235221953477
8.65000000000000	70.0262705815000
8.70000000000000	70.0279783658515
8.75000000000000	70.0282251754863
8.80000000000000	70.0268263906241
8.85000000000000	70.0236020460126
8.90000000000000	70.0185370314493
8.95000000000000	70.0116890980910
9	70.0032539712601
9.05000000000000	69.9933357195406
9.10000000000000	69.9822344757023
9.15000000000000	69.9700785329315
9.20000000000000	69.9572054340881
9.25000000000000	69.9438115921260
9.30000000000000	69.9302963143925
9.35000000000000	69.9169002515957
9.40000000000000	69.9038922678172
9.45000000000000	69.8915048903908
9.50000000000000	69.8800426048362
9.55000000000000	69.8696671806576
9.60000000000000	69.8605639901100
9.65000000000000	69.8528224211682
9.70000000000000	69.8465458945933
9.75000000000000	69.8417298028290
9.80000000000000	69.8383427442098
9.85000000000000	69.8362965585887
9.90000000000000	69.8354898470992
9.95000000000000	69.8357866804764
10	69.8370427918592
10.0500000000000	69.8391097363272
10.1000000000000	69.8418245258263
10.1500000000000	69.8450407868358
10.2000000000000	69.8486102843964
10.2500000000000	69.8524119874939
10.3000000000000	69.8563315370081
10.3500000000000	69.8602782328086
10.4000000000000	69.8641796651859
10.4500000000000	69.8679808329995
10.5000000000000	69.8716419119536
10.5500000000000	69.8751455188791
10.6000000000000	69.8784782753706
10.6500000000000	69.8816422197897
10.7000000000000	69.8846487299398
10.7500000000000	69.8875141043284
10.8000000000000	69.8902633113769
10.8500000000000	69.8929210716027
10.9000000000000	69.8955172097534
10.9500000000000	69.8980801679379
11	69.9006361049496
11.0500000000000	69.9032092535163
11.1000000000000	69.9058254482433
11.1500000000000	69.9085000102616
11.2000000000000	69.9112487668961
11.2500000000000	69.9140790748895
11.3000000000000	69.9170005985450
11.3500000000000	69.9200141233615
11.4000000000000	69.9231201682820
11.4500000000000	69.9263135458913
11.5000000000000	69.9295880176899
11.5500000000000	69.9329345520358
11.6000000000000	69.9363431579162
11.6500000000000	69.9398032755791
11.7000000000000	69.9433032190909
11.7500000000000	69.9468327591258
11.8000000000000	69.9503813256649
11.8500000000000	69.9539397489201
11.9000000000000	69.9574987977568
11.9500000000000	69.9610510437143
12	69.9645903009424
12.0500000000000	69.9681115853711
12.1000000000000	69.9716107433937
12.1500000000000	69.9750858143286
12.2000000000000	69.9785351371588
12.2500000000000	69.9819586139159
12.3000000000000	69.9853562159605
12.3500000000000	69.9887292085152
12.4000000000000	69.9920787730210
12.4500000000000	69.9954068139182
12.5000000000000	69.9987152773053
12.5500000000000	70.0020053869508
12.6000000000000	70.0052802724438
12.6500000000000	70.0085414568122
12.7000000000000	70.0117908389616
12.7500000000000	70.0150296596575
12.8000000000000	70.0182594064803
12.8500000000000	70.0214804052141
12.9000000000000	70.0246945521436
12.9500000000000	70.0279014236099
13	70.0311013232868
13.0500000000000	70.0342937709020
13.1000000000000	70.0374785567504
13.1500000000000	70.0406551149649
13.2000000000000	70.0438228133332
13.2500000000000	70.0469810947714
13.3000000000000	70.0501291569846
13.3500000000000	70.0532664989882
13.4000000000000	70.0563922399423
13.4500000000000	70.0595060222789
13.5000000000000	70.0626070610497
13.5500000000000	70.0656952010668
13.6000000000000	70.0687697745419
13.6500000000000	70.0718308050475
13.7000000000000	70.0748777926362
13.7500000000000	70.0779109528988
13.8000000000000	70.0809299455326
13.8500000000000	70.0839351003184
13.9000000000000	70.0869261848920
13.9500000000000	70.0899035648306
14	70.0928672114922
14.0500000000000	70.0958174455930
14.1000000000000	70.0987543972460
14.1500000000000	70.1016783180819
14.2000000000000	70.1045895300749
14.2500000000000	70.1074881043525
14.3000000000000	70.1103741391023
14.3500000000000	70.1132478081877
14.4000000000000	70.1161092098471
14.4500000000000	70.1189584604251
14.5000000000000	70.1217956583423
14.5500000000000	70.1246209028713
14.6000000000000	70.1274342387140
14.6500000000000	70.1302357026744
14.7000000000000	70.1330253127701
14.7500000000000	70.1358031062961
14.8000000000000	70.1385690875418
14.8500000000000	70.1413232628900
14.9000000000000	70.1440656325907
14.9500000000000	70.1467961962985
15	70.1495149550628
15.0500000000000	70.1520736781449
15.1000000000000	70.1525974319258
15.1500000000000	70.1490655717524
15.2000000000000	70.1421211520348
15.2500000000000	70.1311613867628
15.3000000000000	70.1159495366447
15.3500000000000	70.0955610706803
15.4000000000000	70.0704583016101
15.4500000000000	70.0415398881569
15.5000000000000	70.0107687685874
15.5500000000000	69.9795967923932
15.6000000000000	69.9502223170755
15.6500000000000	69.9240107478947
15.7000000000000	69.9023201458864
15.7500000000000	69.8857231118046
15.8000000000000	69.8745296824197
15.8500000000000	69.8682198286463
15.9000000000000	69.8661763189620
15.9500000000000	69.8672592703206
16	69.8703102027370
16.0500000000000	69.8740765400643
16.1000000000000	69.8775090804438
16.1500000000000	69.8796959835785
16.2000000000000	69.8800502074874
16.2500000000000	69.8783004941733
16.3000000000000	69.8744229141163
16.3500000000000	69.8684129555371
16.4000000000000	69.8605172590989
16.4500000000000	69.8509549519164
16.5000000000000	69.8401489534394
16.5500000000000	69.8282585797446
16.6000000000000	69.8156574604570
16.6500000000000	69.8025407884615
16.7000000000000	69.7893554682455
16.7500000000000	69.7763005536934
16.8000000000000	69.7637283227509
16.8500000000000	69.7518463165351
16.9000000000000	69.7409221008726
16.9500000000000	69.7311163734562
17	69.7226158303090
17.0500000000000	69.7155059202404
17.1000000000000	69.7098840167831
17.1500000000000	69.7057275866537
17.2000000000000	69.7029963505528
17.2500000000000	69.7015959304768
17.3000000000000	69.7014195174887
17.3500000000000	69.7023289881952
17.4000000000000	69.7041739127427
17.4500000000000	69.7068070052454
17.5000000000000	69.7100686396471
17.5500000000000	69.7138194909071
17.6000000000000	69.7179197264039
17.6500000000000	69.7222562495275
17.7000000000000	69.7267242045730
17.7500000000000	69.7312428358249
17.8000000000000	69.7357424458891
17.8500000000000	69.7401806942299
17.9000000000000	69.7445183788648
17.9500000000000	69.7487433594162
18	69.7528425912912
18.0500000000000	69.7568195973094
18.1000000000000	69.7606805187346
18.1500000000000	69.7644392924731
18.2000000000000	69.7681128589792
18.2500000000000	69.7717196648511
18.3000000000000	69.7752802047847
18.3500000000000	69.7788128315385
18.4000000000000	69.7823384209936
18.4500000000000	69.7858703787310
18.5000000000000	69.7894254412275
18.5500000000000	69.7930127470591
18.6000000000000	69.7966436719597
18.6500000000000	69.8003198127059
18.7000000000000	69.8040461327544
18.7500000000000	69.8078230821235
18.8000000000000	69.8116502648467
18.8500000000000	69.8155239857666
18.9000000000000	69.8194399239220
18.9500000000000	69.8233922149511
19	69.8273743959168
19.0500000000000	69.8313799326433
19.1000000000000	69.8354015026531
19.1500000000000	69.8394332644732
19.2000000000000	69.8434688666960
19.2500000000000	69.8475030747338
19.3000000000000	69.8515304086064
19.3500000000000	69.8555470339014
19.4000000000000	69.8595490265550
19.4500000000000	69.8635341625367
19.5000000000000	69.8674997829480
19.5500000000000	69.8714449786322
19.6000000000000	69.8753686038458
19.6500000000000	69.8792707486798
19.7000000000000	69.8831511755959
19.7500000000000	69.8870105606276
19.8000000000000	69.8908492337088
19.8500000000000	69.8946680942587
19.9000000000000	69.8984679417992
19.9500000000000	69.9022496417615
20	69.9060139341520
20.0500000000000	69.9097617971172
20.1000000000000	69.9134941479700
20.1500000000000	69.9172114187757
20.2000000000000	69.9209141581075
20.2500000000000	69.9246027386435
20.3000000000000	69.9282775205643
20.3500000000000	69.9319384295790
20.4000000000000	69.9355859697457
20.4500000000000	69.9392201635610
20.5000000000000	69.9428407356189
20.5500000000000	69.9464475601384
20.6000000000000	69.9500404328981
20.6500000000000	69.9536192025442
20.7000000000000	69.9571836026255
20.7500000000000	69.9607335330696
20.8000000000000	69.9642686966838
20.8500000000000	69.9677890660165
20.9000000000000	69.9712943604242
20.9500000000000	69.9747846308084
21	69.9782596320355
21.0500000000000	69.9817194723612
21.1000000000000	69.9851639763644
21.1500000000000	69.9885932607091
21.2000000000000	69.9920072724327
21.2500000000000	69.9954061278687
21.3000000000000	69.9987898477816
21.3500000000000	70.0021585504759
21.4000000000000	70.0055122847859
21.4500000000000	70.0088511805072
21.5000000000000	70.0121753022945
21.5500000000000	70.0154847797589
21.6000000000000	70.0187796837246
21.6500000000000	70.0220601351667
21.7000000000000	70.0253262272182
21.7500000000000	70.0285780670041
21.8000000000000	70.0318156915670
21.8500000000000	70.0350391908910
21.9000000000000	70.0382486285023
21.9500000000000	70.0414440797585
22	70.0446256025015
22.0500000000000	70.0477932597796
22.1000000000000	70.0509471051160
22.1500000000000	70.0540871925387
22.2000000000000	70.0572135739693
22.2500000000000	70.0603262970221
22.3000000000000	70.0634254134852
22.3500000000000	70.0665109671226
22.4000000000000	70.0695830111607
22.4500000000000	70.0726415877710
22.5000000000000	70.0756867525036
22.5500000000000	70.0785651552626
22.6000000000000	70.0793901971562
22.6500000000000	70.0761738597204
22.7000000000000	70.0696598961380
22.7500000000000	70.0592797653208
22.8000000000000	70.0448758194667
22.8500000000000	70.0255625854144
22.9000000000000	70.0018770623702
22.9500000000000	69.9747482062330
23	69.9461820874650
23.0500000000000	69.9176054883119
23.1000000000000	69.8911002516399
23.1500000000000	69.8679909165229
23.2000000000000	69.8494597991025
23.2500000000000	69.8359185470459
23.3000000000000	69.8274242774743
23.3500000000000	69.8234948033602
23.4000000000000	69.8231559321495
23.4500000000000	69.8254202223938
23.5000000000000	69.8290905282890
23.5500000000000	69.8330390410524
23.6000000000000	69.8363527561364
23.6500000000000	69.8383593223515
23.7000000000000	69.8386735165338
23.7500000000000	69.8370589371706
23.8000000000000	69.8336188739751
23.8500000000000	69.8284828088287
23.9000000000000	69.8219201108425
23.9500000000000	69.8141330204464
24	69.8054020141544
24.0500000000000	69.7959689615411
24.1000000000000	69.7861076728340
24.1500000000000	69.7760442212155
24.2000000000000	69.7660586088804
24.2500000000000	69.7563481831192
24.3000000000000	69.7471853026143
24.3500000000000	69.7387392078255
24.4000000000000	69.7311893238226
24.4500000000000	69.7246463259714
24.5000000000000	69.7192185771968
24.5500000000000	69.7149395119564
24.6000000000000	69.7118313427983
24.6500000000000	69.7098574435825
24.7000000000000	69.7089730013952
24.7500000000000	69.7091029026045
24.8000000000000	69.7101434377656
24.8500000000000	69.7119851231917
24.9000000000000	69.7145101315957
24.9500000000000	69.7176036210857
25	69.7211487549532
25.0500000000000	69.7250466819284
25.1000000000000	69.7291962533487
25.1500000000000	69.7335205632383
25.2000000000000	69.7379458136291
25.2500000000000	69.7424186574504
25.3000000000000	69.7468884563717
25.3500000000000	69.7513285638920
25.4000000000000	69.7557105957692
25.4500000000000	69.7600240892759
25.5000000000000	69.7642622914450
25.5500000000000	69.7684248165569
25.6000000000000	69.7725144764329
25.6500000000000	69.7765393376945
25.7000000000000	69.7805079487490
25.7500000000000	69.7844312306584
25.8000000000000	69.7883200280072
25.8500000000000	69.7921846455947
25.9000000000000	69.7960363480814
25.9500000000000	69.7998831716756
26	69.8037336001472
26.0500000000000	69.8075922714720
26.1000000000000	69.8114650869450
26.1500000000000	69.8153541901942
26.2000000000000	69.8192603149970
26.2500000000000	69.8231835248942
26.3000000000000	69.8271240102586
26.3500000000000	69.8310797922978
26.4000000000000	69.8350486455625
26.4500000000000	69.8390276947040
26.5000000000000	69.8430136838709
26.5500000000000	69.8470033659609
26.6000000000000	69.8509933514395
26.6500000000000	69.8549803566154
26.7000000000000	69.8589611991466
26.7500000000000	69.8629336874553
26.8000000000000	69.8668950447085
26.8500000000000	69.8708434818219
26.9000000000000	69.8747769032187
26.9500000000000	69.8786942374177
27	69.8825941896041
27.0500000000000	69.8864762690240
27.1000000000000	69.8903397790459
27.1500000000000	69.8941847663325
27.2000000000000	69.8980109843396
27.2500000000000	69.9018187386869
27.3000000000000	69.9056081256073
27.3500000000000	69.9093794862659
27.4000000000000	69.9131332366723
27.4500000000000	69.9168696964428
27.5000000000000	69.9205893692592
27.5500000000000	69.9242922702969
27.6000000000000	69.9279791235291
27.6500000000000	69.9316501299669
27.7000000000000	69.9353055946045
27.7500000000000	69.9389456733359
27.8000000000000	69.9425705718188
27.8500000000000	69.9461803717784
27.9000000000000	69.9497751674973
27.9500000000000	69.9533550148550
28	69.9569199653438
28.0500000000000	69.9604701438788
28.1000000000000	69.9640055274328
28.1500000000000	69.9675260047872
28.2000000000000	69.9710315335555
28.2500000000000	69.9745221321518
28.3000000000000	69.9779977343121
28.3500000000000	69.9814583601991
28.4000000000000	69.9849039580798
28.4500000000000	69.9883345687917
28.5000000000000	69.9917501757656
28.5500000000000	69.9951508263500
28.6000000000000	69.9985365237831
28.6500000000000	70.0019073340300
28.7000000000000	70.0052632784824
28.7500000000000	70.0086044369858
28.8000000000000	70.0119308457892
28.8500000000000	70.0152425932871
28.9000000000000	70.0185397265645
28.9500000000000	70.0218223374582
29	70.0250904799340
29.0500000000000	70.0283442450135
29.1000000000000	70.0315836902602
29.1500000000000	70.0348089028203
29.2000000000000	70.0380199415144
29.2500000000000	70.0412168877975
29.3000000000000	70.0443998006622
29.3500000000000	70.0475687577402
29.4000000000000	70.0507238134304
29.4500000000000	70.0538650363245
29.5000000000000	70.0569924836530
29.5500000000000	70.0601062186726
29.6000000000000	70.0632062984358
29.6500000000000	70.0662927817889
29.7000000000000	70.0693657253750
29.7500000000000	70.0724251845366
29.8000000000000	70.0754712163786
29.8500000000000	70.0785038740062
29.9000000000000	70.0815232150941
29.9500000000000	70.0845292912523
30	70.0875221608899
30.0500000000000	70.0903414682305
30.1000000000000	70.0910885371651
30.1500000000000	70.0877607263071
30.2000000000000	70.0811426307620
30.2500000000000	70.0706848047305
30.3000000000000	70.0562359411316
30.3500000000000	70.0369321817152
30.4000000000000	70.0133226984374
30.4500000000000	69.9863766677527
30.5000000000000	69.9581029971782
30.5500000000000	69.9299438258545
30.6000000000000	69.9039699830464
30.6500000000000	69.8814939167638
30.7000000000000	69.8636564251069
30.7500000000000	69.8508151546983
30.8000000000000	69.8429587933106
30.8500000000000	69.8395735905924
30.9000000000000	69.8396067329959
30.9500000000000	69.8420914184303
31	69.8458012373419
31.0500000000000	69.8496467162217
31.1000000000000	69.8527485432462
31.1500000000000	69.8544930995391
31.2000000000000	69.8545600768755
31.2500000000000	69.8527527652202
31.3000000000000	69.8492029940973
31.3500000000000	69.8440548741943
31.4000000000000	69.8376060136525
31.4500000000000	69.8300659438829
31.5000000000000	69.8217165431539
31.5500000000000	69.8127449232371
31.6000000000000	69.8034593071659
31.6500000000000	69.7940466143341
31.7000000000000	69.7847773269745
31.7500000000000	69.7758343448349
31.8000000000000	69.7674677042602
31.8500000000000	69.7598211828535
31.9000000000000	69.7530632903781
31.9500000000000	69.7472795832536
32	69.7425601886670
32.0500000000000	69.7389268666861
32.1000000000000	69.7363864034099
32.1500000000000	69.7349004389866
32.2000000000000	69.7344250102165
32.2500000000000	69.7348758938628
32.3000000000000	69.7361543728969
32.3500000000000	69.7381576250629
32.4000000000000	69.7407741403726
32.4500000000000	69.7439000641950
32.5000000000000	69.7474295174708
32.5500000000000	69.7512732039433
32.6000000000000	69.7553420434637
32.6500000000000	69.7595668329524
32.7000000000000	69.7638823187131
32.7500000000000	69.7682424695528
32.8000000000000	69.7726020601170
32.8500000000000	69.7769377972822
32.9000000000000	69.7812248201476
32.9500000000000	69.7854535904969
33	69.7896182275577
33.0500000000000	69.7937180957326
33.1000000000000	69.7977552921993
33.1500000000000	69.8017364432038
33.2000000000000	69.8056683660663
33.2500000000000	69.8095601818075
33.3000000000000	69.8134206481453
33.3500000000000	69.8172582900217
33.4000000000000	69.8210818300206
33.4500000000000	69.8248990229539
33.5000000000000	69.8287159043317
33.5500000000000	69.8325361591421
33.6000000000000	69.8363647621485
33.6500000000000	69.8402035089097
33.7000000000000	69.8440530538757
33.7500000000000	69.8479130637437
33.8000000000000	69.8517837684069
33.8500000000000	69.8556635529289
33.9000000000000	69.8595507063742
33.9500000000000	69.8634429228453
34	69.8673375970096
34.0500000000000	69.8712322203261
34.1000000000000	69.8751239872588
34.1500000000000	69.8790106538637
34.2000000000000	69.8828893834828
34.2500000000000	69.8867582066166
34.3000000000000	69.8906154406859
34.3500000000000	69.8944594669616
34.4000000000000	69.8982887304886
34.4500000000000	69.9021023216214
34.5000000000000	69.9058992033619
34.5500000000000	69.9096790159271
34.6000000000000	69.9134411528738
34.6500000000000	69.9171856697618
34.7000000000000	69.9209123249666
34.7500000000000	69.9246213589707
34.8000000000000	69.9283128502446
34.8500000000000	69.9319870260918
34.9000000000000	69.9356442573880
34.9500000000000	69.9392847618539
35	69.9429089419704
35.0500000000000	69.9465168440844
35.1000000000000	69.9501089418252
35.1500000000000	69.9536854712901
35.2000000000000	69.9572466771886
35.2500000000000	69.9607926907326
35.3000000000000	69.9643236902893
35.3500000000000	69.9678397593248
35.4000000000000	69.9713410015868
35.4500000000000	69.9748274590616
35.5000000000000	69.9782991765461
35.5500000000000	69.9817562170314
35.6000000000000	69.9851986642982
35.6500000000000	69.9886265093195
35.7000000000000	69.9920396690807
35.7500000000000	69.9954381578241
35.8000000000000	69.9988219751037
35.8500000000000	70.0021911459209
35.9000000000000	70.0055456570656
35.9500000000000	70.0088855456049
36	70.0122108139407
36.0500000000000	70.0155215156088
36.1000000000000	70.0188176657971
36.1500000000000	70.0220993305340
36.2000000000000	70.0253665377577
36.2500000000000	70.0286193634013
36.3000000000000	70.0318578463050
36.3500000000000	70.0350820683344
36.4000000000000	70.0382920763445
36.4500000000000	70.0414879543884
36.5000000000000	70.0446697545773
36.5500000000000	70.0478375600596
36.6000000000000	70.0509914258888
36.6500000000000	70.0541314320910
36.7000000000000	70.0572576349855
36.7500000000000	70.0603701101581
36.8000000000000	70.0634689141666
36.8500000000000	70.0665541174404
36.9000000000000	70.0696257754909
36.9500000000000	70.0726839552208
37	70.0757287122153
37.0500000000000	70.0787601078913
37.1000000000000	70.0817781983361
37.1500000000000	70.0847830417594
37.2000000000000	70.0877746940111
37.2500000000000	70.0907532100255
37.3000000000000	70.0937186460412
37.3500000000000	70.0966710551961
37.4000000000000	70.0996104942184
37.4500000000000	70.1025370148438
37.5000000000000	70.1054506742808
37.5500000000000	70.1081874567880
37.6000000000000	70.1088477887685
37.6500000000000	70.1054195812322
37.7000000000000	70.0987004593155
37.7500000000000	70.0881467636778
37.8000000000000	70.0736066518898
37.8500000000000	70.0542227866190
37.9000000000000	70.0305471634297
37.9500000000000	70.0035629140323
38	69.9752788872969
38.0500000000000	69.9471443367553
38.1000000000000	69.9212296934572
38.1500000000000	69.8988453697191
38.2000000000000	69.8811206138444
38.2500000000000	69.8683991859946
38.3000000000000	69.8606528728903
38.3500000000000	69.8573539837851
38.4000000000000	69.8574296412332
38.4500000000000	69.8599150898536
38.5000000000000	69.8635760431611
38.5500000000000	69.8673311003582
38.6000000000000	69.8703104434099
38.6500000000000	69.8719157240443
38.7000000000000	69.8718435336275
38.7500000000000	69.8699113371837
38.8000000000000	69.8662589893405
38.8500000000000	69.8610337605114
38.9000000000000	69.8545420403100
38.9500000000000	69.8469953263103
39	69.8386750417488
39.0500000000000	69.8297644199103
39.1000000000000	69.8205683600458
39.1500000000000	69.8112685671344
39.2000000000000	69.8021328947832
39.2500000000000	69.7933409694001
39.3000000000000	69.7851328994070
39.3500000000000	69.7776493143639
39.4000000000000	69.7710520469456
39.4500000000000	69.7654217182975
39.5000000000000	69.7608425780965
39.5500000000000	69.7573321210929
39.6000000000000	69.7548941507093
39.6500000000000	69.7534908758458
39.7000000000000	69.7530754153276
39.7500000000000	69.7535625842530
39.8000000000000	69.7548548221840
39.8500000000000	69.7568518582597
39.9000000000000	69.7594431156946
39.9500000000000	69.7625281687852
40	69.7660039581829
40.0500000000000	69.7697835805009
40.1000000000000	69.7737812165581
40.1500000000000	69.7779298469494
40.2000000000000	69.7821663397949
40.2500000000000	69.7864466259199
40.3000000000000	69.7907269901124
40.3500000000000	69.7949850175939
40.4000000000000	69.7991968069956
40.4500000000000	69.8033531736092
40.5000000000000	69.8074483806243
40.5500000000000	69.8114818421369
40.6000000000000	69.8154554561986
40.6500000000000	69.8193755111439
40.7000000000000	69.8232483917796
40.7500000000000	69.8270827620752
40.8000000000000	69.8308868519364
40.8500000000000	69.8346687240100
40.9000000000000	69.8384365753833
40.9500000000000	69.8421977488566
41	69.8459579544259
41.0500000000000	69.8497205628686
41.1000000000000	69.8534902962350
41.1500000000000	69.8572687960690
41.2000000000000	69.8610567946780
41.2500000000000	69.8648538068186
41.3000000000000	69.8686600469598
41.3500000000000	69.8724740140748
41.4000000000000	69.8762941140680
41.4500000000000	69.8801181733573
41.5000000000000	69.8839437542643
41.5500000000000	69.8877685173715
41.6000000000000	69.8915898351432
41.6500000000000	69.8954056024771
41.7000000000000	69.8992132955886
41.7500000000000	69.9030108593769
41.8000000000000	69.9067968055295
41.8500000000000	69.9105696811281
41.9000000000000	69.9143280211654
41.9500000000000	69.9180709876364
42	69.9217975883536
42.0500000000000	69.9255075053830
42.1000000000000	69.9292001560470
42.1500000000000	69.9328755994656
42.2000000000000	69.9365335981734
42.2500000000000	69.9401743770855
42.3000000000000	69.9437980096336
42.3500000000000	69.9474046986416
42.4000000000000	69.9509947999504
42.4500000000000	69.9545685089117
42.5000000000000	69.9581262019809
42.5500000000000	69.9616679324869
42.6000000000000	69.9651941124622
42.6500000000000	69.9687049850139
42.7000000000000	69.9722007784607
42.7500000000000	69.9756816166906
42.8000000000000	69.9791476697588
42.8500000000000	69.9825990189591
42.9000000000000	69.9860357658683
42.9500000000000	69.9894579544057
43	69.9928656309677
43.0500000000000	69.9962588479856
43.1000000000000	69.9996376867895
43.1500000000000	70.0030021679926
43.2000000000000	70.0063522194673
43.2500000000000	70.0096878437932
43.3000000000000	70.0130090463793
43.3500000000000	70.0163158593983
43.4000000000000	70.0196082757395
43.4500000000000	70.0228863334067
43.5000000000000	70.0261500377430
43.5500000000000	70.0293994430023
43.6000000000000	70.0326345668803
43.6500000000000	70.0358554748233
43.7000000000000	70.0390621958556
43.7500000000000	70.0422548041899
43.8000000000000	70.0454333387212
43.8500000000000	70.0485978789913
43.9000000000000	70.0517484712267
43.9500000000000	70.0548851968391
44	70.0580081068971
44.0500000000000	70.0611172818761
44.1000000000000	70.0642127756008
44.1500000000000	70.0672946655946
44.2000000000000	70.0703630069236
44.2500000000000	70.0734178729697
44.3000000000000	70.0764593191090
44.3500000000000	70.0794874141164
44.4000000000000	70.0825022113692
44.4500000000000	70.0855037771403
44.5000000000000	70.0884921661614
44.5500000000000	70.0914674386230
44.6000000000000	70.0944296496578
44.6500000000000	70.0973788565945
44.7000000000000	70.1003151144157
44.7500000000000	70.1032384772407
44.8000000000000	70.1061490003958
44.8500000000000	70.1090467363270
44.9000000000000	70.1119317408435
44.9500000000000	70.1148040650333
45	70.1176637651266
45.0500000000000	70.1203456885578
45.1000000000000	70.1209504248373
45.1500000000000	70.1174631680408
45.2000000000000	70.1106854863727
45.2500000000000	70.1000751964699
45.3000000000000	70.0854801234434
45.3500000000000	70.0660447717173
45.4000000000000	70.0423219421523
45.4500000000000	70.0152988842535
45.5000000000000	69.9869846390980
45.5500000000000	69.9588306094894
45.6000000000000	69.9329070027594
45.6500000000000	69.9105238485636
45.7000000000000	69.8928065555853
45.7500000000000	69.8800948063168
45.8000000000000	69.8723554365036
45.8500000000000	69.8690561354366
45.9000000000000	69.8691177822583
45.9500000000000	69.8715762398902
46	69.8751949734466
46.0500000000000	69.8788949475186
46.1000000000000	69.8818093000189
46.1500000000000	69.8833445577811
46.2000000000000	69.8832024077894
46.2500000000000	69.8812050897269
46.3000000000000	69.8774947053697
46.3500000000000	69.8722196912282
46.4000000000000	69.8656889643453
46.4500000000000	69.8581148246202
46.5000000000000	69.8497783327320
46.5500000000000	69.8408623260783
46.6000000000000	69.8316697301155
46.6500000000000	69.8223812541105
46.7000000000000	69.8132642836629
46.7500000000000	69.8044948166472
46.8000000000000	69.7963130688718
46.8500000000000	69.7888573482961
46.9000000000000	69.7822869438805
46.9500000000000	69.7766811111921
47	69.7721224517495
47.0500000000000	69.7686269860768
47.1000000000000	69.7661971059017
47.1500000000000	69.7647967222219
47.2000000000000	69.7643765264460
47.2500000000000	69.7648515602612
47.3000000000000	69.7661245626729
47.3500000000000	69.7680961497645
47.4000000000000	69.7706560403811
47.4500000000000	69.7737048909829
47.5000000000000	69.7771405318821
47.5500000000000	69.7808768203723
47.6000000000000	69.7848289405277
47.6500000000000	69.7889305875176
47.7000000000000	69.7931192870695
47.7500000000000	69.7973515865729
47.8000000000000	69.8015842541223
47.8500000000000	69.8057951511719
47.9000000000000	69.8099606786766
47.9500000000000	69.8140717703814
48	69.8181227290875
48.0500000000000	69.8221129913536
48.1000000000000	69.8260443918025
48.1500000000000	69.8299231150989
48.2000000000000	69.8337554110628
48.2500000000000	69.8375498015090
48.3000000000000	69.8413143494991
48.3500000000000	69.8450569734442
48.4000000000000	69.8487857079279
48.4500000000000	69.8525077533915
48.5000000000000	69.8562287278962
48.5500000000000	69.8599519030844
48.6000000000000	69.8636819159950
48.6500000000000	69.8674203578234
48.7000000000000	69.8711679864387
48.7500000000000	69.8749242670537
48.8000000000000	69.8786894075049
48.8500000000000	69.8824619429912
48.9000000000000	69.8862403131810
48.9500000000000	69.8900223850686
49	69.8938057729731
49.0500000000000	69.8975881883733
49.1000000000000	69.9013670632268
49.1500000000000	69.9051403242384
49.2000000000000	69.9089055546248
49.2500000000000	69.9126606868532
49.3000000000000	69.9164042611827
49.3500000000000	69.9201348951437
49.4000000000000	69.9238511474456
49.4500000000000	69.9275522067271
49.5000000000000	69.9312370923310
49.5500000000000	69.9349054997387
49.6000000000000	69.9385568542508
49.6500000000000	69.9421912157020
49.7000000000000	69.9458083483173
49.7500000000000	69.9494084725475
49.8000000000000	69.9529916588488
49.8500000000000	69.9565581038330
49.9000000000000	69.9601081564626
49.9500000000000	69.9636420057936
50	69.9671600198106
50.0500000000000	69.9344706399850
50.1000000000000	69.8245032594234
50.1500000000000	69.6969648181778
50.2000000000000	69.5611306541371
50.2500000000000	69.4224624292017
50.3000000000000	69.2828730652406
50.3500000000000	69.1432827662860
50.4000000000000	69.0040402686047
50.4500000000000	68.8652623831375
50.5000000000000	68.7270223562382
50.5500000000000	68.5893381483420
50.6000000000000	68.4522098715757
50.6500000000000	68.3156378797726
50.7000000000000	68.1796236432887
50.7500000000000	68.0441673068039
50.8000000000000	67.9092672636506
50.8500000000000	67.7749212181008
50.9000000000000	67.6411269445112
50.9500000000000	67.5078826314337
51	67.3751865705780
51.0500000000000	67.2430370478966
51.1000000000000	67.1114322083917
51.1500000000000	66.9803702570797
51.2000000000000	66.8498494205405
51.2500000000000	66.7198680214266
51.3000000000000	66.5904243245796
51.3500000000000	66.4615166273945
51.4000000000000	66.3331431988173
51.4500000000000	66.2053023662388
51.5000000000000	66.0779924357003
51.5500000000000	65.9512117472611
51.6000000000000	65.8249586148248
51.6500000000000	65.6992313825153
51.7000000000000	65.5740283776649
51.7500000000000	65.4493479491268
51.8000000000000	65.3251884383017
51.8500000000000	65.2015482078269
51.9000000000000	65.0784256066710
51.9500000000000	64.9558189794023
52	64.8337266664221
52.0500000000000	64.7121470176761
52.1000000000000	64.5910783893527
52.1500000000000	64.4705191390967
52.2000000000000	64.3504676286581
52.2500000000000	64.2309222179199
52.3000000000000	64.1118812741428
52.3500000000000	63.9933431628000
52.4000000000000	63.8753062584688
52.4500000000000	63.7577689314831
52.5000000000000	63.6407295617951
52.5500000000000	63.5242256307209
52.6000000000000	63.4061786973011
52.6500000000000	63.2847035237104
52.7000000000000	63.1605534120067
52.7500000000000	63.0339693677788
52.8000000000000	62.9048006565603
52.8500000000000	62.7725690118087
52.9000000000000	62.6379043342084
52.9500000000000	62.5017060397142
53	62.3647264699030
53.0500000000000	62.2291545830969
53.1000000000000	62.0961381078038
53.1500000000000	61.9666693006692
53.2000000000000	61.8415089324026
53.2500000000000	61.7207955563800
53.3000000000000	61.6041856565568
53.3500000000000	61.4912917980464
53.4000000000000	61.3813499331021
53.4500000000000	61.2733506449744
53.5000000000000	61.1665848211841
53.5500000000000	61.0604162305176
53.6000000000000	60.9542157972932
53.6500000000000	60.8477244720687
53.7000000000000	60.7407637842448
53.7500000000000	60.6333289073702
53.8000000000000	60.5254812909372
53.8500000000000	60.4173170056256
53.9000000000000	60.3089902923840
53.9500000000000	60.2006420676885
54	60.0924243740605
54.0500000000000	59.9844388919798
54.1000000000000	59.8768143654968
54.1500000000000	59.7696444027466
54.2000000000000	59.6630531858966
54.2500000000000	59.5571181951918
54.3000000000000	59.4519345168836
54.3500000000000	59.3475571048462
54.4000000000000	59.2440516792127
54.4500000000000	59.1414424182091
54.5000000000000	59.0397538233607
54.5500000000000	58.9389927916622
54.6000000000000	58.8391557358654
54.6500000000000	58.7402199345977
54.7000000000000	58.6421577010323
54.7500000000000	58.5449340930078
54.8000000000000	58.4485113441529
54.8500000000000	58.3528530203871
54.9000000000000	58.2579167089979
54.9500000000000	58.1636636090017
55	58.0700525868664
55.0500000000000	57.9770487372341
55.1000000000000	57.8846167645363
55.1500000000000	57.7927271907093
55.2000000000000	57.7013504077115
55.2500000000000	57.6104642788891
55.3000000000000	57.5200470898267
55.3500000000000	57.4300826563625
55.4000000000000	57.3405554090454
55.4500000000000	57.2514547718986
55.5000000000000	57.1627697081655
55.5500000000000	57.0744932698519
55.6000000000000	56.9866185740399
55.6500000000000	56.8991413407873
55.7000000000000	56.8120572311180
55.7500000000000	56.7253636428046
55.8000000000000	56.6390579344040
55.8500000000000	56.5531385685069
55.9000000000000	56.4676039298533
55.9500000000000	56.3824530468299
56	56.2976848198165
56.0500000000000	56.2132984908597
56.1000000000000	56.1292931387675
56.1500000000000	56.0456681011936
56.2000000000000	55.9624230399413
56.2500000000000	55.8795561846252
56.3000000000000	55.7970666993164
56.3500000000000	55.7149536028392
56.4000000000000	55.6332158256182
56.4500000000000	55.5518517456348
56.5000000000000	55.4708599577051
56.5500000000000	55.3902393908065
56.6000000000000	55.3099887112534
56.6500000000000	55.2301065407744
56.7000000000000	55.1505913415214
56.7500000000000	55.0714415715045
56.8000000000000	54.9926557356226
56.8500000000000	54.9142323699302
56.9000000000000	54.8361699929437
56.9500000000000	54.7584670789623
57	54.6811221303817
57.0500000000000	54.6041336237737
57.1000000000000	54.5275000730886
57.1500000000000	54.4512200240318
57.2000000000000	54.3752920270545
57.2500000000000	54.2997144733646
57.3000000000000	54.2244859492414
57.3500000000000	54.1496050838202
57.4000000000000	54.0750705196593
57.4500000000000	54.0008807947717
57.5000000000000	53.9270345222971
57.5500000000000	53.8535302711713
57.6000000000000	53.7803666865790
57.6500000000000	53.7075423654793
57.7000000000000	53.6350559733915
57.7500000000000	53.5629061281585
57.8000000000000	53.4910915098469
57.8500000000000	53.4196107535248
57.9000000000000	53.3484625500790
57.9500000000000	53.2776455492635
58	53.2071584501918
58.0500000000000	53.1369999150010
58.1000000000000	53.0671686497324
58.1500000000000	52.9976633284412
58.2000000000000	52.9284826624883
58.2500000000000	52.8596253359080
58.3000000000000	52.7910900609064
58.3500000000000	52.7228755259944
58.4000000000000	52.6549804504700
58.4500000000000	52.5874035405792
58.5000000000000	52.5201435236436
58.5500000000000	52.4531991120699
58.6000000000000	52.3865690346180
58.6500000000000	52.3202520100486
58.7000000000000	52.2542467721214
58.7500000000000	52.1885520492381
58.8000000000000	52.1231665802710
58.8500000000000	52.0580891009883
58.9000000000000	51.9933183553368
58.9500000000000	51.9288530866920
59	51.8646920445899
59.0500000000000	51.8008339798750
59.1000000000000	51.7372776478959
59.1500000000000	51.6740218068558
59.2000000000000	51.6110652182101
59.2500000000000	51.5484066474624
59.3000000000000	51.4860448624015
59.3500000000000	51.4239786357468
59.4000000000000	51.3622067418015
59.4500000000000	51.3007279604340
59.5000000000000	51.2395410726148
59.5500000000000	51.1786448653019
59.6000000000000	51.1180381262527
59.6500000000000	51.0577196494625
59.7000000000000	50.9976882295707
59.7500000000000	50.9379426675681
59.8000000000000	50.8784817650501
59.8500000000000	50.8193043299706
59.9000000000000	50.7604091709384
59.9500000000000	50.7017951028462
60	50.6434609413598
60.0500000000000	50.5854282338415
60.1000000000000	50.5255187092561
60.1500000000000	50.4617587982472
60.2000000000000	50.3952573260739
60.2500000000000	50.3266679248901
60.3000000000000	50.2568431796150
60.3500000000000	50.1858102281150
60.4000000000000	50.1143046199554
60.4500000000000	50.0427106103329
60.5000000000000	49.9721715528627
60.5500000000000	49.9033008069035
60.6000000000000	49.8369598266372
60.6500000000000	49.7733808966761
60.7000000000000	49.7126055249985
60.7500000000000	49.6542443267890
60.8000000000000	49.5980112114043
60.8500000000000	49.5433617703160
60.9000000000000	49.4899467751063
60.9500000000000	49.4372777618039
61	49.3851695702171
61.0500000000000	49.3332833597390
61.1000000000000	49.2814900485264
61.1500000000000	49.2297686628698
61.2000000000000	49.1780766339974
61.2500000000000	49.1263400019500
61.3000000000000	49.0746053229141
61.3500000000000	49.0228761968528
61.4000000000000	48.9711598653575
61.4500000000000	48.9194527797483
61.5000000000000	48.8677711618787
61.5500000000000	48.8161705121968
61.6000000000000	48.7646961512327
61.6500000000000	48.7133531859216
61.7000000000000	48.6621573867374
61.7500000000000	48.6111412261027
61.8000000000000	48.5603556847957
61.8500000000000	48.5098276200686
61.9000000000000	48.4595851197405
61.9500000000000	48.4096398952668
62	48.3600158766064
62.0500000000000	48.3107212494382
62.1000000000000	48.2617773405631
62.1500000000000	48.2131909517007
62.2000000000000	48.1649746835949
62.2500000000000	48.1171293945598
62.3000000000000	48.0696598963387
62.3500000000000	48.0225622606601
62.4000000000000	47.9758358535036
62.4500000000000	47.9294721708100
62.5000000000000	47.8834625777848
62.5500000000000	47.8377989135394
62.6000000000000	47.7924736017780
62.6500000000000	47.7474750632739
62.7000000000000	47.7027922167012
62.7500000000000	47.6584151290538
62.8000000000000	47.6143353078844
62.8500000000000	47.5705462073137
62.9000000000000	47.5270366845045
62.9500000000000	47.4837982749289
63	47.4408222368850
63.0500000000000	47.3981017763799
63.1000000000000	47.3556293732354
63.1500000000000	47.3133993901199
63.2000000000000	47.2714053526910
63.2500000000000	47.2296425775877
63.3000000000000	47.1881055775117
63.3500000000000	47.1467905118616
63.4000000000000	47.1056927071307
63.4500000000000	47.0648090690530
63.5000000000000	47.0241357269842
63.5500000000000	46.9836703363971
63.6000000000000	46.9434098384155
63.6500000000000	46.9033523790048
63.7000000000000	46.8634954697217
63.7500000000000	46.8238376845865
63.8000000000000	46.7843770594033
63.8500000000000	46.7451124931803
63.9000000000000	46.7060423995940
63.9500000000000	46.6671658854558
64	46.6284816411051
64.0500000000000	46.5899889107991
64.1000000000000	46.5516865825876
64.1500000000000	46.5135739828374
64.2000000000000	46.4756501317454
64.2500000000000	46.4379143938657
64.3000000000000	46.4003658697411
64.3500000000000	46.3630039301988
64.4000000000000	46.3258277188528
64.4500000000000	46.2888365924297
64.5000000000000	46.2520297132613
64.5500000000000	46.2154064128931
64.6000000000000	46.1789658580160
64.6500000000000	46.1427073505651
64.7000000000000	46.1066302521718
64.7500000000000	46.0707339504139
64.8000000000000	46.0350172341441
64.8500000000000	45.9994793991979
64.9000000000000	45.9641196544942
64.9500000000000	45.9289372293418
65	45.8939311295482
65.0500000000000	45.8591004648724
65.1000000000000	45.8244445482237
65.1500000000000	45.7899625259818
65.2000000000000	45.7556535442540
65.2500000000000	45.7215168133277
65.3000000000000	45.6875515088635
65.3500000000000	45.6537568197342
65.4000000000000	45.6201319231176
65.4500000000000	45.5866760044626
65.5000000000000	45.5533882526303
65.5500000000000	45.5202678521871
65.6000000000000	45.4873140006745
65.6500000000000	45.4545258935655
65.7000000000000	45.4219027394297
65.7500000000000	45.3894437356120
65.8000000000000	45.3571481040650
65.8500000000000	45.3250150478685
65.9000000000000	45.2930437871202
65.9500000000000	45.2612335205787
66	45.2295835040251
66.0500000000000	45.1980929702536
66.1000000000000	45.1667611604852
66.1500000000000	45.1355872408254
66.2000000000000	45.1045704535262
66.2500000000000	45.0737100563726
66.3000000000000	45.0430053555087
66.3500000000000	45.0124556029995
66.4000000000000	44.9820600664782
66.4500000000000	44.9518179848913
66.5000000000000	44.9217286337996
66.5500000000000	44.8917912646514
66.6000000000000	44.8620051625297
66.6500000000000	44.8323695887511
66.7000000000000	44.8028838353331
66.7500000000000	44.7735471725530
66.8000000000000	44.7443588983781
66.8500000000000	44.7153182913400
66.9000000000000	44.6864246552289
66.9500000000000	44.6576772764583
67	44.6290754639174
67.0500000000000	44.6006185109019
67.1000000000000	44.5723057299272
67.1500000000000	44.5441364208537
67.2000000000000	44.5161099029902
67.2500000000000	44.4882254855190
67.3000000000000	44.4604824927112
67.3500000000000	44.4328802397029
67.4000000000000	44.4054180551430
67.4500000000000	44.3780952606949
67.5000000000000	44.3509111899711
67.5500000000000	44.3238664184685
67.6000000000000	44.2943588634687
67.6500000000000	44.2597595597768
67.7000000000000	44.2216172836643
67.7500000000000	44.1811960821392
67.8000000000000	44.1399658097623
67.8500000000000	44.0982235646311
67.9000000000000	44.0567257765252
67.9500000000000	44.0159871606804
68	43.9768857404304
68.0500000000000	43.9398002310676
68.1000000000000	43.9053900856680
68.1500000000000	43.8735743248995
68.2000000000000	43.8443719837804
68.2500000000000	43.8171997948948
68.3000000000000	43.7916325011764
68.3500000000000	43.7671273503254
68.4000000000000	43.7433335764740
68.4500000000000	43.7198226416821
68.5000000000000	43.6965165281218
68.5500000000000	43.6731398528341
68.6000000000000	43.6496705471602
68.6500000000000	43.6261303047311
68.7000000000000	43.6024658575332
68.7500000000000	43.5786513233103
68.8000000000000	43.5547393344061
68.8500000000000	43.5307140119938
68.9000000000000	43.5065564093585
68.9500000000000	43.4822679909272
69	43.4579536717840
69.0500000000000	43.4335985643518
69.1000000000000	43.4091769580646
69.1500000000000	43.3847388284697
69.2000000000000	43.3603645061645
69.2500000000000	43.3360557116442
69.3000000000000	43.3118107777482
69.3500000000000	43.2876442199179
69.4000000000000	43.2635924257817
69.4500000000000	43.2396811971020
69.5000000000000	43.2159379120694
69.5500000000000	43.1923662103287
69.6000000000000	43.1689814390868
69.6500000000000	43.1457854508975
69.7000000000000	43.1227892369179
69.7500000000000	43.0999918794896
69.8000000000000	43.0773988773475
69.8500000000000	43.0550109050636
69.9000000000000	43.0328332840144
69.9500000000000	43.0108600299173
70	42.9890874928509
70.0500000000000	42.9675070104174
70.1000000000000	42.9461116005346
70.1500000000000	42.9248989997092
70.2000000000000	42.9038635336325
70.2500000000000	42.8829956512235
70.3000000000000	42.8622862222110
70.3500000000000	42.8417282832117
70.4000000000000	42.8213186545026
70.4500000000000	42.8010501689090
70.5000000000000	42.7809172605249
70.5500000000000	42.7609137484744
70.6000000000000	42.7410321033914
70.6500000000000	42.7212676081877
70.7000000000000	42.7016148457004
70.7500000000000	42.6820704134488
70.8000000000000	42.6626299471730
70.8500000000000	42.6432909045435
70.9000000000000	42.6240500522618
70.9500000000000	42.6049047444494
71	42.5858511065703
71.0500000000000	42.5668872799874
71.1000000000000	42.5480105756139
71.1500000000000	42.5292197476895
71.2000000000000	42.5105127072956
71.2500000000000	42.4918885046459
71.3000000000000	42.4733453320070
71.3500000000000	42.4548824916500
71.4000000000000	42.4364986588168
71.4500000000000	42.4181933301430
71.5000000000000	42.3999654169662
71.5500000000000	42.3818146955158
71.6000000000000	42.3637403600809
71.6500000000000	42.3457422327371
71.7000000000000	42.3278196749342
71.7500000000000	42.3099725537950
71.8000000000000	42.2922003524421
71.8500000000000	42.2745029759381
71.9000000000000	42.2568800037362
71.9500000000000	42.2393313671406
72	42.2218567097534
72.0500000000000	42.2044559404243
72.1000000000000	42.1871287272842
72.1500000000000	42.1698749558887
72.2000000000000	42.1526943091709
72.2500000000000	42.1355866475084
72.3000000000000	42.1185516586564
72.3500000000000	42.1015891716248
72.4000000000000	42.0846988701811
72.4500000000000	42.0678805567846
72.5000000000000	42.0511339132167
72.5500000000000	42.0344587189875
72.6000000000000	42.0178546519195
72.6500000000000	42.0013214698449
72.7000000000000	41.9848588504490
72.7500000000000	41.9684668977055
72.8000000000000	41.9521449429232
72.8500000000000	41.9358926456072
72.9000000000000	41.9197097045002
72.9500000000000	41.9035958398639
73	41.8875506999327
73.0500000000000	41.8715738921536
73.1000000000000	41.8556651031454
73.1500000000000	41.8398241216504
73.2000000000000	41.8240506333999
73.2500000000000	41.8083443092943
73.3000000000000	41.7927048535409
73.3500000000000	41.7771319633904
73.4000000000000	41.7616253362072
73.4500000000000	41.7461846668343
73.5000000000000	41.7308096640663
73.5500000000000	41.7155000269120
73.6000000000000	41.7002554708378
73.6500000000000	41.6850756971610
73.7000000000000	41.6699604269710
73.7500000000000	41.6549093611641
73.8000000000000	41.6399222264193
73.8500000000000	41.6249987304720
73.9000000000000	41.6101386048287
73.9500000000000	41.5953415598498
74	41.5806073321510
74.0500000000000	41.5659356328774
74.1000000000000	41.5513262037544
74.1500000000000	41.5367787599892
74.2000000000000	41.5222930456167
74.2500000000000	41.5078687756530
74.3000000000000	41.4935056971547
74.3500000000000	41.4792035329781
74.4000000000000	41.4649620407955
74.4500000000000	41.4507809500750
74.5000000000000	41.4366600134769
74.5500000000000	41.4225989580956
74.6000000000000	41.4085975304756
74.6500000000000	41.3946554523358
74.7000000000000	41.3807724827988
74.7500000000000	41.3669483632645
74.8000000000000	41.3531828586406
74.8500000000000	41.3394757128781
74.9000000000000	41.3258266907958
74.9500000000000	41.3122355355897
75	41.2987020077108
75.0500000000000	41.2852121316010
75.1000000000000	41.2686300824827
75.1500000000000	41.2456048325621
75.2000000000000	41.2185925561992
75.2500000000000	41.1891823542054
75.3000000000000	41.1592454615755
75.3500000000000	41.1294769076762
75.4000000000000	41.1007562481978
75.4500000000000	41.0734504652794
75.5000000000000	41.0482955584176
75.5500000000000	41.0255222956582
75.6000000000000	41.0055538285423
75.6500000000000	40.9881655997236
75.7000000000000	40.9731396595457
75.7500000000000	40.9599096696286
75.8000000000000	40.9478807268816
75.8500000000000	40.9365520655617
75.9000000000000	40.9255378036055
75.9500000000000	40.9144704158360
76	40.9033323302894
76.0500000000000	40.8919136728770
76.1000000000000	40.8802624548405
76.1500000000000	40.8684506019542
76.2000000000000	40.8564523560537
76.2500000000000	40.8442694967053
76.3000000000000	40.8319667292971
76.3500000000000	40.8195329356750
76.4000000000000	40.8069477772376
76.4500000000000	40.7942364762223
76.5000000000000	40.7815074942015
76.5500000000000	40.7687124549373
76.6000000000000	40.7558383912552
76.6500000000000	40.7429623839502
76.7000000000000	40.7301349458185
76.7500000000000	40.7173295532257
76.8000000000000	40.7045427464310
76.8500000000000	40.6917961918749
76.9000000000000	40.6791352966972
76.9500000000000	40.6665706932683
77	40.6541141798455
77.0500000000000	40.6417667169697
77.1000000000000	40.6295387183343
77.1500000000000	40.6174333804189
77.2000000000000	40.6054607227783
77.2500000000000	40.5936208029298
77.3000000000000	40.5819182990414
77.3500000000000	40.5703511209108
77.4000000000000	40.5589188191646
77.4500000000000	40.5476191782235
77.5000000000000	40.5364519531494
77.5500000000000	40.5254127134606
77.6000000000000	40.5144970610925
77.6500000000000	40.5036995703135
77.7000000000000	40.4930145151475
77.7500000000000	40.4824399671519
77.8000000000000	40.4719677922403
77.8500000000000	40.4615919460655
77.9000000000000	40.4513073250246
77.9500000000000	40.4411101395164
78	40.4310015072010
78.0500000000000	40.4209749322519
78.1000000000000	40.4110234587810
78.1500000000000	40.4011429050247
78.2000000000000	40.3913289264157
78.2500000000000	40.3815789435118
78.3000000000000	40.3718895669000
78.3500000000000	40.3622590066470
78.4000000000000	40.3526848987954
78.4500000000000	40.3431651295519
78.5000000000000	40.3336963214409
78.5500000000000	40.3242769823100
78.6000000000000	40.3149049472483
78.6500000000000	40.3055791936119
78.7000000000000	40.2962978109079
78.7500000000000	40.2870599982499
78.8000000000000	40.2778642074746
78.8500000000000	40.2687098070102
78.9000000000000	40.2595952754485
78.9500000000000	40.2505203541681
79	40.2414840845927
79.0500000000000	40.2324863592900
79.1000000000000	40.2235264032833
79.1500000000000	40.2146041871982
79.2000000000000	40.2057191090625
79.2500000000000	40.1968711903363
79.3000000000000	40.1880599778423
79.3500000000000	40.1792855457549
79.4000000000000	40.1705475243945
79.4500000000000	40.1618460206742
79.5000000000000	40.1531807524177
79.5500000000000	40.1445517928409
79.6000000000000	40.1359588882087
79.6500000000000	40.1274020847372
79.7000000000000	40.1188811594069
79.7500000000000	40.1103961521576
79.8000000000000	40.1019468671160
79.8500000000000	40.0935333267828
79.9000000000000	40.0851553446582
79.9500000000000	40.0768118333098
80	40.0685055800321
80.0500000000000	40.0602331607890
80.1000000000000	40.0519970067797
80.1500000000000	40.0437943014719
80.2000000000000	40.0356282729163
80.2500000000000	40.0274959680140
80.3000000000000	40.0193992613913
80.3500000000000	40.0113363186852
80.4000000000000	40.0033083834386
80.4500000000000	39.9953142204464
80.5000000000000	39.9873545411204
80.5500000000000	39.9794285401485
80.6000000000000	39.9715365513183
80.6500000000000	39.9636783765632
80.7000000000000	39.9558538037131
80.7500000000000	39.9480624987177
80.8000000000000	39.9403044345959
80.8500000000000	39.9325793801131
80.9000000000000	39.9248872064461
80.9500000000000	39.9172277072681
81	39.9096007370955
81.0500000000000	39.9020061847462
81.1000000000000	39.8944439177039
81.1500000000000	39.8869137812707
81.2000000000000	39.8794156106408
81.2500000000000	39.8719492631095
81.3000000000000	39.8645145978261
81.3500000000000	39.8571114729807
81.4000000000000	39.8497397459713
81.4500000000000	39.8423992719392
81.5000000000000	39.8350899159766
81.5500000000000	39.8278115336094
81.6000000000000	39.8205639941225
81.6500000000000	39.8133471525565
81.7000000000000	39.8061608822139
81.7500000000000	39.7990050392519
81.8000000000000	39.7918795001140
81.8500000000000	39.7847841220344
81.9000000000000	39.7777187841499
81.9500000000000	39.7706833449375
82	39.7636776855326
82.0500000000000	39.7567016660175
82.1000000000000	39.7497551692932
82.1500000000000	39.7428380575614
82.2000000000000	39.7359502150408
82.2500000000000	39.7290915054147
82.3000000000000	39.7222618141738
82.3500000000000	39.7154610066706
82.4000000000000	39.7086889691370
82.4500000000000	39.7019455691312
82.5000000000000	39.6952306938138
82.5500000000000	39.6884359226852
82.6000000000000	39.6783430250826
82.6500000000000	39.6611040605722
82.7000000000000	39.6394689239479
82.7500000000000	39.6154602294051
82.8000000000000	39.5913358302108
82.8500000000000	39.5676691244046
82.9000000000000	39.5457332307184
82.9500000000000	39.5254287066816
83	39.5077209975185
83.0500000000000	39.4925259434576
83.1000000000000	39.4801645368839
83.1500000000000	39.4703405931300
83.2000000000000	39.4627029185312
83.2500000000000	39.4567037008389
83.3000000000000	39.4516695343779
83.3500000000000	39.4471174593991
83.4000000000000	39.4426789706897
83.4500000000000	39.4380481706335
83.5000000000000	39.4332221475852
83.5500000000000	39.4280588007396
83.6000000000000	39.4226024170688
83.6500000000000	39.4169566073905
83.7000000000000	39.4111051365943
83.7500000000000	39.4050534520602
83.8000000000000	39.3988687012660
83.8500000000000	39.3925447160221
83.9000000000000	39.3860570059883
83.9500000000000	39.3794363518950
84	39.3727923267736
84.0500000000000	39.3660685299470
84.1000000000000	39.3592546300090
84.1500000000000	39.3524394086022
84.2000000000000	39.3456604578061
84.2500000000000	39.3388747925049
84.3000000000000	39.3320862965426
84.3500000000000	39.3253182003464
84.4000000000000	39.3186161851737
84.4500000000000	39.3119819240664
84.5000000000000	39.3054271902929
84.5500000000000	39.2989460131567
84.6000000000000	39.2925512994524
84.6500000000000	39.2862442082777
84.7000000000000	39.2800352062011
84.7500000000000	39.2739230784173
84.8000000000000	39.2679145040526
84.8500000000000	39.2620067947418
84.9000000000000	39.2562024754488
84.9500000000000	39.2504965998816
85	39.2448885846501
85.0500000000000	39.2393734689273
85.1000000000000	39.2339499483018
85.1500000000000	39.2286123936831
85.2000000000000	39.2233566528076
85.2500000000000	39.2181754058471
85.3000000000000	39.2130717272502
85.3500000000000	39.2080401803286
85.4000000000000	39.2030741093412
85.4500000000000	39.1981689961451
85.5000000000000	39.1933202602819
85.5500000000000	39.1885284556088
85.6000000000000	39.1837888575919
85.6500000000000	39.1790977987774
85.7000000000000	39.1744524537349
85.7500000000000	39.1698497230922
85.8000000000000	39.1652852173915
85.8500000000000	39.1607568857331
85.9000000000000	39.1562620929952
85.9500000000000	39.1517996201804
86	39.1473672447461
86.0500000000000	39.1429636901180
86.1000000000000	39.1385862594211
86.1500000000000	39.1342341561924
86.2000000000000	39.1299052229570
86.2500000000000	39.1255991399871
86.3000000000000	39.1213140945197
86.3500000000000	39.1170499973476
86.4000000000000	39.1128054012438
86.4500000000000	39.1085803584913
86.5000000000000	39.1043735420632
86.5500000000000	39.1001851722411
86.6000000000000	39.0960143715526
86.6500000000000	39.0918613428687
86.7000000000000	39.0877254222200
86.7500000000000	39.0836067655376
86.8000000000000	39.0795049022849
86.8500000000000	39.0754199805940
86.9000000000000	39.0713516070298
86.9500000000000	39.0672999737975
87	39.0632648389771
87.0500000000000	39.0592463640302
87.1000000000000	39.0552443495827
87.1500000000000	39.0512589301738
87.2000000000000	39.0472899407579
87.2500000000000	39.0433374959573
87.3000000000000	39.0394014553406
87.3500000000000	39.0354819279527
87.4000000000000	39.0315787913089
87.4500000000000	39.0276921382294
87.5000000000000	39.0238218529892
87.5500000000000	39.0199679979172
87.6000000000000	39.0161304570986
87.6500000000000	39.0123092709154
87.7000000000000	39.0085043277582
87.7500000000000	39.0047156506648
87.8000000000000	39.0009431320401
87.8500000000000	38.9971867751184
87.9000000000000	38.9934464737546
87.9500000000000	38.9897222156918
88	38.9860138978426
88.0500000000000	38.9823214971384
88.1000000000000	38.9786449139953
88.1500000000000	38.9749841147587
88.2000000000000	38.9713389992752
88.2500000000000	38.9677095172412
88.3000000000000	38.9640955747121
88.3500000000000	38.9604971139282
88.4000000000000	38.9569141610692
88.4500000000000	38.9533466736616
88.5000000000000	38.9497944092152
88.5500000000000	38.9462573138579
88.6000000000000	38.9427353110012
88.6500000000000	38.9392283245333
88.7000000000000	38.9357362675496
88.7500000000000	38.9322590511710
88.8000000000000	38.9287966127831
88.8500000000000	38.9253488958803
88.9000000000000	38.9219158407778
88.9500000000000	38.9184973732842
89	38.9150934203585
89.0500000000000	38.9117039046060
89.1000000000000	38.9083287649578
89.1500000000000	38.9049679296068
89.2000000000000	38.9016213413338
89.2500000000000	38.8982889282841
89.3000000000000	38.8949706325887
89.3500000000000	38.8916663828030
89.4000000000000	38.8883761247175
89.4500000000000	38.8850997864844
89.5000000000000	38.8818373147128
89.5500000000000	38.8785886378657
89.6000000000000	38.8753537039543
89.6500000000000	38.8721324430534
89.7000000000000	38.8689248045411
89.7500000000000	38.8657307194324
89.8000000000000	38.8625501382856
89.8500000000000	38.8593829931823
89.9000000000000	38.8562292349761
89.9500000000000	38.8530887970537
90	38.8499616307600
90.0500000000000	38.8467449190304
90.1000000000000	38.8398587770111
90.1500000000000	38.8258294265854
90.2000000000000	38.8069236118836
90.2500000000000	38.7856366367118
90.3000000000000	38.7645416567312
90.3500000000000	38.7440705423726
90.4000000000000	38.7257128075969
90.4500000000000	38.7091949277496
90.5000000000000	38.6954567517465
90.5500000000000	38.6843206960473
90.6000000000000	38.6760017275050
90.6500000000000	38.6701995141067
90.7000000000000	38.6664477224028
90.7500000000000	38.6642650495911
90.8000000000000	38.6628908589735
90.8500000000000	38.6618976606125
90.9000000000000	38.6609080966935
90.9500000000000	38.6596504421278
91	38.6581447417088
91.0500000000000	38.6562741833903
91.1000000000000	38.6540796336478
91.1500000000000	38.6516844722978
91.2000000000000	38.6490752723630
91.2500000000000	38.6462583419193
91.3000000000000	38.6432997401167
91.3500000000000	38.6401973636159
91.4000000000000	38.6369205061229
91.4500000000000	38.6335059400690
91.5000000000000	38.6300637901682
91.5500000000000	38.6265336241805
91.6000000000000	38.6229070662871
91.6500000000000	38.6192778464417
91.7000000000000	38.6156762456258
91.7500000000000	38.6120500737696
91.8000000000000	38.6084069992477
91.8500000000000	38.6047749878134
91.9000000000000	38.6011992424911
91.9500000000000	38.5976768467394
92	38.5942177966517
92.0500000000000	38.5908140462282
92.1000000000000	38.5874804245282
92.1500000000000	38.5842179423453
92.2000000000000	38.5810365844363
92.2500000000000	38.5779351619499
92.3000000000000	38.5749205150766
92.3500000000000	38.5719891544180
92.4000000000000	38.5691437343628
92.4500000000000	38.5663797019801
92.5000000000000	38.5636971769142
92.5500000000000	38.5610910200975
92.6000000000000	38.5585596146516
92.6500000000000	38.5560976458211
92.7000000000000	38.5537017410507
92.7500000000000	38.5513667976538
92.8000000000000	38.5490921627334
92.8500000000000	38.5468757824497
92.9000000000000	38.5447111775123
92.9500000000000	38.5425931551889
93	38.5405191989423
93.0500000000000	38.5384863407692
93.1000000000000	38.5364956319179
93.1500000000000	38.5345429598959
93.2000000000000	38.5326223246513
93.2500000000000	38.5307307252045
93.3000000000000	38.5288652185876
93.3500000000000	38.5270240629325
93.4000000000000	38.5252053174580
93.4500000000000	38.5234076941371
93.5000000000000	38.5216282028836
93.5500000000000	38.5198656603015
93.6000000000000	38.5181180606453
93.6500000000000	38.5163846845022
93.7000000000000	38.5146637184115
93.7500000000000	38.5129547615795
93.8000000000000	38.5112563013273
93.8500000000000	38.5095680668732
93.9000000000000	38.5078885938204
93.9500000000000	38.5062178326240
94	38.5045548017203
94.0500000000000	38.5028996453423
94.1000000000000	38.5012515390021
94.1500000000000	38.4996106753478
94.2000000000000	38.4979763926091
94.2500000000000	38.4963490108942
94.3000000000000	38.4947278276130
94.3500000000000	38.4931132877221
94.4000000000000	38.4915048392957
94.4500000000000	38.4899029379257
94.5000000000000	38.4883070958480
94.5500000000000	38.4867177075778
94.6000000000000	38.4851344215450
94.6500000000000	38.4835575395144
94.7000000000000	38.4819868125141
94.7500000000000	38.4804224876604
94.8000000000000	38.4788643936138
94.8500000000000	38.4773127439438
94.9000000000000	38.4757674164667
94.9500000000000	38.4742285672724
95	38.4726960937827
95.0500000000000	38.4711701155333
95.1000000000000	38.4696505478428
95.1500000000000	38.4681374841178
95.2000000000000	38.4666308508409
95.2500000000000	38.4651307216318
95.3000000000000	38.4636370289353
95.3500000000000	38.4621498279006
95.4000000000000	38.4606690533623
95.4500000000000	38.4591947424261
95.5000000000000	38.4577268314381
95.5500000000000	38.4562653447033
95.6000000000000	38.4548102217982
95.6500000000000	38.4533614699985
95.7000000000000	38.4519190299815
95.7500000000000	38.4504828980475
95.8000000000000	38.4490530187638
95.8500000000000	38.4476293840512
95.9000000000000	38.4462119440737
95.9500000000000	38.4448006824892
96	38.4433955522495
96.0500000000000	38.4419965316192
96.1000000000000	38.4406037810892
96.1500000000000	38.4392170588146
96.2000000000000	38.4378363155427
96.2500000000000	38.4364615220587
96.3000000000000	38.4350926427151
96.3500000000000	38.4337296390834
96.4000000000000	38.4323724722364
96.4500000000000	38.4310211002800
96.5000000000000	38.4296755035951
96.5500000000000	38.4283356544408
96.6000000000000	38.4270015308433
96.6500000000000	38.4256731003777
96.7000000000000	38.4243503342124
96.7500000000000	38.4230331943724
96.8000000000000	38.4217216581498
96.8500000000000	38.4204156899467
96.9000000000000	38.4191152710903
96.9500000000000	38.4178203666884
97	38.4165309578707
97.0500000000000	38.4152470092073
97.1000000000000	38.4139685029035
97.1500000000000	38.4126954045667
97.2000000000000	38.4114276977188
97.2500000000000	38.4101653490541
97.3000000000000	38.4089083428737
97.3500000000000	38.4076566467000
97.4000000000000	38.4064102449891
97.4500000000000	38.4051691055838
97.5000000000000	38.4039332133432
97.5500000000000	38.4025501924636
97.6000000000000	38.3974995711646
97.6500000000000	38.3849358487882
97.7000000000000	38.3675107015160
97.7500000000000	38.3476594743057
97.8000000000000	38.3280803781953
97.8500000000000	38.3093814033782
97.9000000000000	38.2928658066513
97.9500000000000	38.2783632684124
98	38.2667425137205
98.0500000000000	38.2577375829768
98.1000000000000	38.2515588643259
98.1500000000000	38.2478676109938
98.2000000000000	38.2461620083940
98.2500000000000	38.2459926435675
98.3000000000000	38.2465471038907
98.3500000000000	38.2474345121894
98.4000000000000	38.2482760776468
98.4500000000000	38.2487905746854
98.5000000000000	38.2490330708343
98.5500000000000	38.2488976846360
98.6000000000000	38.2484230383847
98.6500000000000	38.2477408687526
98.7000000000000	38.2468398540059
98.7500000000000	38.2457245380465
98.8000000000000	38.2444631243726
98.8500000000000	38.2430538425471
98.9000000000000	38.2414674517043
98.9500000000000	38.2397416233380
99	38.2379873685985
99.0500000000000	38.2361406617047
99.1000000000000	38.2341933433669
99.1500000000000	38.2322426781916
99.2000000000000	38.2303143968996
99.2500000000000	38.2283526752510
99.3000000000000	38.2263689562223
99.3500000000000	38.2243937332946
99.4000000000000	38.2224691098387
99.4500000000000	38.2205900792931
99.5000000000000	38.2187644404752
99.5500000000000	38.2169843405849
99.6000000000000	38.2152645948549
99.6500000000000	38.2136066843190
99.7000000000000	38.2120212657850
99.7500000000000	38.2105079618536
99.8000000000000	38.2090729509308
99.8500000000000	38.2077121103665
99.9000000000000	38.2064271536368
99.9500000000000	38.2052136350751
100	38.2040722652249
100.050000000000	38.2029986056828
100.100000000000	38.2019919380113
100.150000000000	38.2010470075653
100.200000000000	38.2001603034533
100.250000000000	38.1993260065272
100.300000000000	38.1985405419984
100.350000000000	38.1978048629493
100.400000000000	38.1971151058728
100.450000000000	38.1964682360351
100.500000000000	38.1958591390156
100.550000000000	38.1952827757025
100.600000000000	38.1947401882773
100.650000000000	38.1942281358450
100.700000000000	38.1937432259518
100.750000000000	38.1932828390030
100.800000000000	38.1928426058555
100.850000000000	38.1924206837103
100.900000000000	38.1920142888929
100.950000000000	38.1916225504621
101	38.1912429715084
101.050000000000	38.1908748297108
101.100000000000	38.1905158339736
101.150000000000	38.1901654838797
101.200000000000	38.1898213220712
101.250000000000	38.1894833376342
101.300000000000	38.1891496612050
101.350000000000	38.1888205919345
101.400000000000	38.1884944676701
101.450000000000	38.1881716784415
101.500000000000	38.1878508992655
101.550000000000	38.1875326068164
101.600000000000	38.1872155170778
101.650000000000	38.1869002074131
101.700000000000	38.1865857441451
101.750000000000	38.1862727459412
101.800000000000	38.1859604261536
101.850000000000	38.1856493347039
101.900000000000	38.1853388150493
101.950000000000	38.1850294475474
102	38.1847206145203
102.050000000000	38.1844128724775
102.100000000000	38.1841057380857
102.150000000000	38.1837997381033
102.200000000000	38.1834944526023
102.250000000000	38.1831903249202
102.300000000000	38.1828870093145
102.350000000000	38.1825849045994
102.400000000000	38.1822837426751
102.450000000000	38.1819838193368
102.500000000000	38.1816849858119
102.550000000000	38.1813874333686
102.600000000000	38.1810910848370
102.650000000000	38.1807960407607
102.700000000000	38.1805022820491
102.750000000000	38.1802098572571
102.800000000000	38.1799187797382
102.850000000000	38.1796290477320
102.900000000000	38.1793407113301
102.950000000000	38.1790537356277
103	38.1787681793887
103.050000000000	38.1784839914852
103.100000000000	38.1782012253312
103.150000000000	38.1779198286469
103.200000000000	38.1776398418629
103.250000000000	38.1773612199231
103.300000000000	38.1770839918213
103.350000000000	38.1768081168122
103.400000000000	38.1765336054131
103.450000000000	38.1762604222653
103.500000000000	38.1759885706980
103.550000000000	38.1757180253026
103.600000000000	38.1754487875156
103.650000000000	38.1751808341273
103.700000000000	38.1749143308681
103.750000000000	38.1746491002804
103.800000000000	38.1743850875890
103.850000000000	38.1741222985558
103.900000000000	38.1738607165233
103.950000000000	38.1736003179192
104	38.1733410929697
104.050000000000	38.1730830254337
104.100000000000	38.1728260985940
104.150000000000	38.1725703191311
104.200000000000	38.1723156702670
104.250000000000	38.1720621502348
104.300000000000	38.1718097436954
104.350000000000	38.1715584485736
104.400000000000	38.1713082445242
104.450000000000	38.1710591316758
104.500000000000	38.1708110889711
104.550000000000	38.1705641202999
104.600000000000	38.1703182108380
104.650000000000	38.1700733589943
104.700000000000	38.1698295540453
104.750000000000	38.1695867902335
104.800000000000	38.1693450609669
104.850000000000	38.1691043603132
104.900000000000	38.1688646834159
104.950000000000	38.1686260226574
105	38.1683883757030
105.050000000000	38.1679744380607
105.100000000000	38.1639026741805
105.150000000000	38.1520826997931
105.200000000000	38.1354579019521
105.250000000000	38.1163027861931
105.300000000000	38.0975832527922
105.350000000000	38.0797695654915
105.400000000000	38.0642345873432
105.450000000000	38.0508051035967
105.500000000000	38.0402727022140
105.550000000000	38.0324035038434
105.600000000000	38.0273516217783
105.650000000000	38.0247674902826
105.700000000000	38.0241667465810
105.750000000000	38.0250530953550
105.800000000000	38.0266289127391
105.850000000000	38.0285087903456
105.900000000000	38.0302970337123
105.950000000000	38.0317621659336
106	38.0329265379620
106.050000000000	38.0337047695193
106.100000000000	38.0341395992468
106.150000000000	38.0343613276958
106.200000000000	38.0343622740787
106.250000000000	38.0341458641890
106.300000000000	38.0337819592798
106.350000000000	38.0332676458475
106.400000000000	38.0325730300765
106.450000000000	38.0317366279263
106.500000000000	38.0308704013096
106.550000000000	38.0299077454261
106.600000000000	38.0288448954419
106.650000000000	38.0277797339461
106.700000000000	38.0267338780976
106.750000000000	38.0256484641761
106.800000000000	38.0245375020262
106.850000000000	38.0234336924972
106.900000000000	38.0223771153572
106.950000000000	38.0213621673171
107	38.0203952367882
107.050000000000	38.0194683842585
107.100000000000	38.0186011587216
107.150000000000	38.0177910633450
107.200000000000	38.0170485537836
107.250000000000	38.0163731580571
107.300000000000	38.0157706293252
107.350000000000	38.0152369066345
107.400000000000	38.0147763795564
107.450000000000	38.0143833760723
107.500000000000	38.0140575421838
107.550000000000	38.0137939840046
107.600000000000	38.0135923353717
107.650000000000	38.0134483180406
107.700000000000	38.0133614309094
107.750000000000	38.0133263855273
107.800000000000	38.0133355329100
107.850000000000	38.0133886427106
107.900000000000	38.0134816315836
107.950000000000	38.0136113275583
108	38.0137762058800
108.050000000000	38.0139720251704
108.100000000000	38.0141970845689
108.150000000000	38.0144490559949
108.200000000000	38.0147227633963
108.250000000000	38.0150161502689
108.300000000000	38.0153271787450
108.350000000000	38.0156541081030
108.400000000000	38.0159931675927
108.450000000000	38.0163433052892
108.500000000000	38.0167021184367
108.550000000000	38.0170690563008
108.600000000000	38.0174419648157
108.650000000000	38.0178204519591
108.700000000000	38.0182025318680
108.750000000000	38.0185880434621
108.800000000000	38.0189748802762
108.850000000000	38.0193632810110
108.900000000000	38.0197516628015
108.950000000000	38.0201404637684
109	38.0205283154313
109.050000000000	38.0209156953755
109.100000000000	38.0213015048905
109.150000000000	38.0216862976018
109.200000000000	38.0220689999280
109.250000000000	38.0224502162401
109.300000000000	38.0228291623240
109.350000000000	38.0232064620745
109.400000000000	38.0235814508749
109.450000000000	38.0239546863197
109.500000000000	38.0243256063122
109.550000000000	38.0246947748099
109.600000000000	38.0250616774018
109.650000000000	38.0254268384790
109.700000000000	38.0257898886502
109.750000000000	38.0261512492145
109.800000000000	38.0265106533287
109.850000000000	38.0268684477168
109.900000000000	38.0272244047343
109.950000000000	38.0275788019165
110	38.0279315195600
110.050000000000	38.0282827258206
110.100000000000	38.0286323798253
110.150000000000	38.0289806120417
110.200000000000	38.0293273876863
110.250000000000	38.0296728062819
110.300000000000	38.0300168503408
110.350000000000	38.0303595769001
110.400000000000	38.0307009999943
110.450000000000	38.0310411345919
110.500000000000	38.0313800196023
110.550000000000	38.0317176365533
110.600000000000	38.0320540418878
110.650000000000	38.0323891978566
110.700000000000	38.0327231610163
110.750000000000	38.0330558909329
110.800000000000	38.0333874323996
110.850000000000	38.0337177537661
110.900000000000	38.0340468868668
110.950000000000	38.0343748061275
111	38.0347015258270
111.050000000000	38.0350270258398
111.100000000000	38.0353513148625
111.150000000000	38.0356743821138
111.200000000000	38.0359962352075
111.250000000000	38.0363169905784
111.300000000000	38.0366365693373
111.350000000000	38.0369548945598
111.400000000000	38.0372719856879
111.450000000000	38.0375878260068
111.500000000000	38.0379024117541
111.550000000000	38.0382157476091
111.600000000000	38.0385278171786
111.650000000000	38.0388386238759
111.700000000000	38.0391481706790
111.750000000000	38.0394564655816
111.800000000000	38.0397635030915
111.850000000000	38.0400692903551
111.900000000000	38.0403738241232
111.950000000000	38.0406771083798
112	38.0409791402467
112.050000000000	38.0412799226889
112.100000000000	38.0415794577157
112.150000000000	38.0418777435562
112.200000000000	38.0421747911219
112.250000000000	38.0424705955931
112.300000000000	38.0427651680383
112.350000000000	38.0430585036551
112.400000000000	38.0433506139586
112.450000000000	38.0436414945540
112.500000000000	38.0439311570473
112.550000000000	38.0440424911113
112.600000000000	38.0404637992642
112.650000000000	38.0290532163739
112.700000000000	38.0128220224887
112.750000000000	37.9940750013726
112.800000000000	37.9757773172140
112.850000000000	37.9584426878445
112.900000000000	37.9434390218285
112.950000000000	37.9305743373824
113	37.9206385359312
113.050000000000	37.9133747084276
113.100000000000	37.9089040702541
113.150000000000	37.9069249982863
113.200000000000	37.9069036178126
113.250000000000	37.9083374251350
113.300000000000	37.9104556949136
113.350000000000	37.9128658521475
113.400000000000	37.9151550024338
113.450000000000	37.9171156479547
113.500000000000	37.9187654301818
113.550000000000	37.9200281162747
113.600000000000	37.9209435802112
113.650000000000	37.9216444443243
113.700000000000	37.9221232048975
113.750000000000	37.9223826896582
113.800000000000	37.9224930536082
113.850000000000	37.9224525323922
113.900000000000	37.9222306188438
113.950000000000	37.9218672746355
114	37.9214722227880
114.050000000000	37.9209782809325
114.100000000000	37.9203825835697
114.150000000000	37.9197836560891
114.200000000000	37.9192035924194
114.250000000000	37.9185813629659
114.300000000000	37.9179320338980
114.350000000000	37.9172877401134
114.400000000000	37.9166893431743
114.450000000000	37.9161294511746
114.500000000000	37.9156151858657
114.550000000000	37.9151394437300
114.600000000000	37.9147189181043
114.650000000000	37.9143540980191
114.700000000000	37.9140568122186
114.750000000000	37.9138249177105
114.800000000000	37.9136630545329
114.850000000000	37.9135668868609
114.900000000000	37.9135400856355
114.950000000000	37.9135781447935
115	37.9136826664505
115.050000000000	37.9138481333961
115.100000000000	37.9140727895167
115.150000000000	37.9143513748599
115.200000000000	37.9146812966245
115.250000000000	37.9150591472336
115.300000000000	37.9154816523968
115.350000000000	37.9159482318987
115.400000000000	37.9164539594011
115.450000000000	37.9169942836043
115.500000000000	37.9175655931635
115.550000000000	37.9181648023997
115.600000000000	37.9187928622008
115.650000000000	37.9194479482886
115.700000000000	37.9201238895427
115.750000000000	37.9208177907784
115.800000000000	37.9215261239845
115.850000000000	37.9222477188816
115.900000000000	37.9229806239832
115.950000000000	37.9237237584156
116	37.9244742099191
116.050000000000	37.9252311427636
116.100000000000	37.9259921596291
116.150000000000	37.9267569376388
116.200000000000	37.9275233917758
116.250000000000	37.9282914869421
116.300000000000	37.9290594777940
116.350000000000	37.9298275673130
116.400000000000	37.9305939553702
116.450000000000	37.9313590456176
116.500000000000	37.9321214743613
116.550000000000	37.9328818157449
116.600000000000	37.9336389402403
116.650000000000	37.9343934067483
116.700000000000	37.9351443206304
116.750000000000	37.9358922795710
116.800000000000	37.9366364119868
116.850000000000	37.9373773310528
116.900000000000	37.9381143829328
116.950000000000	37.9388481867209
117	37.9395781799518
117.050000000000	37.9403049047074
117.100000000000	37.9410279062792
117.150000000000	37.9417476162316
117.200000000000	37.9424637352225
117.250000000000	37.9431766549263
117.300000000000	37.9438861404855
117.350000000000	37.9445924747112
117.400000000000	37.9452955797181
117.450000000000	37.9459956321699
117.500000000000	37.9466925790249
117.550000000000	37.9473865644756
117.600000000000	37.9480775455264
117.650000000000	37.9487656560933
117.700000000000	37.9494508643694
117.750000000000	37.9501332873909
117.800000000000	37.9508128982216
117.850000000000	37.9514897940660
117.900000000000	37.9521639477594
117.950000000000	37.9528354386432
118	37.9535042418065
118.050000000000	37.9541704237150
118.100000000000	37.9548339627785
118.150000000000	37.9554949093784
118.200000000000	37.9561532431955
118.250000000000	37.9568090033285
118.300000000000	37.9574621736374
118.350000000000	37.9581127876855
118.400000000000	37.9587608326146
118.450000000000	37.9594063327316
118.500000000000	37.9600492773275
118.550000000000	37.9606896851136
118.600000000000	37.9613275485396
118.650000000000	37.9619628771180
118.700000000000	37.9625956664373
118.750000000000	37.9632259232343
118.800000000000	37.9638538262992
118.850000000000	37.9644791722669
118.900000000000	37.9651019763217
118.950000000000	37.9657222417695
119	37.9663399733602
119.050000000000	37.9669551713440
119.100000000000	37.9675678392206
119.150000000000	37.9681779744798
119.200000000000	37.9687855883795
119.250000000000	37.9693906872329
119.300000000000	37.9699932844130
119.350000000000	37.9705933803825
119.400000000000	37.9711909880563
119.450000000000	37.9717861055370
119.500000000000	37.9723787439651
119.550000000000	37.9729689023056
119.600000000000	37.9735565952959
119.650000000000	37.9741418230181
119.700000000000	37.9747246017478
119.750000000000	37.9753049324499
119.800000000000	37.9758828313121
119.850000000000	37.9764582991899
119.900000000000	37.9770313522742
119.950000000000	37.9776019912964
120	37.9781702326888
